On the relative performance of some parametric and nonparametric estimators of option prices

We examine the empirical performance of some parametric and nonparametric estimators of prices of options with a fixed time to maturity, focusing on variance-gamma and Heston models on one side, and on expansions in Hermite functions on the other side. The latter class of estimators can be seen as perturbations of the classical Black-Scholes model. The comparison between parametric and Hermite-based models having the same "degrees of freedom" is emphasized. The main criterion is the out-of-sample relative pricing error on a dataset of historical option prices on the S&P500 index. Prior to the main empirical study, the approximation of variance-gamma and Heston densities by series of Hermite functions is studied, providing explicit expressions for the coefficients of the expansion in the former case, and integral expressions involving the explicit characteristic function in the latter case. Moreover, these approximations are investigated numerically on a few test cases, indicating that expansions in Hermite functions with few terms achieve competitive accuracy in the estimation of Heston densities and the pricing of (European) options, but they perform less effectively with variance-gamma densities. On the other hand, the main large-scale empirical study show that parsimonious Hermite estimators can even outperform the Heston model in terms of pricing errors. These results underscore the trade-offs inherent in model selection and calibration, and their empirical fit in practical applications.

==> figHeston1.dat <==
x		f		fHBS		fHBSopt
-2.00000000e+00	2.61902910e-05	4.37639803e-11	1.54726875e-13
-1.99610901e+00	2.69246407e-05	4.86413966e-11	1.76030389e-13
-1.99220276e+00	2.76822838e-05	5.40720900e-11	2.00312410e-13
-1.98829651e+00	2.84609378e-05	6.00949525e-11	2.27880115e-13
-1.98439026e+00	2.92611758e-05	6.67729455e-11	2.59169176e-13
-1.98048401e+00	3.00835861e-05	7.41755453e-11	2.94671810e-13
-1.97657776e+00	3.09287727e-05	8.23793984e-11	3.34943950e-13
-1.97267151e+00	3.17973559e-05	9.14690390e-11	3.80613310e-13
-1.96876526e+00	3.26899723e-05	1.01537678e-10	4.32388435e-13
-1.96485901e+00	3.36072757e-05	1.12688066e-10	4.91068880e-13
-1.96095276e+00	3.45499373e-05	1.25033443e-10	5.57556626e-13
-1.95704651e+00	3.55186460e-05	1.38698574e-10	6.32868899e-13
-1.95314026e+00	3.65141094e-05	1.53820892e-10	7.18152556e-13
-1.94923401e+00	3.75370536e-05	1.70551739e-10	8.14700215e-13
-1.94532776e+00	3.85882242e-05	1.89057736e-10	9.23968347e-13
-1.94142151e+00	3.96683865e-05	2.09522278e-10	1.04759756e-12
-1.93751526e+00	4.07783262e-05	2.32147168e-10	1.18743532e-12
-1.93360901e+00	4.19188500e-05	2.57154411e-10	1.34556143e-12
-1.92970276e+00	4.30907856e-05	2.84788173e-10	1.52431651e-12
-1.92579651e+00	4.42949830e-05	3.15316922e-10	1.72633396e-12
-1.92189026e+00	4.55323148e-05	3.49035776e-10	1.95457568e-12
-1.91798401e+00	4.68036762e-05	3.86269058e-10	2.21237204e-12
-1.91407776e+00	4.81099867e-05	4.27373102e-10	2.50346661e-12
-1.91017151e+00	4.94521898e-05	4.72739305e-10	2.83206618e-12
-1.90626526e+00	5.08312538e-05	5.22797472e-10	3.20289661e-12
-1.90235901e+00	5.22481730e-05	5.78019461e-10	3.62126535e-12
-1.89845276e+00	5.37039675e-05	6.38923162e-10	4.09313118e-12
-1.89454651e+00	5.51996846e-05	7.06076845e-10	4.62518213e-12
-1.89064026e+00	5.67363991e-05	7.80103898e-10	5.22492251e-12
-1.88673401e+00	5.83152141e-05	8.61687995e-10	5.90076999e-12
-1.88282776e+00	5.99372619e-05	9.51578733e-10	6.66216389e-12
-1.87892151e+00	6.16037043e-05	1.05059778e-09	7.51968607e-12
-1.87501526e+00	6.33157339e-05	1.15964556e-09	8.48519556e-12
-1.87110901e+00	6.50745745e-05	1.27970856e-09	9.57197878e-12
-1.86720276e+00	6.68814822e-05	1.41186726e-09	1.07949168e-11
-1.86329651e+00	6.87377457e-05	1.55730481e-09	1.21706718e-11
-1.85939026e+00	7.06446880e-05	1.71731640e-09	1.37178945e-11
-1.85548401e+00	7.26036662e-05	1.89331957e-09	1.54574552e-11
-1.85157776e+00	7.46160735e-05	2.08686527e-09	1.74127009e-11
-1.84767151e+00	7.66833391e-05	2.29965009e-09	1.96097415e-11
-1.84376526e+00	7.88069297e-05	2.53352934e-09	2.20777675e-11
-1.83985901e+00	8.09883506e-05	2.79053144e-09	2.48494041e-11
-1.83595276e+00	8.32291460e-05	3.07287349e-09	2.79611038e-11
-1.83204651e+00	8.55309006e-05	3.38297814e-09	3.14535834e-11
-1.82814026e+00	8.78952405e-05	3.72349200e-09	3.53723090e-11
-1.82423401e+00	9.03238340e-05	4.09730557e-09	3.97680345e-11
-1.82032776e+00	9.28183928e-05	4.50757489e-09	4.46973994e-11
-1.81642151e+00	9.53806734e-05	4.95774504e-09	5.02235919e-11
-1.81251526e+00	9.80124777e-05	5.45157559e-09	5.64170852e-11
-1.80860901e+00	1.00715655e-04	5.99316826e-09	6.33564530e-11
-1.80470276e+00	1.03492101e-04	6.58699691e-09	7.11292740e-11
-1.80079651e+00	1.06343763e-04	7.23793996e-09	7.98331343e-11
-1.79689026e+00	1.09272636e-04	7.95131558e-09	8.95767379e-11
-1.79298401e+00	1.12280770e-04	8.73291985e-09	1.00481136e-10
-1.78907776e+00	1.15370265e-04	9.58906802e-09	1.12681090e-10
-1.78517151e+00	1.18543277e-04	1.05266391e-08	1.26326574e-10
-1.78126526e+00	1.21802018e-04	1.15531245e-08	1.41584447e-10
-1.77735901e+00	1.25148755e-04	1.26766799e-08	1.58640295e-10
-1.77345276e+00	1.28585815e-04	1.39061822e-08	1.77700466e-10
-1.76954651e+00	1.32115587e-04	1.52512908e-08	1.98994327e-10
-1.76564026e+00	1.35740517e-04	1.67225133e-08	2.22776754e-10
-1.76173401e+00	1.39463118e-04	1.83312775e-08	2.49330876e-10
-1.75782776e+00	1.43285965e-04	2.00900082e-08	2.78971120e-10
-1.75392151e+00	1.47211702e-04	2.20122110e-08	3.12046553e-10
-1.75001526e+00	1.51243038e-04	2.41125622e-08	3.48944589e-10
-1.74610901e+00	1.55382753e-04	2.64070060e-08	3.90095062e-10
-1.74220276e+00	1.59633698e-04	2.89128594e-08	4.35974728e-10
-1.73829651e+00	1.63998798e-04	3.16489256e-08	4.87112224e-10
-1.73439026e+00	1.68481052e-04	3.46356158e-08	5.44093529e-10
-1.73048401e+00	1.73083535e-04	3.78950809e-08	6.07567992e-10
-1.72657776e+00	1.77809402e-04	4.14513534e-08	6.78254954e-10
-1.72267151e+00	1.82661888e-04	4.53305000e-08	7.56951052e-10
-1.71876526e+00	1.87644311e-04	4.95607865e-08	8.44538250e-10
-1.71485901e+00	1.92760072e-04	5.41728550e-08	9.41992676e-10
-1.71095276e+00	1.98012661e-04	5.91999144e-08	1.05039434e-09
-1.70704651e+00	2.03405656e-04	6.46779463e-08	1.17093783e-09
-1.70314026e+00	2.08942725e-04	7.06459254e-08	1.30494403e-09
-1.69923401e+00	2.14627631e-04	7.71460574e-08	1.45387306e-09
-1.69532776e+00	2.20464231e-04	8.42240344e-08	1.61933842e-09
-1.69142151e+00	2.26456481e-04	9.19293097e-08	1.80312254e-09
-1.68751526e+00	2.32608437e-04	1.00315392e-07	2.00719390e-09
-1.68360901e+00	2.38924257e-04	1.09440165e-07	2.23372574e-09
-1.67970276e+00	2.45408205e-04	1.19366223e-07	2.48511659e-09
-1.67579651e+00	2.52064653e-04	1.30161240e-07	2.76401285e-09
-1.67189026e+00	2.58898083e-04	1.41898363e-07	3.07333347e-09
-1.66798401e+00	2.65913091e-04	1.54656629e-07	3.41629700e-09
-1.66407776e+00	2.73114387e-04	1.68521417e-07	3.79645126e-09
-1.66017151e+00	2.80506803e-04	1.83584935e-07	4.21770576e-09
-1.65626526e+00	2.88095289e-04	1.99946734e-07	4.68436729e-09
-1.65235901e+00	2.95884922e-04	2.17714269e-07	5.20117871e-09
-1.64845276e+00	3.03880906e-04	2.37003488e-07	5.77336158e-09
-1.64454651e+00	3.12088575e-04	2.57939474e-07	6.40666256e-09
-1.64064026e+00	3.20513399e-04	2.80657127e-07	7.10740430e-09
-1.63673401e+00	3.29160981e-04	3.05301892e-07	7.88254095e-09
-1.63282776e+00	3.38037069e-04	3.32030542e-07	8.73971883e-09
-1.62892151e+00	3.47147552e-04	3.61012013e-07	9.68734268e-09
-1.62501526e+00	3.56498468e-04	3.92428297e-07	1.07346480e-08
-1.62110901e+00	3.66096003e-04	4.26475398e-07	1.18917799e-08
-1.61720276e+00	3.75946500e-04	4.63364349e-07	1.31698791e-08
-1.61329651e+00	3.86056459e-04	5.03322307e-07	1.45811761e-08
-1.60939026e+00	3.96432543e-04	5.46593710e-07	1.61390930e-08
-1.60548401e+00	4.07081580e-04	5.93441524e-07	1.78583554e-08
-1.60157776e+00	4.18010566e-04	6.44148566e-07	1.97551137e-08
-1.59767151e+00	4.29226675e-04	6.99018917e-07	2.18470752e-08
-1.59376526e+00	4.40737255e-04	7.58379431e-07	2.41536481e-08
-1.58985901e+00	4.52549838e-04	8.22581341e-07	2.66960983e-08
-1.58595276e+00	4.64672142e-04	8.92001972e-07	2.94977193e-08
-1.58204651e+00	4.77112077e-04	9.67046565e-07	3.25840180e-08
-1.57814026e+00	4.89877746e-04	1.04815022e-06	3.59829156e-08
-1.57423401e+00	5.02977456e-04	1.13577996e-06	3.97249668e-08
-1.57032776e+00	5.16419714e-04	1.23043694e-06	4.38435970e-08
-1.56642151e+00	5.30213241e-04	1.33265879e-06	4.83753605e-08
-1.56251526e+00	5.44366971e-04	1.44302210e-06	5.33602208e-08
-1.55860901e+00	5.58890057e-04	1.56214505e-06	5.88418542e-08
-1.55470276e+00	5.73791878e-04	1.69069027e-06	6.48679794e-08
-1.55079651e+00	5.89082041e-04	1.82936778e-06	7.14907151e-08
-1.54689026e+00	6.04770393e-04	1.97893821e-06	7.87669674e-08
-1.54298401e+00	6.20867017e-04	2.14021614e-06	8.67588489e-08
-1.53907776e+00	6.37382247e-04	2.31407369e-06	9.55341341e-08
-1.53517151e+00	6.54326666e-04	2.50144432e-06	1.05166751e-07
-1.53126526e+00	6.71711118e-04	2.70332683e-06	1.15737313e-07
-1.52735901e+00	6.89546710e-04	2.92078969e-06	1.27333696e-07
-1.52345276e+00	7.07844820e-04	3.15497550e-06	1.40051664e-07
-1.51954651e+00	7.26617103e-04	3.40710582e-06	1.53995536e-07
-1.51564026e+00	7.45875497e-04	3.67848624e-06	1.69278922e-07
-1.51173401e+00	7.65632231e-04	3.97051176e-06	1.86025503e-07
-1.50782776e+00	7.85899829e-04	4.28467246e-06	2.04369884e-07
-1.50392151e+00	8.06691120e-04	4.62255956e-06	2.24458512e-07
-1.50001526e+00	8.28019242e-04	4.98587173e-06	2.46450660e-07
-1.49610901e+00	8.49897651e-04	5.37642187e-06	2.70519499e-07
-1.49220276e+00	8.72340129e-04	5.79614421e-06	2.96853248e-07
-1.48829651e+00	8.95360789e-04	6.24710182e-06	3.25656413e-07
-1.48439026e+00	9.18974085e-04	6.73149454e-06	3.57151122e-07
-1.48048401e+00	9.43194819e-04	7.25166735e-06	3.91578569e-07
-1.47657776e+00	9.68038148e-04	7.81011925e-06	4.29200560e-07
-1.47267151e+00	9.93519593e-04	8.40951256e-06	4.70301180e-07
-1.46876526e+00	1.01965505e-03	9.05268273e-06	5.15188591e-07
-1.46485901e+00	1.04646079e-03	9.74264876e-06	5.64196960e-07
-1.46095276e+00	1.07395347e-03	1.04826241e-05	6.17688529e-07
-1.45704651e+00	1.10215017e-03	1.12760281e-05	6.76055852e-07
-1.45314026e+00	1.13106834e-03	1.21264981e-05	7.39724183e-07
-1.44923401e+00	1.16072588e-03	1.30379026e-05	8.09154049e-07
-1.44532776e+00	1.19114109e-03	1.40143539e-05	8.84844010e-07
-1.44142151e+00	1.22233272e-03	1.50602228e-05	9.67333617e-07
-1.43751526e+00	1.25431997e-03	1.61801532e-05	1.05720659e-06
-1.43360901e+00	1.28712248e-03	1.73790780e-05	1.15509422e-06
-1.42970276e+00	1.32076036e-03	1.86622347e-05	1.26167902e-06
-1.42579651e+00	1.35525420e-03	2.00351836e-05	1.37769863e-06
-1.42189026e+00	1.39062509e-03	2.15038249e-05	1.50394999e-06
-1.41798401e+00	1.42689458e-03	2.30744184e-05	1.64129386e-06
-1.41407776e+00	1.46408476e-03	2.47536026e-05	1.79065954e-06
-1.41017151e+00	1.50221823e-03	2.65484162e-05	1.95305008e-06
-1.40626526e+00	1.54131813e-03	2.84663194e-05	2.12954768e-06
-1.40235901e+00	1.58140813e-03	3.05152171e-05	2.32131961e-06
-1.39845276e+00	1.62251246e-03	3.27034822e-05	2.52962441e-06
-1.39454651e+00	1.66465592e-03	3.50399814e-05	2.75581861e-06
-1.39064026e+00	1.70786389e-03	3.75341008e-05	3.00136384e-06
-1.38673401e+00	1.75216233e-03	4.01957734e-05	3.26783443e-06
-1.38282776e+00	1.79757783e-03	4.30355078e-05	3.55692553e-06
-1.37892151e+00	1.84413758e-03	4.60644179e-05	3.87046174e-06
-1.37501526e+00	1.89186941e-03	4.92942541e-05	4.21040635e-06
-1.37110901e+00	1.94080179e-03	5.27374361e-05	4.57887112e-06
-1.36720276e+00	1.99096386e-03	5.64070864e-05	4.97812674e-06
-1.36329651e+00	2.04238543e-03	6.03170663e-05	5.41061396e-06
-1.35939026e+00	2.09509699e-03	6.44820120e-05	5.87895539e-06
-1.35548401e+00	2.14912975e-03	6.89173740e-05	6.38596808e-06
-1.35157776e+00	2.20451564e-03	7.36394565e-05	6.93467691e-06
-1.34767151e+00	2.26128731e-03	7.86654590e-05	7.52832874e-06
-1.34376526e+00	2.31947817e-03	8.40135204e-05	8.17040752e-06
-1.33985901e+00	2.37912240e-03	8.97027631e-05	8.86465031e-06
-1.33595276e+00	2.44025496e-03	9.57533405e-05	9.61506421e-06
-1.33204651e+00	2.50291161e-03	1.02186486e-04	1.04259444e-05
-1.32814026e+00	2.56712893e-03	1.09024562e-04	1.13018932e-05
-1.32423401e+00	2.63294433e-03	1.16291114e-04	1.22478403e-05
-1.32032776e+00	2.70039608e-03	1.24010925e-04	1.32690644e-05
-1.31642151e+00	2.76952331e-03	1.32210070e-04	1.43712152e-05
-1.31251526e+00	2.84036606e-03	1.40915977e-04	1.55603385e-05
-1.30860901e+00	2.91296524e-03	1.50157486e-04	1.68429004e-05
-1.30470276e+00	2.98736273e-03	1.59964910e-04	1.82258150e-05
-1.30079651e+00	3.06360133e-03	1.70370105e-04	1.97164723e-05
-1.29689026e+00	3.14172482e-03	1.81406531e-04	2.13227683e-05
-1.29298401e+00	3.22177796e-03	1.93109325e-04	2.30531366e-05
-1.28907776e+00	3.30380650e-03	2.05515371e-04	2.49165816e-05
-1.28517151e+00	3.38785726e-03	2.18663374e-04	2.69227139e-05
-1.28126526e+00	3.47397808e-03	2.32593936e-04	2.90817873e-05
-1.27735901e+00	3.56221787e-03	2.47349637e-04	3.14047379e-05
-1.27345276e+00	3.65262664e-03	2.62975109e-04	3.39032249e-05
-1.26954651e+00	3.74525552e-03	2.79517128e-04	3.65896745e-05
-1.26564026e+00	3.84015678e-03	2.97024694e-04	3.94773251e-05
-1.26173401e+00	3.93738384e-03	3.15549118e-04	4.25802753e-05
-1.25782776e+00	4.03699132e-03	3.35144119e-04	4.59135341e-05
-1.25392151e+00	4.13903505e-03	3.55865910e-04	4.94930743e-05
-1.25001526e+00	4.24357208e-03	3.77773297e-04	5.33358873e-05
-1.24610901e+00	4.35066073e-03	4.00927775e-04	5.74600423e-05
-1.24220276e+00	4.46036061e-03	4.25393631e-04	6.18847465e-05
-1.23829651e+00	4.57273264e-03	4.51238043e-04	6.66304100e-05
-1.23439026e+00	4.68783907e-03	4.78531187e-04	7.17187125e-05
-1.23048401e+00	4.80574352e-03	5.07346345e-04	7.71726739e-05
-1.22657776e+00	4.92651100e-03	5.37760014e-04	8.30167278e-05
-1.22267151e+00	5.05020796e-03	5.69852017e-04	8.92767986e-05
-1.21876526e+00	5.17690226e-03	6.03705617e-04	9.59803817e-05
-1.21485901e+00	5.30666326e-03	6.39407637e-04	1.03156628e-04
-1.21095276e+00	5.43956184e-03	6.77048575e-04	1.10836432e-04
-1.20704651e+00	5.57567039e-03	7.16722724e-04	1.19052523e-04
-1.20314026e+00	5.71506287e-03	7.58528299e-04	1.27839561e-04
-1.19923401e+00	5.85781486e-03	8.02567558e-04	1.37234236e-04
-1.19532776e+00	6.00400353e-03	8.48946927e-04	1.47275372e-04
-1.19142151e+00	6.15370776e-03	8.97777132e-04	1.58004038e-04
-1.18751526e+00	6.30700807e-03	9.49173328e-04	1.69463654e-04
-1.18360901e+00	6.46398673e-03	1.00325522e-03	1.81700116e-04
-1.17970276e+00	6.62472779e-03	1.06014723e-03	1.94761912e-04
-1.17579651e+00	6.78931704e-03	1.11997856e-03	2.08700250e-04
-1.17189026e+00	6.95784215e-03	1.18288342e-03	2.23569191e-04
-1.16798401e+00	7.13039261e-03	1.24900107e-03	2.39425784e-04
-1.16407776e+00	7.30705984e-03	1.31847604e-03	2.56330205e-04
-1.16017151e+00	7.48793716e-03	1.39145821e-03	2.74345907e-04
-1.15626526e+00	7.67311989e-03	1.46810295e-03	2.93539767e-04
-1.15235901e+00	7.86270534e-03	1.54857130e-03	3.13982248e-04
-1.14845276e+00	8.05679286e-03	1.63303006e-03	3.35747557e-04
-1.14454651e+00	8.25548390e-03	1.72165195e-03	3.58913812e-04
-1.14064026e+00	8.45888201e-03	1.81461574e-03	3.83563218e-04
-1.13673401e+00	8.66709292e-03	1.91210639e-03	4.09782240e-04
-1.13282776e+00	8.88022455e-03	2.01431518e-03	4.37661793e-04
-1.12892151e+00	9.09838705e-03	2.12143982e-03	4.67297426e-04
-1.12501526e+00	9.32169289e-03	2.23368465e-03	4.98789517e-04
-1.12110901e+00	9.55025682e-03	2.35126067e-03	5.32243477e-04
-1.11720276e+00	9.78419597e-03	2.47438574e-03	5.67769952e-04
-1.11329651e+00	1.00236299e-02	2.60328471e-03	6.05485034e-04
-1.10939026e+00	1.02686806e-02	2.73818945e-03	6.45510480e-04
-1.10548401e+00	1.05194726e-02	2.87933909e-03	6.87973931e-04
-1.10157776e+00	1.07761328e-02	3.02698003e-03	7.33009143e-04
-1.09767151e+00	1.10387910e-02	3.18136611e-03	7.80756216e-04
-1.09376526e+00	1.13075794e-02	3.34275868e-03	8.31361830e-04
-1.08985901e+00	1.15826328e-02	3.51142675e-03	8.84979495e-04
-1.08595276e+00	1.18640891e-02	3.68764701e-03	9.41769788e-04
-1.08204651e+00	1.21520885e-02	3.87170398e-03	1.00190061e-03
-1.07814026e+00	1.24467744e-02	4.06389004e-03	1.06554745e-03
-1.07423401e+00	1.27482928e-02	4.26450558e-03	1.13289364e-03
-1.07032776e+00	1.30567929e-02	4.47385899e-03	1.20413059e-03
-1.06642151e+00	1.33724266e-02	4.69226675e-03	1.27945812e-03
-1.06251526e+00	1.36953489e-02	4.92005349e-03	1.35908468e-03
-1.05860901e+00	1.40257181e-02	5.15755204e-03	1.44322763e-03
-1.05470276e+00	1.43636952e-02	5.40510344e-03	1.53211354e-03
-1.05079651e+00	1.47094448e-02	5.66305698e-03	1.62597847e-03
-1.04689026e+00	1.50631344e-02	5.93177019e-03	1.72506822e-03
-1.04298401e+00	1.54249350e-02	6.21160891e-03	1.82963864e-03
-1.03907776e+00	1.57950208e-02	6.50294719e-03	1.93995591e-03
-1.03517151e+00	1.61735695e-02	6.80616735e-03	2.05629682e-03
-1.03126526e+00	1.65607622e-02	7.12165991e-03	2.17894908e-03
-1.02735901e+00	1.69567835e-02	7.44982355e-03	2.30821156e-03
-1.02345276e+00	1.73618215e-02	7.79106507e-03	2.44439460e-03
-1.01954651e+00	1.77760681e-02	8.14579929e-03	2.58782031e-03
-1.01564026e+00	1.81997186e-02	8.51444901e-03	2.73882282e-03
-1.01173401e+00	1.86329723e-02	8.89744486e-03	2.89774856e-03
-1.00782776e+00	1.90760321e-02	9.29522522e-03	3.06495657e-03
-1.00392151e+00	1.95291049e-02	9.70823610e-03	3.24081870e-03
-1.00001526e+00	1.99924014e-02	1.01369310e-02	3.42571996e-03
-9.96109009e-01	2.04661363e-02	1.05817706e-02	3.62005868e-03
-9.92202759e-01	2.09505283e-02	1.10432229e-02	3.82424686e-03
-9.88296509e-01	2.14458003e-02	1.15217627e-02	4.03871033e-03
-9.84390259e-01	2.19521793e-02	1.20178715e-02	4.26388904e-03
-9.80484009e-01	2.24698964e-02	1.25320375e-02	4.50023726e-03
-9.76577759e-01	2.29991871e-02	1.30647549e-02	4.74822378e-03
-9.72671509e-01	2.35402913e-02	1.36165240e-02	5.00833214e-03
-9.68765259e-01	2.40934531e-02	1.41878508e-02	5.28106082e-03
-9.64859009e-01	2.46589213e-02	1.47792467e-02	5.56692338e-03
-9.60952759e-01	2.52369490e-02	1.53912281e-02	5.86644864e-03
-9.57046509e-01	2.58277941e-02	1.60243162e-02	6.18018086e-03
-9.53140259e-01	2.64317191e-02	1.66790365e-02	6.50867978e-03
-9.49234009e-01	2.70489911e-02	1.73559185e-02	6.85252083e-03
-9.45327759e-01	2.76798821e-02	1.80554954e-02	7.21229516e-03
-9.41421509e-01	2.83246690e-02	1.87783034e-02	7.58860969e-03
-9.37515259e-01	2.89836336e-02	1.95248816e-02	7.98208722e-03
-9.33609009e-01	2.96570625e-02	2.02957712e-02	8.39336641e-03
-9.29702759e-01	3.03452477e-02	2.10915154e-02	8.82310178e-03
-9.25796509e-01	3.10484859e-02	2.19126586e-02	9.27196370e-03
-9.21890259e-01	3.17670794e-02	2.27597459e-02	9.74063832e-03
-9.17984009e-01	3.25013355e-02	2.36333229e-02	1.02298275e-02
-9.14077759e-01	3.32515668e-02	2.45339348e-02	1.07402487e-02
-9.10171509e-01	3.40180915e-02	2.54621258e-02	1.12726349e-02
-9.06265259e-01	3.48012330e-02	2.64184390e-02	1.18277342e-02
-9.02359009e-01	3.56013203e-02	2.74034153e-02	1.24063099e-02
-8.98452759e-01	3.64186882e-02	2.84175928e-02	1.30091401e-02
-8.94546509e-01	3.72536768e-02	2.94615067e-02	1.36370175e-02
-8.90640259e-01	3.81066322e-02	3.05356881e-02	1.42907491e-02
-8.86734009e-01	3.89779060e-02	3.16406635e-02	1.49711557e-02
-8.82827759e-01	3.98678559e-02	3.27769543e-02	1.56790716e-02
-8.78921509e-01	4.07768454e-02	3.39450761e-02	1.64153443e-02
-8.75015259e-01	4.17052439e-02	3.51455376e-02	1.71808339e-02
-8.71109009e-01	4.26534271e-02	3.63788406e-02	1.79764127e-02
-8.67202759e-01	4.36217766e-02	3.76454787e-02	1.88029644e-02
-8.63296509e-01	4.46106801e-02	3.89459370e-02	1.96613838e-02
-8.59390259e-01	4.56205316e-02	4.02806912e-02	2.05525761e-02
-8.55484009e-01	4.66517315e-02	4.16502069e-02	2.14774562e-02
-8.51577759e-01	4.77046865e-02	4.30549388e-02	2.24369479e-02
-8.47671509e-01	4.87798096e-02	4.44953302e-02	2.34319832e-02
-8.43765259e-01	4.98775204e-02	4.59718122e-02	2.44635017e-02
-8.39859009e-01	5.09982449e-02	4.74848031e-02	2.55324492e-02
-8.35952759e-01	5.21424159e-02	4.90347072e-02	2.66397776e-02
-8.32046509e-01	5.33104726e-02	5.06219150e-02	2.77864431e-02
-8.28140259e-01	5.45028610e-02	5.22468016e-02	2.89734061e-02
-8.24234009e-01	5.57200339e-02	5.39097266e-02	3.02016293e-02
-8.20327759e-01	5.69624510e-02	5.56110335e-02	3.14720773e-02
-8.16421509e-01	5.82305785e-02	5.73510485e-02	3.27857152e-02
-8.12515259e-01	5.95248899e-02	5.91300804e-02	3.41435076e-02
-8.08609009e-01	6.08458654e-02	6.09484200e-02	3.55464171e-02
-8.04702759e-01	6.21939924e-02	6.28063391e-02	3.69954034e-02
-8.00796509e-01	6.35697651e-02	6.47040904e-02	3.84914222e-02
-7.96890259e-01	6.49736851e-02	6.66419067e-02	4.00354231e-02
-7.92984009e-01	6.64062608e-02	6.86200005e-02	4.16283492e-02
-7.89077759e-01	6.78680080e-02	7.06385638e-02	4.32711352e-02
-7.85171509e-01	6.93594498e-02	7.26977670e-02	4.49647060e-02
-7.81265259e-01	7.08811162e-02	7.47977594e-02	4.67099758e-02
-7.77359009e-01	7.24335447e-02	7.69386681e-02	4.85078458e-02
-7.73452759e-01	7.40172802e-02	7.91205981e-02	5.03592036e-02
-7.69546509e-01	7.56328747e-02	8.13436320e-02	5.22649209e-02
-7.65640259e-01	7.72808877e-02	8.36078298e-02	5.42258527e-02
-7.61734009e-01	7.89618860e-02	8.59132286e-02	5.62428354e-02
-7.57827759e-01	8.06764440e-02	8.82598425e-02	5.83166853e-02
-7.53921509e-01	8.24251432e-02	9.06476630e-02	6.04481971e-02
-7.50015259e-01	8.42085728e-02	9.30766583e-02	6.26381424e-02
-7.46109009e-01	8.60273293e-02	9.55467740e-02	6.48872682e-02
-7.42202759e-01	8.78820167e-02	9.80579327e-02	6.71962952e-02
-7.38296509e-01	8.97732463e-02	1.00610035e-01	6.95659162e-02
-7.34390259e-01	9.17016372e-02	1.03202958e-01	7.19967952e-02
-7.30484009e-01	9.36678155e-02	1.05836559e-01	7.44895651e-02
-7.26577759e-01	9.56724150e-02	1.08510672e-01	7.70448267e-02
-7.22671509e-01	9.77160769e-02	1.11225110e-01	7.96631472e-02
-7.18765259e-01	9.97994496e-02	1.13979666e-01	8.23450587e-02
-7.14859009e-01	1.01923189e-01	1.16774114e-01	8.50910569e-02
-7.10952759e-01	1.04087959e-01	1.19608208e-01	8.79015999e-02
-7.07046509e-01	1.06294429e-01	1.22481682e-01	9.07771066e-02
-7.03140259e-01	1.08543278e-01	1.25394256e-01	9.37179556e-02
-6.99234009e-01	1.10835190e-01	1.28345631e-01	9.67244844e-02
-6.95327759e-01	1.13170858e-01	1.31335492e-01	9.97969877e-02
-6.91421509e-01	1.15550981e-01	1.34363511e-01	1.02935717e-01
-6.87515259e-01	1.17976265e-01	1.37429346e-01	1.06140879e-01
-6.83609009e-01	1.20447425e-01	1.40532644e-01	1.09412635e-01
-6.79702759e-01	1.22965180e-01	1.43673040e-01	1.12751101e-01
-6.75796509e-01	1.25530258e-01	1.46850160e-01	1.16156345e-01
-6.71890259e-01	1.28143392e-01	1.50063623e-01	1.19628388e-01
-6.67984009e-01	1.30805323e-01	1.53313041e-01	1.23167205e-01
-6.64077759e-01	1.33516799e-01	1.56598023e-01	1.26772719e-01
-6.60171509e-01	1.36278573e-01	1.59918172e-01	1.30444808e-01
-6.56265259e-01	1.39091404e-01	1.63273095e-01	1.34183300e-01
-6.52359009e-01	1.41956060e-01	1.66662395e-01	1.37987973e-01
-6.48452759e-01	1.44873313e-01	1.70085682e-01	1.41858560e-01
-6.44546509e-01	1.47843940e-01	1.73542567e-01	1.45794741e-01
-6.40640259e-01	1.50868726e-01	1.77032673e-01	1.49796153e-01
-6.36734009e-01	1.53948461e-01	1.80555627e-01	1.53862382e-01
-6.32827759e-01	1.57083939e-01	1.84111071e-01	1.57992969e-01
-6.28921509e-01	1.60275962e-01	1.87698659e-01	1.62187408e-01
-6.25015259e-01	1.63525334e-01	1.91318062e-01	1.66445150e-01
-6.21109009e-01	1.66832867e-01	1.94968970e-01	1.70765601e-01
-6.17202759e-01	1.70199375e-01	1.98651091e-01	1.75148124e-01
-6.13296509e-01	1.73625678e-01	2.02364160e-01	1.79592041e-01
-6.09390259e-01	1.77112600e-01	2.06107935e-01	1.84096637e-01
-6.05484009e-01	1.80660969e-01	2.09882203e-01	1.88661157e-01
-6.01577759e-01	1.84271617e-01	2.13686784e-01	1.93284811e-01
-5.97671509e-01	1.87945379e-01	2.17521528e-01	1.97966774e-01
-5.93765259e-01	1.91683094e-01	2.21386322e-01	2.02706193e-01
-5.89859009e-01	1.95485604e-01	2.25281095e-01	2.07502183e-01
-5.85952759e-01	1.99353752e-01	2.29205811e-01	2.12353833e-01
-5.82046509e-01	2.03288384e-01	2.33160484e-01	2.17260210e-01
-5.78140259e-01	2.07290350e-01	2.37145169e-01	2.22220360e-01
-5.74234009e-01	2.11360501e-01	2.41159974e-01	2.27233309e-01
-5.70327759e-01	2.15499686e-01	2.45205055e-01	2.32298071e-01
-5.66421509e-01	2.19708759e-01	2.49280623e-01	2.37413648e-01
-5.62515259e-01	2.23988574e-01	2.53386946e-01	2.42579034e-01
-5.58609009e-01	2.28339983e-01	2.57524349e-01	2.47793220e-01
-5.54702759e-01	2.32763840e-01	2.61693219e-01	2.53055195e-01
-5.50796509e-01	2.37260997e-01	2.65894005e-01	2.58363951e-01
-5.46890259e-01	2.41832306e-01	2.70127221e-01	2.63718491e-01
-5.42984009e-01	2.46478617e-01	2.74393450e-01	2.69117825e-01
-5.39077759e-01	2.51200777e-01	2.78693340e-01	2.74560982e-01
-5.35171509e-01	2.55999633e-01	2.83027615e-01	2.80047008e-01
-5.31265259e-01	2.60876026e-01	2.87397068e-01	2.85574975e-01
-5.27359009e-01	2.65830796e-01	2.91802567e-01	2.91143982e-01
-5.23452759e-01	2.70864777e-01	2.96245057e-01	2.96753164e-01
-5.19546509e-01	2.75978801e-01	3.00725558e-01	3.02401688e-01
-5.15640259e-01	2.81173691e-01	3.05245169e-01	3.08088768e-01
-5.11734009e-01	2.86450267e-01	3.09805068e-01	3.13813661e-01
-5.07827759e-01	2.91809343e-01	3.14406513e-01	3.19575675e-01
-5.03921509e-01	2.97251723e-01	3.19050844e-01	3.25374174e-01
-5.00015259e-01	3.02778207e-01	3.23739479e-01	3.31208582e-01
-4.96109009e-01	3.08389584e-01	3.28473919e-01	3.37078385e-01
-4.92202759e-01	3.14086634e-01	3.33255747e-01	3.42983139e-01
-4.88296509e-01	3.19870129e-01	3.38086627e-01	3.48922472e-01
-4.84390259e-01	3.25740828e-01	3.42968303e-01	3.54896087e-01
-4.80484009e-01	3.31699482e-01	3.47902599e-01	3.60903770e-01
-4.76577759e-01	3.37746827e-01	3.52891421e-01	3.66945389e-01
-4.72671509e-01	3.43883587e-01	3.57936752e-01	3.73020904e-01
-4.68765259e-01	3.50110473e-01	3.63040650e-01	3.79130361e-01
-4.64859009e-01	3.56428181e-01	3.68205252e-01	3.85273907e-01
-4.60952759e-01	3.62837392e-01	3.73432768e-01	3.91451784e-01
-4.57046509e-01	3.69338769e-01	3.78725478e-01	3.97664336e-01
-4.53140259e-01	3.75932960e-01	3.84085734e-01	4.03912010e-01
-4.49234009e-01	3.82620594e-01	3.89515954e-01	4.10195362e-01
-4.45327759e-01	3.89402281e-01	3.95018620e-01	4.16515054e-01
-4.41421509e-01	3.96278610e-01	4.00596274e-01	4.22871861e-01
-4.37515259e-01	4.03250150e-01	4.06251518e-01	4.29266669e-01
-4.33609009e-01	4.10317448e-01	4.11987006e-01	4.35700477e-01
-4.29702759e-01	4.17481026e-01	4.17805444e-01	4.42174401e-01
-4.25796509e-01	4.24741385e-01	4.23709582e-01	4.48689669e-01
-4.21890259e-01	4.32098997e-01	4.29702213e-01	4.55247627e-01
-4.17984009e-01	4.39554310e-01	4.35786167e-01	4.61849736e-01
-4.14077759e-01	4.47107743e-01	4.41964303e-01	4.68497571e-01
-4.10171509e-01	4.54759687e-01	4.48239510e-01	4.75192821e-01
-4.06265259e-01	4.62510503e-01	4.54614697e-01	4.81937289e-01
-4.02359009e-01	4.70360518e-01	4.61092788e-01	4.88732887e-01
-3.98452759e-01	4.78310031e-01	4.67676716e-01	4.95581637e-01
-3.94546509e-01	4.86359304e-01	4.74369418e-01	5.02485669e-01
-3.90640259e-01	4.94508564e-01	4.81173827e-01	5.09447212e-01
-3.86734009e-01	5.02758003e-01	4.88092866e-01	5.16468599e-01
-3.82827759e-01	5.11107774e-01	4.95129442e-01	5.23552255e-01
-3.78921509e-01	5.19557991e-01	5.02286436e-01	5.30700700e-01
-3.75015259e-01	5.28108727e-01	5.09566699e-01	5.37916537e-01
-3.71109009e-01	5.36760014e-01	5.16973044e-01	5.45202451e-01
-3.67202759e-01	5.45511839e-01	5.24508234e-01	5.52561206e-01
-3.63296509e-01	5.54364146e-01	5.32174982e-01	5.59995629e-01
-3.59390259e-01	5.63316830e-01	5.39975934e-01	5.67508614e-01
-3.55484009e-01	5.72369739e-01	5.47913670e-01	5.75103108e-01
-3.51577759e-01	5.81522672e-01	5.55990687e-01	5.82782107e-01
-3.47671509e-01	5.90775377e-01	5.64209399e-01	5.90548645e-01
-3.43765259e-01	6.00127547e-01	5.72572120e-01	5.98405788e-01
-3.39859009e-01	6.09578823e-01	5.81081063e-01	6.06356624e-01
-3.35952759e-01	6.19128789e-01	5.89738327e-01	6.14404253e-01
-3.32046509e-01	6.28776971e-01	5.98545891e-01	6.22551780e-01
-3.28140259e-01	6.38522836e-01	6.07505603e-01	6.30802302e-01
-3.24234009e-01	6.48365791e-01	6.16619172e-01	6.39158899e-01
-3.20327759e-01	6.58305177e-01	6.25888161e-01	6.47624622e-01
-3.16421509e-01	6.68340274e-01	6.35313976e-01	6.56202485e-01
-3.12515259e-01	6.78470293e-01	6.44897861e-01	6.64895449e-01
-3.08609009e-01	6.88694379e-01	6.54640885e-01	6.73706416e-01
-3.04702759e-01	6.99011606e-01	6.64543938e-01	6.82638212e-01
-3.00796509e-01	7.09420975e-01	6.74607717e-01	6.91693577e-01
-2.96890259e-01	7.19921418e-01	6.84832727e-01	7.00875154e-01
-2.92984009e-01	7.30511786e-01	6.95219263e-01	7.10185474e-01
-2.89077759e-01	7.41190857e-01	7.05767410e-01	7.19626947e-01
-2.85171509e-01	7.51957328e-01	7.16477032e-01	7.29201845e-01
-2.81265259e-01	7.62809816e-01	7.27347763e-01	7.38912293e-01
-2.77359009e-01	7.73746856e-01	7.38379006e-01	7.48760253e-01
-2.73452759e-01	7.84766897e-01	7.49569918e-01	7.58747515e-01
-2.69546509e-01	7.95868302e-01	7.60919411e-01	7.68875681e-01
-2.65640259e-01	8.07049346e-01	7.72426141e-01	7.79146154e-01
-2.61734009e-01	8.18308215e-01	7.84088505e-01	7.89560126e-01
-2.57827759e-01	8.29643001e-01	7.95904632e-01	8.00118564e-01
-2.53921509e-01	8.41051704e-01	8.07872381e-01	8.10822199e-01
-2.50015259e-01	8.52532227e-01	8.19989337e-01	8.21671513e-01
-2.46109009e-01	8.64082378e-01	8.32252803e-01	8.32666730e-01
-2.42202759e-01	8.75699861e-01	8.44659797e-01	8.43807801e-01
-2.38296509e-01	8.87382285e-01	8.57207052e-01	8.55094396e-01
-2.34390259e-01	8.99127152e-01	8.69891008e-01	8.66525890e-01
-2.30484009e-01	9.10931860e-01	8.82707814e-01	8.78101356e-01
-2.26577759e-01	9.22793701e-01	8.95653321e-01	8.89819555e-01
-2.22671509e-01	9.34709862e-01	9.08723084e-01	9.01678925e-01
-2.18765259e-01	9.46677415e-01	9.21912362e-01	9.13677572e-01
-2.14859009e-01	9.58693324e-01	9.35216113e-01	9.25813263e-01
-2.10952759e-01	9.70754440e-01	9.48628996e-01	9.38083421e-01
-2.07046509e-01	9.82857499e-01	9.62145375e-01	9.50485112e-01
-2.03140259e-01	9.94999121e-01	9.75759313e-01	9.63015042e-01
-1.99234009e-01	1.00717581e+00	9.89464581e-01	9.75669553e-01
-1.95327759e-01	1.01938395e+00	1.00325465e+00	9.88444615e-01
-1.91421509e-01	1.03161980e+00	1.01712272e+00	1.00133583e+00
-1.87515259e-01	1.04387950e+00	1.03106168e+00	1.01433840e+00
-1.83609009e-01	1.05615908e+00	1.04506414e+00	1.02744718e+00
-1.79702759e-01	1.06845443e+00	1.05912245e+00	1.04065661e+00
-1.75796509e-01	1.08076132e+00	1.07322866e+00	1.05396078e+00
-1.71890259e-01	1.09307540e+00	1.08737458e+00	1.06735336e+00
-1.67984009e-01	1.10539218e+00	1.10155175e+00	1.08082766e+00
-1.64077759e-01	1.11770706e+00	1.11575143e+00	1.09437661e+00
-1.60171509e-01	1.13001529e+00	1.12996466e+00	1.10799276e+00
-1.56265259e-01	1.14231202e+00	1.14418225e+00	1.12166828e+00
-1.52359009e-01	1.15459223e+00	1.15839475e+00	1.13539498e+00
-1.48452759e-01	1.16685081e+00	1.17259250e+00	1.14916428e+00
-1.44546509e-01	1.17908251e+00	1.18676564e+00	1.16296728e+00
-1.40640259e-01	1.19128192e+00	1.20090409e+00	1.17679471e+00
-1.36734009e-01	1.20344354e+00	1.21499760e+00	1.19063694e+00
-1.32827759e-01	1.21556172e+00	1.22903573e+00	1.20448405e+00
-1.28921509e-01	1.22763068e+00	1.24300786e+00	1.21832576e+00
-1.25015259e-01	1.23964451e+00	1.25690323e+00	1.23215150e+00
-1.21109009e-01	1.25159719e+00	1.27071094e+00	1.24595038e+00
-1.17202759e-01	1.26348253e+00	1.28441994e+00	1.25971124e+00
-1.13296509e-01	1.27529426e+00	1.29801909e+00	1.27342264e+00
-1.09390259e-01	1.28702595e+00	1.31149713e+00	1.28707288e+00
-1.05484009e-01	1.29867107e+00	1.32484272e+00	1.30065003e+00
-1.01577759e-01	1.31022294e+00	1.33804443e+00	1.31414190e+00
-9.76715088e-02	1.32167477e+00	1.35109079e+00	1.32753613e+00
-9.37652588e-02	1.33301967e+00	1.36397029e+00	1.34082014e+00
-8.98590088e-02	1.34425060e+00	1.37667136e+00	1.35398119e+00
-8.59527588e-02	1.35536043e+00	1.38918245e+00	1.36700637e+00
-8.20465088e-02	1.36634190e+00	1.40149201e+00	1.37988265e+00
-7.81402588e-02	1.37718764e+00	1.41358849e+00	1.39259688e+00
-7.42340088e-02	1.38789019e+00	1.42546039e+00	1.40513580e+00
-7.03277588e-02	1.39844196e+00	1.43709626e+00	1.41748610e+00
-6.64215088e-02	1.40883530e+00	1.44848472e+00	1.42963440e+00
-6.25152588e-02	1.41906242e+00	1.45961447e+00	1.44156731e+00
-5.86090088e-02	1.42911547e+00	1.47047433e+00	1.45327141e+00
-5.47027588e-02	1.43898649e+00	1.48105320e+00	1.46473331e+00
-5.07965088e-02	1.44866745e+00	1.49134015e+00	1.47593966e+00
-4.68902588e-02	1.45815025e+00	1.50132439e+00	1.48687717e+00
-4.29840088e-02	1.46742669e+00	1.51099529e+00	1.49753262e+00
-3.90777588e-02	1.47648854e+00	1.52034242e+00	1.50789293e+00
-3.51715088e-02	1.48532747e+00	1.52935553e+00	1.51794512e+00
-3.12652588e-02	1.49393514e+00	1.53802460e+00	1.52767639e+00
-2.73590088e-02	1.50230311e+00	1.54633984e+00	1.53707412e+00
-2.34527588e-02	1.51042295e+00	1.55429169e+00	1.54612586e+00
-1.95465088e-02	1.51828617e+00	1.56187089e+00	1.55481944e+00
-1.56402588e-02	1.52588426e+00	1.56906841e+00	1.56314289e+00
-1.17340088e-02	1.53320869e+00	1.57587554e+00	1.57108454e+00
-7.82775879e-03	1.54025092e+00	1.58228387e+00	1.57863301e+00
-3.92150879e-03	1.54700243e+00	1.58828530e+00	1.58577722e+00
-1.52587891e-05	1.55345468e+00	1.59387207e+00	1.59250646e+00
3.89099121e-03	1.55959916e+00	1.59903677e+00	1.59881034e+00
7.79724121e-03	1.56542741e+00	1.60377233e+00	1.60467888e+00
1.17034912e-02	1.57093097e+00	1.60807206e+00	1.61010249e+00
1.56097412e-02	1.57610147e+00	1.61192965e+00	1.61507198e+00
1.95159912e-02	1.58093059e+00	1.61533917e+00	1.61957863e+00
2.34222412e-02	1.58541005e+00	1.61829511e+00	1.62361414e+00
2.73284912e-02	1.58953171e+00	1.62079234e+00	1.62717070e+00
3.12347412e-02	1.59328748e+00	1.62282619e+00	1.63024099e+00
3.51409912e-02	1.59666941e+00	1.62439237e+00	1.63281818e+00
3.90472412e-02	1.59966966e+00	1.62548707e+00	1.63489596e+00
4.29534912e-02	1.60228054e+00	1.62610688e+00	1.63646857e+00
4.68597412e-02	1.60449449e+00	1.62624886e+00	1.63753075e+00
5.07659912e-02	1.60630412e+00	1.62591052e+00	1.63807783e+00
5.46722412e-02	1.60770224e+00	1.62508983e+00	1.63810569e+00
5.85784912e-02	1.60868183e+00	1.62378522e+00	1.63761078e+00
6.24847412e-02	1.60923608e+00	1.62199557e+00	1.63659015e+00
6.63909912e-02	1.60935841e+00	1.61972025e+00	1.63504140e+00
7.02972412e-02	1.60904250e+00	1.61695909e+00	1.63296277e+00
7.42034912e-02	1.60828224e+00	1.61371240e+00	1.63035307e+00
7.81097412e-02	1.60707183e+00	1.60998093e+00	1.62721171e+00
8.20159912e-02	1.60540574e+00	1.60576593e+00	1.62353873e+00
8.59222412e-02	1.60327876e+00	1.60106911e+00	1.61933475e+00
8.98284912e-02	1.60068597e+00	1.59589266e+00	1.61460100e+00
9.37347412e-02	1.59762283e+00	1.59023921e+00	1.60933934e+00
9.76409912e-02	1.59408511e+00	1.58411187e+00	1.60355221e+00
1.01547241e-01	1.59006898e+00	1.57751420e+00	1.59724265e+00
1.05453491e-01	1.58557098e+00	1.57045022e+00	1.59041431e+00
1.09359741e-01	1.58058808e+00	1.56292438e+00	1.58307142e+00
1.13265991e-01	1.57511764e+00	1.55494159e+00	1.57521879e+00
1.17172241e-01	1.56915746e+00	1.54650719e+00	1.56686182e+00
1.21078491e-01	1.56270583e+00	1.53762694e+00	1.55800647e+00
1.24984741e-01	1.55576146e+00	1.52830703e+00	1.54865924e+00
1.28890991e-01	1.54832357e+00	1.51855404e+00	1.53882721e+00
1.32797241e-01	1.54039188e+00	1.50837497e+00	1.52851797e+00
1.36703491e-01	1.53196662e+00	1.49777720e+00	1.51773963e+00
1.40609741e-01	1.52304854e+00	1.48676850e+00	1.50650083e+00
1.44515991e-01	1.51363896e+00	1.47535699e+00	1.49481068e+00
1.48422241e-01	1.50373972e+00	1.46355117e+00	1.48267878e+00
1.52328491e-01	1.49335326e+00	1.45135987e+00	1.47011519e+00
1.56234741e-01	1.48248258e+00	1.43879225e+00	1.45713041e+00
1.60140991e-01	1.47113127e+00	1.42585781e+00	1.44373537e+00
1.64047241e-01	1.45930354e+00	1.41256633e+00	1.42994141e+00
1.67953491e-01	1.44700420e+00	1.39892790e+00	1.41576025e+00
1.71859741e-01	1.43423867e+00	1.38495288e+00	1.40120400e+00
1.75765991e-01	1.42101300e+00	1.37065190e+00	1.38628510e+00
1.79672241e-01	1.40733387e+00	1.35603583e+00	1.37101631e+00
1.83578491e-01	1.39320860e+00	1.34111578e+00	1.35541073e+00
1.87484741e-01	1.37864514e+00	1.32590307e+00	1.33948172e+00
1.91390991e-01	1.36365208e+00	1.31040924e+00	1.32324290e+00
1.95297241e-01	1.34823866e+00	1.29464600e+00	1.30670816e+00
1.99203491e-01	1.33241474e+00	1.27862522e+00	1.28989158e+00
2.03109741e-01	1.31619082e+00	1.26235896e+00	1.27280745e+00
2.07015991e-01	1.29957804e+00	1.24585939e+00	1.25547022e+00
2.10922241e-01	1.28258816e+00	1.22913881e+00	1.23789451e+00
2.14828491e-01	1.26523355e+00	1.21220962e+00	1.22009506e+00
2.18734741e-01	1.24752717e+00	1.19508433e+00	1.20208672e+00
2.22640991e-01	1.22948261e+00	1.17777549e+00	1.18388439e+00
2.26547241e-01	1.21111399e+00	1.16029573e+00	1.16550308e+00
2.30453491e-01	1.19243605e+00	1.14265772e+00	1.14695780e+00
2.34359741e-01	1.17346401e+00	1.12487415e+00	1.12826358e+00
2.38265991e-01	1.15421367e+00	1.10695770e+00	1.10943546e+00
2.42172241e-01	1.13470130e+00	1.08892109e+00	1.09048842e+00
2.46078491e-01	1.11494365e+00	1.07077696e+00	1.07143742e+00
2.49984741e-01	1.09495795e+00	1.05253795e+00	1.05229732e+00
2.53890991e-01	1.07476181e+00	1.03421664e+00	1.03308291e+00
2.57797241e-01	1.05437327e+00	1.01582554e+00	1.01380885e+00
2.61703491e-01	1.03381071e+00	9.97377058e-01	9.94489669e-01
2.65609741e-01	1.01309287e+00	9.78883532e-01	9.75139754e-01
2.69515991e-01	9.92238741e-01	9.60357175e-01	9.55773310e-01
2.73422241e-01	9.71267604e-01	9.41810077e-01	9.36404357e-01
2.77328491e-01	9.50198943e-01	9.23254191e-01	9.17046705e-01
2.81234741e-01	9.29052424e-01	9.04701316e-01	8.97713944e-01
2.85140991e-01	9.07847850e-01	8.86163091e-01	8.78419422e-01
2.89047241e-01	8.86605117e-01	8.67650978e-01	8.59176231e-01
2.92953491e-01	8.65344170e-01	8.49176249e-01	8.39997195e-01
2.96859741e-01	8.44084962e-01	8.30749982e-01	8.20894852e-01
3.00765991e-01	8.22847405e-01	8.12383042e-01	8.01881445e-01
3.04672241e-01	8.01651325e-01	7.94086077e-01	7.82968904e-01
3.08578491e-01	7.80516416e-01	7.75869506e-01	7.64168839e-01
3.12484741e-01	7.59462195e-01	7.57743507e-01	7.45492529e-01
3.16390991e-01	7.38507951e-01	7.39718013e-01	7.26950907e-01
3.20297241e-01	7.17672702e-01	7.21802703e-01	7.08554558e-01
3.24203491e-01	6.96975150e-01	7.04006989e-01	6.90313704e-01
3.28109741e-01	6.76433631e-01	6.86340015e-01	6.72238199e-01
3.32015991e-01	6.56066074e-01	6.68810650e-01	6.54337522e-01
3.35922241e-01	6.35889958e-01	6.51427476e-01	6.36620773e-01
3.39828491e-01	6.15922266e-01	6.34198789e-01	6.19096663e-01
3.43734741e-01	5.96179448e-01	6.17132591e-01	6.01773513e-01
3.47640991e-01	5.76677380e-01	6.00236585e-01	5.84659250e-01
3.51547241e-01	5.57431326e-01	5.83518172e-01	5.67761404e-01
3.55453491e-01	5.38455905e-01	5.66984448e-01	5.51087103e-01
3.59359741e-01	5.19765055e-01	5.50642199e-01	5.34643076e-01
3.63265991e-01	5.01372005e-01	5.34497902e-01	5.18435650e-01
3.67172241e-01	4.83289247e-01	5.18557719e-01	5.02470750e-01
3.71078491e-01	4.65528510e-01	5.02827497e-01	4.86753902e-01
3.74984741e-01	4.48100734e-01	4.87312771e-01	4.71290231e-01
3.78890991e-01	4.31016060e-01	4.72018757e-01	4.56084464e-01
3.82797241e-01	4.14283804e-01	4.56950357e-01	4.41140936e-01
3.86703491e-01	3.97912448e-01	4.42112156e-01	4.26463591e-01
3.90609741e-01	3.81909632e-01	4.27508427e-01	4.12055984e-01
3.94515991e-01	3.66282144e-01	4.13143129e-01	3.97921290e-01
3.98422241e-01	3.51035918e-01	3.99019911e-01	3.84062305e-01
4.02328491e-01	3.36176033e-01	3.85142112e-01	3.70481457e-01
4.06234741e-01	3.21706719e-01	3.71512765e-01	3.57180806e-01
4.10140991e-01	3.07631360e-01	3.58134603e-01	3.44162055e-01
4.14047241e-01	2.93952506e-01	3.45010057e-01	3.31426554e-01
4.17953491e-01	2.80671882e-01	3.32141263e-01	3.18975313e-01
4.21859741e-01	2.67790409e-01	3.19530067e-01	3.06809002e-01
4.25765991e-01	2.55308216e-01	3.07178027e-01	2.94927968e-01
4.29672241e-01	2.43224668e-01	2.95086420e-01	2.83332237e-01
4.33578491e-01	2.31538383e-01	2.83256246e-01	2.72021527e-01
4.37484741e-01	2.20247261e-01	2.71688234e-01	2.60995252e-01
4.41390991e-01	2.09348512e-01	2.60382848e-01	2.50252541e-01
4.45297241e-01	1.98838687e-01	2.49340292e-01	2.39792239e-01
4.49203491e-01	1.88713706e-01	2.38560517e-01	2.29612920e-01
4.53109741e-01	1.78968896e-01	2.28043228e-01	2.19712898e-01
4.57015991e-01	1.69599022e-01	2.17787888e-01	2.10090236e-01
4.60922241e-01	1.60598325e-01	2.07793730e-01	2.00742760e-01
4.64828491e-01	1.51960558e-01	1.98059758e-01	1.91668063e-01
4.68734741e-01	1.43679022e-01	1.88584757e-01	1.82863522e-01
4.72640991e-01	1.35746607e-01	1.79367304e-01	1.74326304e-01
4.76547241e-01	1.28155826e-01	1.70405767e-01	1.66053380e-01
4.80453491e-01	1.20898858e-01	1.61698321e-01	1.58041536e-01
4.84359741e-01	1.13967579e-01	1.53242950e-01	1.50287379e-01
4.88265991e-01	1.07353607e-01	1.45037457e-01	1.42787353e-01
4.92172241e-01	1.01048334e-01	1.37079472e-01	1.35537747e-01
4.96078491e-01	9.50429622e-02	1.29366459e-01	1.28534707e-01
4.99984741e-01	8.93285425e-02	1.21895725e-01	1.21774243e-01
5.03890991e-01	8.38960057e-02	1.14664424e-01	1.15252245e-01
5.07797241e-01	7.87361970e-02	1.07669572e-01	1.08964487e-01
5.11703491e-01	7.38399073e-02	1.00908047e-01	1.02906641e-01
5.15609741e-01	6.91979033e-02	9.43766031e-02	9.70742866e-02
5.19515991e-01	6.48009570e-02	8.80718746e-02	9.14629189e-02
5.23422241e-01	6.06398722e-02	8.19903848e-02	8.60679591e-02
5.27328491e-01	5.67055107e-02	7.61285538e-02	8.08847639e-02
5.31234741e-01	5.29888158e-02	7.04827057e-02	7.59086339e-02
5.35140991e-01	4.94808350e-02	6.50490766e-02	7.11348227e-02
5.39047241e-01	4.61727398e-02	5.98238216e-02	6.65585459e-02
5.42953491e-01	4.30558452e-02	5.48030222e-02	6.21749886e-02
5.46859741e-01	4.01216262e-02	4.99826937e-02	5.79793142e-02
5.50765991e-01	3.73617332e-02	4.53587916e-02	5.39666716e-02
5.54672241e-01	3.47680058e-02	4.09272195e-02	5.01322032e-02
5.58578491e-01	3.23324844e-02	3.66838348e-02	4.64710520e-02
5.62484741e-01	3.00474211e-02	3.26244562e-02	4.29783683e-02
5.66390991e-01	2.79052877e-02	2.87448696e-02	3.96493168e-02
5.70297241e-01	2.58987838e-02	2.50408347e-02	3.64790828e-02
5.74203491e-01	2.40208420e-02	2.15080910e-02	3.34628782e-02
5.78109741e-01	2.22646331e-02	1.81423639e-02	3.05959474e-02
5.82015991e-01	2.06235687e-02	1.49393702e-02	2.78735729e-02
5.85922241e-01	1.90913035e-02	1.18948240e-02	2.52910805e-02
5.89828491e-01	1.76617364e-02	9.00444205e-03	2.28438442e-02
5.93734741e-01	1.63290098e-02	6.26394876e-03	2.05272908e-02
5.97640991e-01	1.50875092e-02	3.66908152e-03	1.83369043e-02
6.01547241e-01	1.39318607e-02	1.21559536e-03	1.62682302e-02
6.05453491e-01	1.28569284e-02	-1.10073236e-03	1.43168790e-02
6.09359741e-01	1.18578108e-02	-3.28409749e-03	1.24785297e-02
6.13265991e-01	1.09298368e-02	-5.33866487e-03	1.07489334e-02
6.17172241e-01	1.00685607e-02	-7.26856427e-03	9.12391603e-03
6.21078491e-01	9.26975719e-03	-9.07788653e-03	7.59938097e-03
6.24984741e-01	8.52941571e-03	-1.07706799e-02	6.17131181e-03
6.28890991e-01	7.84373419e-03	-1.23509468e-02	4.83577438e-03
6.32797241e-01	7.20911288e-03	-1.38226400e-02	3.58891874e-03
6.36703491e-01	6.62214775e-03	-1.51896603e-02	2.42698095e-03
6.40609741e-01	6.07962365e-03	-1.64558531e-02	1.34628456e-03
6.44515991e-01	5.57850748e-03	-1.76250060e-02	3.43241851e-04
6.48422241e-01	5.11594109e-03	-1.87008461e-02	-5.85645035e-04
6.52328491e-01	4.68923431e-03	-1.96870381e-02	-1.44378329e-03
6.56234741e-01	4.29585782e-03	-2.05871816e-02	-2.23448877e-03
6.60140991e-01	3.93343613e-03	-2.14048097e-02	-2.96098552e-03
6.64047241e-01	3.59974059e-03	-2.21433868e-02	-3.62640553e-03
6.67953491e-01	3.29268250e-03	-2.28063075e-02	-4.23378862e-03
6.71859741e-01	3.01030628e-03	-2.33968947e-02	-4.78608248e-03
6.75765991e-01	2.75078287e-03	-2.39183985e-02	-5.28614297e-03
6.79672241e-01	2.51240319e-03	-2.43739954e-02	-5.73673443e-03
6.83578491e-01	2.29357182e-03	-2.47667868e-02	-6.14053025e-03
6.87484741e-01	2.09280081e-03	-2.50997987e-02	-6.50011354e-03
6.91390991e-01	1.90870379e-03	-2.53759808e-02	-6.81797789e-03
6.95297241e-01	1.73999016e-03	-2.55982063e-02	-7.09652831e-03
6.99203491e-01	1.58545954e-03	-2.57692709e-02	-7.33808225e-03
7.03109741e-01	1.44399646e-03	-2.58918934e-02	-7.54487074e-03
7.07015991e-01	1.31456525e-03	-2.59687149e-02	-7.71903959e-03
7.10922241e-01	1.19620511e-03	-2.60022992e-02	-7.86265075e-03
7.14828491e-01	1.08802546e-03	-2.59951328e-02	-7.97768369e-03
7.18734741e-01	9.89201443e-04	-2.59496253e-02	-8.06603688e-03
7.22640991e-01	8.98969727e-04	-2.58681096e-02	-8.12952934e-03
7.26547241e-01	8.16624432e-04	-2.57528422e-02	-8.16990223e-03
7.30453491e-01	7.41513320e-04	-2.56060042e-02	-8.18882057e-03
7.34359741e-01	6.73034169e-04	-2.54297015e-02	-8.18787487e-03
7.38265991e-01	6.10631347e-04	-2.52259660e-02	-8.16858296e-03
7.42172241e-01	5.53792581e-04	-2.49967557e-02	-8.13239175e-03
7.46078491e-01	5.02045909e-04	-2.47439563e-02	-8.08067905e-03
7.49984741e-01	4.54956808e-04	-2.44693820e-02	-8.01475545e-03
7.53890991e-01	4.12125506e-04	-2.41747761e-02	-7.93586614e-03
7.57797241e-01	3.73184442e-04	-2.38618126e-02	-7.84519285e-03
7.61703491e-01	3.37795902e-04	-2.35320970e-02	-7.74385572e-03
7.65609741e-01	3.05649792e-04	-2.31871678e-02	-7.63291519e-03
7.69515991e-01	2.76461562e-04	-2.28284973e-02	-7.51337395e-03
7.73422241e-01	2.49970267e-04	-2.24574935e-02	-7.38617877e-03
7.77328491e-01	2.25936755e-04	-2.20755009e-02	-7.25222249e-03
7.81234741e-01	2.04141980e-04	-2.16838021e-02	-7.11234582e-03
7.85140991e-01	1.84385431e-04	-2.12836191e-02	-6.96733925e-03
7.89047241e-01	1.66483671e-04	-2.08761149e-02	-6.81794491e-03
7.92953491e-01	1.50268979e-04	-2.04623946e-02	-6.66485840e-03
7.96859741e-01	1.35588093e-04	-2.00435073e-02	-6.50873060e-03
8.00765991e-01	1.22301035e-04	-1.96204473e-02	-6.35016947e-03
8.04672241e-01	1.10280037e-04	-1.91941557e-02	-6.18974179e-03
8.08578491e-01	9.94085321e-05	-1.87655216e-02	-6.02797493e-03
8.12484741e-01	8.95802330e-05	-1.83353841e-02	-5.86535849e-03
8.16390991e-01	8.06982734e-05	-1.79045337e-02	-5.70234605e-03
8.20297241e-01	7.26744187e-05	-1.74737134e-02	-5.53935672e-03
8.24203491e-01	6.54283370e-05	-1.70436207e-02	-5.37677680e-03
8.28109741e-01	5.88869277e-05	-1.66149088e-02	-5.21496128e-03
8.32015991e-01	5.29837023e-05	-1.61881884e-02	-5.05423544e-03
8.35922241e-01	4.76582158e-05	-1.57640287e-02	-4.89489625e-03
8.39828491e-01	4.28555424e-05	-1.53429594e-02	-4.73721385e-03
8.43734741e-01	3.85257954e-05	-1.49254719e-02	-4.58143296e-03
8.47640991e-01	3.46236851e-05	-1.45120208e-02	-4.42777420e-03
8.51547241e-01	3.11081134e-05	-1.41030253e-02	-4.27643545e-03
8.55453491e-01	2.79418027e-05	-1.36988706e-02	-4.12759310e-03
8.59359741e-01	2.50909550e-05	-1.32999094e-02	-3.98140326e-03
8.63265991e-01	2.25249405e-05	-1.29064630e-02	-3.83800302e-03
8.67172241e-01	2.02160120e-05	-1.25188231e-02	-3.69751152e-03
8.71078491e-01	1.81390443e-05	-1.21372527e-02	-3.56003110e-03
8.74984741e-01	1.62712953e-05	-1.17619876e-02	-3.42564836e-03
8.78890991e-01	1.45921886e-05	-1.13932375e-02	-3.29443517e-03
8.82797241e-01	1.30831141e-05	-1.10311876e-02	-3.16644966e-03
8.86703491e-01	1.17272475e-05	-1.06759992e-02	-3.04173716e-03
8.90609741e-01	1.05093836e-05	-1.03278116e-02	-2.92033112e-03
8.94515991e-01	9.41578684e-06	-9.98674274e-03	-2.80225393e-03
8.98422241e-01	8.43405294e-06	-9.65289046e-03	-2.68751779e-03
9.02328491e-01	7.55298447e-06	-9.32633363e-03	-2.57612546e-03
9.06234741e-01	6.76247692e-06	-9.00713321e-03	-2.46807106e-03
9.10140991e-01	6.05341529e-06	-8.69533325e-03	-2.36334071e-03
9.14047241e-01	5.41758004e-06	-8.39096188e-03	-2.26191329e-03
9.17953491e-01	4.84756172e-06	-8.09403231e-03	-2.16376101e-03
9.21859741e-01	4.33668336e-06	-7.80454373e-03	-2.06885008e-03
9.25765991e-01	3.87893012e-06	-7.52248222e-03	-1.97714125e-03
9.29672241e-01	3.46888538e-06	-7.24782166e-03	-1.88859037e-03
9.33578491e-01	3.10167286e-06	-6.98052451e-03	-1.80314892e-03
9.37484741e-01	2.77290412e-06	-6.72054265e-03	-1.72076446e-03
9.41390991e-01	2.47863100e-06	-6.46781818e-03	-1.64138114e-03
9.45297241e-01	2.21530259e-06	-6.22228410e-03	-1.56494007e-03
9.49203491e-01	1.97972619e-06	-5.98386511e-03	-1.49137977e-03
9.53109741e-01	1.76903212e-06	-5.75247825e-03	-1.42063655e-03
9.57015991e-01	1.58064176e-06	-5.52803356e-03	-1.35264481e-03
9.60922241e-01	1.41223874e-06	-5.31043473e-03	-1.28733745e-03
9.64828491e-01	1.26174288e-06	-5.09957969e-03	-1.22464609e-03
9.68734741e-01	1.12728664e-06	-4.89536118e-03	-1.16450142e-03
9.72640991e-01	1.00719387e-06	-4.69766730e-03	-1.10683346e-03
9.76547241e-01	8.99960621e-07	-4.50638206e-03	-1.05157175e-03
9.80453491e-01	8.04237827e-07	-4.32138583e-03	-9.98645649e-04
9.84359741e-01	7.18815700e-07	-4.14255582e-03	-9.47984486e-04
9.88265991e-01	6.42609639e-07	-3.96976656e-03	-8.99517781e-04
9.92172241e-01	5.74647545e-07	-3.80289029e-03	-8.53175408e-04
9.96078491e-01	5.14058384e-07	-3.64179734e-03	-8.08887755e-04
9.99984741e-01	4.60061889e-07	-3.48635656e-03	-7.66585869e-04
1.00389099e+00	4.11959287e-07	-3.33643564e-03	-7.26201587e-04
1.00779724e+00	3.69124952e-07	-3.19190143e-03	-6.87667650e-04
1.01170349e+00	3.30998896e-07	-3.05262026e-03	-6.50917812e-04
1.01560974e+00	2.97080011e-07	-2.91845827e-03	-6.15886926e-04
1.01951599e+00	2.66919997e-07	-2.78928163e-03	-5.82511033e-04
1.02342224e+00	2.40117901e-07	-2.66495681e-03	-5.50727433e-04
1.02732849e+00	2.16315208e-07	-2.54535083e-03	-5.20474740e-04
1.03123474e+00	1.95191436e-07	-2.43033146e-03	-4.91692944e-04
1.03514099e+00	1.76460174e-07	-2.31976745e-03	-4.64323450e-04
1.03904724e+00	1.59865528e-07	-2.21352869e-03	-4.38309119e-04
1.04295349e+00	1.45178933e-07	-2.11148638e-03	-4.13594293e-04
1.04685974e+00	1.32196285e-07	-2.01351322e-03	-3.90124820e-04
1.05076599e+00	1.20735379e-07	-1.91948350e-03	-3.67848072e-04
1.05467224e+00	1.10633604e-07	-1.82927330e-03	-3.46712955e-04
1.05857849e+00	1.01745873e-07	-1.74276053e-03	-3.26669912e-04
1.06248474e+00	9.39427813e-08	-1.65982510e-03	-3.07670927e-04
1.06639099e+00	8.71089424e-08	-1.58034899e-03	-2.89669521e-04
1.07029724e+00	8.11415040e-08	-1.50421631e-03	-2.72620741e-04
1.07420349e+00	7.59488181e-08	-1.43131341e-03	-2.56481151e-04
1.07810974e+00	7.14492500e-08	-1.36152892e-03	-2.41208818e-04
1.08201599e+00	6.75701119e-08	-1.29475383e-03	-2.26763292e-04
1.08592224e+00	6.42467092e-08	-1.23088150e-03	-2.13105585e-04
1.08982849e+00	6.14214869e-08	-1.16980770e-03	-2.00198152e-04
1.09373474e+00	5.90432673e-08	-1.11143070e-03	-1.88004860e-04
1.09764099e+00	5.70665655e-08	-1.05565120e-03	-1.76490967e-04
1.10154724e+00	5.54509817e-08	-1.00237242e-03	-1.65623088e-04
1.10545349e+00	5.41606544e-08	-9.51500075e-04	-1.55369171e-04
1.10935974e+00	5.31637736e-08	-9.02942379e-04	-1.45698459e-04
1.11326599e+00	5.24321458e-08	-8.56610055e-04	-1.36581465e-04
1.11717224e+00	5.19408063e-08	-8.12416321e-04	-1.27989933e-04
1.12107849e+00	5.16676706e-08	-7.70276880e-04	-1.19896809e-04
1.12498474e+00	5.15932259e-08	-7.30109901e-04	-1.12276203e-04
1.12889099e+00	5.17002556e-08	-6.91836001e-04	-1.05103360e-04
1.13279724e+00	5.19735907e-08	-6.55378224e-04	-9.83546179e-05
1.13670349e+00	5.23998921e-08	-6.20662009e-04	-9.20073816e-05
1.14060974e+00	5.29674539e-08	-5.87615160e-04	-8.60400821e-05
1.14451599e+00	5.36660286e-08	-5.56167819e-04	-8.04321445e-05
1.14842224e+00	5.44866725e-08	-5.26252424e-04	-7.51639538e-05
1.15232849e+00	5.54216055e-08	-4.97803672e-04	-7.02168206e-05
1.15623474e+00	5.64640893e-08	-4.70758484e-04	-6.55729481e-05
1.16014099e+00	5.76083171e-08	-4.45055961e-04	-6.12153987e-05
1.16404724e+00	5.88493155e-08	-4.20637337e-04	-5.71280619e-05
1.16795349e+00	6.01828583e-08	-3.97445942e-04	-5.32956220e-05
1.17185974e+00	6.16053890e-08	-3.75427151e-04	-4.97035273e-05
1.17576599e+00	6.31139518e-08	-3.54528341e-04	-4.63379590e-05
1.17967224e+00	6.47061320e-08	-3.34698842e-04	-4.31858014e-05
1.18357849e+00	6.63799999e-08	-3.15889890e-04	-4.02346128e-05
1.18748474e+00	6.81340652e-08	-2.98054580e-04	-3.74725970e-05
1.19139099e+00	6.99672326e-08	-2.81147814e-04	-3.48885752e-05
1.19529724e+00	7.18787653e-08	-2.65126256e-04	-3.24719597e-05
1.19920349e+00	7.38682514e-08	-2.49948284e-04	-3.02127270e-05
1.20310974e+00	7.59355745e-08	-2.35573936e-04	-2.81013931e-05
1.20701599e+00	7.80808880e-08	-2.21964867e-04	-2.61289883e-05
1.21092224e+00	8.03045920e-08	-2.09084299e-04	-2.42870341e-05
1.21482849e+00	8.26073132e-08	-1.96896972e-04	-2.25675194e-05
1.21873474e+00	8.49898877e-08	-1.85369098e-04	-2.09628791e-05
1.22264099e+00	8.74533445e-08	-1.74468315e-04	-1.94659722e-05
1.22654724e+00	8.99988942e-08	-1.64163636e-04	-1.80700614e-05
1.23045349e+00	9.26279138e-08	-1.54425411e-04	-1.67687931e-05
1.23435974e+00	9.53419401e-08	-1.45225274e-04	-1.55561786e-05
1.23826599e+00	9.81426586e-08	-1.36536105e-04	-1.44265754e-05
1.24217224e+00	1.01031897e-07	-1.28331982e-04	-1.33746697e-05
1.24607849e+00	1.04011618e-07	-1.20588142e-04	-1.23954597e-05
1.24998474e+00	1.07083914e-07	-1.13280936e-04	-1.14842393e-05
1.25389099e+00	1.10251005e-07	-1.06387792e-04	-1.06365824e-05
1.25779724e+00	1.13515229e-07	-9.98871692e-05	-9.84832835e-06
1.26170349e+00	1.16879047e-07	-9.37585256e-05	-9.11556758e-06
1.26560974e+00	1.20345032e-07	-8.79822750e-05	-8.43462814e-06
1.26951599e+00	1.23915875e-07	-8.25397519e-05	-7.80206274e-06
1.27342224e+00	1.27594379e-07	-7.74131749e-05	-7.21463633e-06
1.27732849e+00	1.31383459e-07	-7.25856117e-05	-6.66931441e-06
1.28123474e+00	1.35286143e-07	-6.80409444e-05	-6.16325178e-06
1.28514099e+00	1.39305571e-07	-6.37638367e-05	-5.69378183e-06
1.28904724e+00	1.43444996e-07	-5.97397016e-05	-5.25840643e-06
1.29295349e+00	1.47707783e-07	-5.59546698e-05	-4.85478624e-06
1.29685974e+00	1.52097413e-07	-5.23955595e-05	-4.48073150e-06
1.30076599e+00	1.56617483e-07	-4.90498473e-05	-4.13419335e-06
1.30467224e+00	1.61271706e-07	-4.59056393e-05	-3.81325555e-06
1.30857849e+00	1.66063915e-07	-4.29516443e-05	-3.51612660e-06
1.31248474e+00	1.70998064e-07	-4.01771464e-05	-3.24113233e-06
1.31639099e+00	1.76078232e-07	-3.75719801e-05	-2.98670881e-06
1.32029724e+00	1.81308621e-07	-3.51265054e-05	-2.75139572e-06
1.32420349e+00	1.86693566e-07	-3.28315836e-05	-2.53383002e-06
1.32810974e+00	1.92237529e-07	-3.06785549e-05	-2.33273996e-06
1.33201599e+00	1.97945109e-07	-2.86592156e-05	-2.14693945e-06
1.33592224e+00	2.03821043e-07	-2.67657975e-05	-1.97532273e-06
1.33982849e+00	2.09870209e-07	-2.49909470e-05	-1.81685932e-06
1.34373474e+00	2.16097628e-07	-2.33277055e-05	-1.67058929e-06
1.34764099e+00	2.22508471e-07	-2.17694904e-05	-1.53561875e-06
1.35154724e+00	2.29108062e-07	-2.03100772e-05	-1.41111567e-06
1.35545349e+00	2.35901878e-07	-1.89435820e-05	-1.29630586e-06
1.35935974e+00	2.42895558e-07	-1.76644444e-05	-1.19046924e-06
1.36326599e+00	2.50094908e-07	-1.64674120e-05	-1.09293632e-06
1.36717224e+00	2.57505898e-07	-1.53475249e-05	-1.00308489e-06
1.37107849e+00	2.65134676e-07	-1.43001009e-05	-9.20336877e-07
1.37498474e+00	2.72987567e-07	-1.33207215e-05	-8.44155433e-07
1.37889099e+00	2.81071077e-07	-1.24052184e-05	-7.74042184e-07
1.38279724e+00	2.89391905e-07	-1.15496607e-05	-7.09534639e-07
1.38670349e+00	2.97956938e-07	-1.07503428e-05	-6.50203777e-07
1.39060974e+00	3.06773267e-07	-1.00037723e-05	-5.95651764e-07
1.39451599e+00	3.15848183e-07	-9.30665904e-06	-5.45509827e-07
1.39842224e+00	3.25189192e-07	-8.65590438e-06	-4.99436260e-07
1.40232849e+00	3.34804012e-07	-8.04859098e-06	-4.57114550e-07
1.40623474e+00	3.44700585e-07	-7.48197312e-06	-4.18251632e-07
1.41014099e+00	3.54887081e-07	-6.95346742e-06	-3.82576245e-07
1.41404724e+00	3.65371904e-07	-6.46064404e-06	-3.49837411e-07
1.41795349e+00	3.76163702e-07	-6.00121830e-06	-3.19802993e-07
1.42185974e+00	3.87271368e-07	-5.57304269e-06	-2.92258367e-07
1.42576599e+00	3.98704053e-07	-5.17409929e-06	-2.67005168e-07
1.42967224e+00	4.10471167e-07	-4.80249254e-06	-2.43860125e-07
1.43357849e+00	4.22582393e-07	-4.45644241e-06	-2.22653974e-07
1.43748474e+00	4.35047690e-07	-4.13427788e-06	-2.03230446e-07
1.44139099e+00	4.47877302e-07	-3.83443075e-06	-1.85445317e-07
1.44529724e+00	4.61081767e-07	-3.55542979e-06	-1.69165528e-07
1.44920349e+00	4.74671924e-07	-3.29589516e-06	-1.54268369e-07
1.45310974e+00	4.88658921e-07	-3.05453317e-06	-1.40640708e-07
1.45701599e+00	5.03054227e-07	-2.83013125e-06	-1.28178283e-07
1.46092224e+00	5.17869636e-07	-2.62155324e-06	-1.16785043e-07
1.46482849e+00	5.33117281e-07	-2.42773486e-06	-1.06372526e-07
1.46873474e+00	5.48809641e-07	-2.24767954e-06	-9.68592964e-08
1.47264099e+00	5.64959551e-07	-2.08045434e-06	-8.81704068e-08
1.47654724e+00	5.81580211e-07	-1.92518619e-06	-8.02369082e-08
1.48045349e+00	5.98685199e-07	-1.78105829e-06	-7.29953908e-08
1.48435974e+00	6.16288480e-07	-1.64730669e-06	-6.63875601e-08
1.48826599e+00	6.34404416e-07	-1.52321713e-06	-6.03598426e-08
1.49217224e+00	6.53047779e-07	-1.40812200e-06	-5.48630204e-08
1.49607849e+00	6.72233762e-07	-1.30139746e-06	-4.98518928e-08
1.49998474e+00	6.91977989e-07	-1.20246076e-06	-4.52849630e-08
1.50389099e+00	7.12296529e-07	-1.11076771e-06	-4.11241473e-08
1.50779724e+00	7.33205909e-07	-1.02581027e-06	-3.73345065e-08
1.51170349e+00	7.54723126e-07	-9.47114260e-07	-3.38839976e-08
1.51560974e+00	7.76865659e-07	-8.74237308e-07	-3.07432433e-08
1.51951599e+00	7.99651483e-07	-8.06766772e-07	-2.78853197e-08
1.52342224e+00	8.23099086e-07	-7.44317890e-07	-2.52855598e-08
1.52732849e+00	8.47227479e-07	-6.86531992e-07	-2.29213720e-08
1.53123474e+00	8.72056212e-07	-6.33074833e-07	-2.07720724e-08
1.53514099e+00	8.97605392e-07	-5.83635019e-07	-1.88187303e-08
1.53904724e+00	9.23895694e-07	-5.37922533e-07	-1.70440252e-08
1.54295349e+00	9.50948380e-07	-4.95667347e-07	-1.54321154e-08
1.54685974e+00	9.78785314e-07	-4.56618114e-07	-1.39685167e-08
1.55076599e+00	1.00742898e-06	-4.20540948e-07	-1.26399903e-08
1.55467224e+00	1.03690250e-06	-3.87218273e-07	-1.14344398e-08
1.55857849e+00	1.06722964e-06	-3.56447747e-07	-1.03408165e-08
1.56248474e+00	1.09843486e-06	-3.28041243e-07	-9.34903177e-09
1.56639099e+00	1.13054329e-06	-3.01823911e-07	-8.44987710e-09
1.57029724e+00	1.16358078e-06	-2.77633281e-07	-7.63494969e-09
1.57420349e+00	1.19757391e-06	-2.55318430e-07	-6.89658474e-09
1.57810974e+00	1.23255001e-06	-2.34739206e-07	-6.22779292e-09
1.58201599e+00	1.26853718e-06	-2.15765495e-07	-5.62220292e-09
1.58592224e+00	1.30556432e-06	-1.98276533e-07	-5.07400876e-09
1.58982849e+00	1.34366114e-06	-1.82160274e-07	-4.57792137e-09
1.59373474e+00	1.38285819e-06	-1.67312782e-07	-4.12912414e-09
1.59764099e+00	1.42318687e-06	-1.53637677e-07	-3.72323219e-09
1.60154724e+00	1.46467949e-06	-1.41045608e-07	-3.35625495e-09
1.60545349e+00	1.50736924e-06	-1.29453767e-07	-3.02456193e-09
1.60935974e+00	1.55129027e-06	-1.18785429e-07	-2.72485130e-09
1.61326599e+00	1.59647767e-06	-1.08969526e-07	-2.45412111e-09
1.61717224e+00	1.64296753e-06	-9.99402502e-08	-2.20964296e-09
1.62107849e+00	1.69079696e-06	-9.16366790e-08	-1.98893786e-09
1.62498474e+00	1.74000411e-06	-8.40024301e-08	-1.78975422e-09
1.62889099e+00	1.79062818e-06	-7.69853375e-08	-1.61004757e-09
1.63279724e+00	1.84270949e-06	-7.05371494e-08	-1.44796220e-09
1.63670349e+00	1.89628951e-06	-6.46132475e-08	-1.30181422e-09
1.64060974e+00	1.95141084e-06	-5.91723844e-08	-1.17007616e-09
1.64451599e+00	2.00811729e-06	-5.41764401e-08	-1.05136291e-09
1.64842224e+00	2.06645391e-06	-4.95901943e-08	-9.44418836e-10
1.65232849e+00	2.12646699e-06	-4.53811150e-08	-8.48106040e-10
1.65623474e+00	2.18820412e-06	-4.15191619e-08	-7.61393674e-10
1.66014099e+00	2.25171425e-06	-3.79766028e-08	-6.83348157e-10
1.66404724e+00	2.31704767e-06	-3.47278439e-08	-6.13124269e-10
1.66795349e+00	2.38425610e-06	-3.17492709e-08	-5.49957038e-10
1.67185974e+00	2.45339267e-06	-2.90191023e-08	-4.93154341e-10
1.67576599e+00	2.52451205e-06	-2.65172526e-08	-4.42090167e-10
1.67967224e+00	2.59767038e-06	-2.42252053e-08	-3.96198483e-10
1.68357849e+00	2.67292542e-06	-2.21258949e-08	-3.54967653e-10
1.68748474e+00	2.75033651e-06	-2.02035979e-08	-3.17935354e-10
1.69139099e+00	2.82996466e-06	-1.84438308e-08	-2.84683962e-10
1.69529724e+00	2.91187257e-06	-1.68332563e-08	-2.54836346e-10
1.69920349e+00	2.99612470e-06	-1.53595958e-08	-2.28052052e-10
1.70310974e+00	3.08278730e-06	-1.40115484e-08	-2.04023832e-10
1.70701599e+00	3.17192847e-06	-1.27787159e-08	-1.82474497e-10
1.71092224e+00	3.26361821e-06	-1.16515337e-08	-1.63154051e-10
1.71482849e+00	3.35792846e-06	-1.06212055e-08	-1.45837098e-10
1.71873474e+00	3.45493317e-06	-9.67964470e-09	-1.30320485e-10
1.72264099e+00	3.55470834e-06	-8.81941860e-09	-1.16421164e-10
1.72654724e+00	3.65733208e-06	-8.03369757e-09	-1.03974254e-10
1.73045349e+00	3.76288467e-06	-7.31620775e-09	-9.28312856e-11
1.73435974e+00	3.87144865e-06	-6.66118744e-09	-8.28586111e-11
1.73826599e+00	3.98310880e-06	-6.06334668e-09	-7.39359597e-11
1.74217224e+00	4.09795230e-06	-5.51782995e-09	-6.59551349e-11
1.74607849e+00	4.21606871e-06	-5.02018168e-09	-5.88188317e-11
1.74998474e+00	4.33755011e-06	-4.56631442e-09	-5.24395682e-11
1.75389099e+00	4.46249109e-06	-4.15247942e-09	-4.67387187e-11
1.75779724e+00	4.59098891e-06	-3.77523950e-09	-4.16456388e-11
1.76170349e+00	4.72314347e-06	-3.43144398e-09	-3.70968756e-11
1.76560974e+00	4.85905747e-06	-3.11820561e-09	-3.30354529e-11
1.76951599e+00	4.99883644e-06	-2.83287919e-09	-2.94102267e-11
1.77342224e+00	5.14258883e-06	-2.57304199e-09	-2.61753019e-11
1.77732849e+00	5.29042609e-06	-2.33647559e-09	-2.32895070e-11
1.78123474e+00	5.44246274e-06	-2.12114921e-09	-2.07159191e-11
1.78514099e+00	5.59881646e-06	-1.92520433e-09	-1.84214358e-11
1.78904724e+00	5.75960818e-06	-1.74694051e-09	-1.63763893e-11
1.79295349e+00	5.92496219e-06	-1.58480241e-09	-1.45541980e-11
1.79685974e+00	6.09500616e-06	-1.43736772e-09	-1.29310533e-11
1.80076599e+00	6.26987132e-06	-1.30333618e-09	-1.14856364e-11
1.80467224e+00	6.44969249e-06	-1.18151938e-09	-1.01988641e-11
1.80857849e+00	6.63460822e-06	-1.07083147e-09	-9.05365988e-12
1.81248474e+00	6.82476085e-06	-9.70280535e-10	-8.03474714e-12
1.81639099e+00	7.02029665e-06	-8.78960713e-10	-7.12846406e-12
1.82029724e+00	7.22136592e-06	-7.96044965e-10	-6.32259653e-12
1.82420349e+00	7.42812306e-06	-7.20778401e-10	-5.60622816e-12
1.82810974e+00	7.64072673e-06	-6.52472173e-10	-4.96960540e-12
1.83201599e+00	7.85933996e-06	-5.90497860e-10	-4.40401634e-12
1.83592224e+00	8.08413022e-06	-5.34282317e-10	-3.90168187e-12
1.83982849e+00	8.31526959e-06	-4.83302954e-10	-3.45565796e-12
1.84373474e+00	8.55293487e-06	-4.37083397e-10	-3.05974788e-12
1.84764099e+00	8.79730770e-06	-3.95189519e-10	-2.70842351e-12
1.85154724e+00	9.04857468e-06	-3.57225794e-10	-2.39675469e-12
1.85545349e+00	9.30692755e-06	-3.22831957e-10	-2.12034590e-12
1.85935974e+00	9.57256325e-06	-2.91679953e-10	-1.87527947e-12
1.86326599e+00	9.84568414e-06	-2.63471129e-10	-1.65806472e-12
1.86717224e+00	1.01264981e-05	-2.37933671e-10	-1.46559235e-12
1.87107849e+00	1.04152187e-05	-2.14820258e-10	-1.29509364e-12
1.87498474e+00	1.07120653e-05	-1.93905912e-10	-1.14410388e-12
1.87889099e+00	1.10172632e-05	-1.74986035e-10	-1.01042968e-12
1.88279724e+00	1.13310441e-05	-1.57874609e-10	-8.92119655e-13
1.88670349e+00	1.16536457e-05	-1.42402553e-10	-7.87438311e-13
1.89060974e+00	1.19853123e-05	-1.28416221e-10	-6.94842586e-13
1.89451599e+00	1.23262948e-05	-1.15776028e-10	-6.12960945e-13
1.89842224e+00	1.26768512e-05	-1.04355200e-10	-5.40574688e-13
1.90232849e+00	1.30372461e-05	-9.40386233e-11	-4.76601241e-13
1.90623474e+00	1.34077515e-05	-8.47218011e-11	-4.20079247e-13
1.91014099e+00	1.37886469e-05	-7.63098989e-11	-3.70155252e-13
1.91404724e+00	1.41802193e-05	-6.87168730e-11	-3.26071821e-13
1.91795349e+00	1.45827633e-05	-6.18646760e-11	-2.87156942e-13
1.92185974e+00	1.49965817e-05	-5.56825313e-11	-2.52814573e-13
1.92576599e+00	1.54219855e-05	-5.01062732e-11	-2.22516210e-13
1.92967224e+00	1.58592941e-05	-4.50777435e-11	-1.95793381e-13
1.93357849e+00	1.63088356e-05	-4.05442433e-11	-1.72230946e-13
1.93748474e+00	1.67709468e-05	-3.64580321e-11	-1.51461145e-13
1.94139099e+00	1.72459738e-05	-3.27758733e-11	-1.33158281e-13
1.94529724e+00	1.77342719e-05	-2.94586182e-11	-1.17034002e-13
1.94920349e+00	1.82362063e-05	-2.64708298e-11	-1.02833092e-13
1.95310974e+00	1.87521516e-05	-2.37804379e-11	-9.03297327e-14
1.95701599e+00	1.92824929e-05	-2.13584277e-11	-7.93241782e-14
1.96092224e+00	1.98276256e-05	-1.91785549e-11	-6.96397966e-14
1.96482849e+00	2.03879556e-05	-1.72170870e-11	-6.11204432e-14
1.96873474e+00	2.09639000e-05	-1.54525690e-11	-5.36281250e-14
1.97264099e+00	2.15558868e-05	-1.38656094e-11	-4.70409280e-14
1.97654724e+00	2.21643558e-05	-1.24386862e-11	-4.12511753e-14
1.98045349e+00	2.27897586e-05	-1.11559707e-11	-3.61637936e-14
1.98435974e+00	2.34325588e-05	-1.00031678e-11	-3.16948628e-14
1.98826599e+00	2.40932326e-05	-8.96737021e-12	-2.77703299e-14
1.99217224e+00	2.47722689e-05	-8.03692718e-12	-2.43248684e-14
1.99607849e+00	2.54701696e-05	-7.20132449e-12	-2.13008673e-14
1.99998474e+00	2.61874505e-05	-6.45107613e-12	-1.86475349e-14


==> figHeston2.dat <==
x		f		fH_AMP		fH_AMPopt
-2.00000000e+00	2.61902910e-05	-5.31288276e-10	2.04599014e-14
-1.99610901e+00	2.69246407e-05	-5.82402867e-10	2.35803487e-14
-1.99220276e+00	2.76822838e-05	-6.38508818e-10	2.71831601e-14
-1.98829651e+00	2.84609378e-05	-6.99847857e-10	3.13264114e-14
-1.98439026e+00	2.92611758e-05	-7.66890902e-10	3.60896197e-14
-1.98048401e+00	3.00835861e-05	-8.40149574e-10	4.15637660e-14
-1.97657776e+00	3.09287727e-05	-9.20179555e-10	4.78529125e-14
-1.97267151e+00	3.17973559e-05	-1.00758421e-09	5.50760429e-14
-1.96876526e+00	3.26899723e-05	-1.10301849e-09	6.33691564e-14
-1.96485901e+00	3.36072757e-05	-1.20719314e-09	7.28876476e-14
-1.96095276e+00	3.45499373e-05	-1.32087922e-09	8.38090131e-14
-1.95704651e+00	3.55186460e-05	-1.44491298e-09	9.63359254e-14
-1.95314026e+00	3.65141094e-05	-1.58020113e-09	1.10699726e-13
-1.94923401e+00	3.75370536e-05	-1.72772647e-09	1.27164391e-13
-1.94532776e+00	3.85882242e-05	-1.88855395e-09	1.46031031e-13
-1.94142151e+00	3.96683865e-05	-2.06383723e-09	1.67642999e-13
-1.93751526e+00	4.07783262e-05	-2.25482567e-09	1.92391686e-13
-1.93360901e+00	4.19188500e-05	-2.46287189e-09	2.20723085e-13
-1.92970276e+00	4.30907856e-05	-2.68943986e-09	2.53145238e-13
-1.92579651e+00	4.42949830e-05	-2.93611359e-09	2.90236670e-13
-1.92189026e+00	4.55323148e-05	-3.20460647e-09	3.32655945e-13
-1.91798401e+00	4.68036762e-05	-3.49677127e-09	3.81152482e-13
-1.91407776e+00	4.81099867e-05	-3.81461088e-09	4.36578798e-13
-1.91017151e+00	4.94521898e-05	-4.16028983e-09	4.99904359e-13
-1.90626526e+00	5.08312538e-05	-4.53614659e-09	5.72231248e-13
-1.90235901e+00	5.22481730e-05	-4.94470682e-09	6.54811877e-13
-1.89845276e+00	5.37039675e-05	-5.38869750e-09	7.49069005e-13
-1.89454651e+00	5.51996846e-05	-5.87106204e-09	8.56618355e-13
-1.89064026e+00	5.67363991e-05	-6.39497655e-09	9.79294155e-13
-1.88673401e+00	5.83152141e-05	-6.96386710e-09	1.11917798e-12
-1.88282776e+00	5.99372619e-05	-7.58142830e-09	1.27863127e-12
-1.87892151e+00	6.16037043e-05	-8.25164306e-09	1.46033210e-12
-1.87501526e+00	6.33157339e-05	-8.97880376e-09	1.66731650e-12
-1.87110901e+00	6.50745745e-05	-9.76753485e-09	1.90302522e-12
-1.86720276e+00	6.68814822e-05	-1.06228169e-08	2.17135626e-12
-1.86329651e+00	6.87377457e-05	-1.15500125e-08	2.47672414e-12
-1.85939026e+00	7.06446880e-05	-1.25548933e-08	2.82412665e-12
-1.85548401e+00	7.26036662e-05	-1.36436699e-08	3.21921992e-12
-1.85157776e+00	7.46160735e-05	-1.48230222e-08	3.66840297e-12
-1.84767151e+00	7.66833391e-05	-1.61001334e-08	4.17891278e-12
-1.84376526e+00	7.88069297e-05	-1.74827249e-08	4.75893115e-12
-1.83985901e+00	8.09883506e-05	-1.89790939e-08	5.41770495e-12
-1.83595276e+00	8.32291460e-05	-2.05981536e-08	6.16568105e-12
-1.83204651e+00	8.55309006e-05	-2.23494756e-08	7.01465804e-12
-1.82814026e+00	8.78952405e-05	-2.42433353e-08	7.97795650e-12
-1.82423401e+00	9.03238340e-05	-2.62907597e-08	9.07061008e-12
-1.82032776e+00	9.28183928e-05	-2.85035787e-08	1.03095800e-11
-1.81642151e+00	9.53806734e-05	-3.08944789e-08	1.17139956e-11
-1.81251526e+00	9.80124777e-05	-3.34770614e-08	1.33054237e-11
-1.80860901e+00	1.00715655e-04	-3.62659022e-08	1.51081712e-11
-1.80470276e+00	1.03492101e-04	-3.92766173e-08	1.71496233e-11
-1.80079651e+00	1.06343763e-04	-4.25259306e-08	1.94606230e-11
-1.79689026e+00	1.09272636e-04	-4.60317464e-08	2.20758951e-11
-1.79298401e+00	1.12280770e-04	-4.98132262e-08	2.50345218e-11
-1.78907776e+00	1.15370265e-04	-5.38908692e-08	2.83804733e-11
-1.78517151e+00	1.18543277e-04	-5.82865983e-08	3.21632029e-11
-1.78126526e+00	1.21802018e-04	-6.30238504e-08	3.64383105e-11
-1.77735901e+00	1.25148755e-04	-6.81276720e-08	4.12682850e-11
-1.77345276e+00	1.28585815e-04	-7.36248196e-08	4.67233338e-11
-1.76954651e+00	1.32115587e-04	-7.95438663e-08	5.28823078e-11
-1.76564026e+00	1.35740517e-04	-8.59153139e-08	5.98337349e-11
-1.76173401e+00	1.39463118e-04	-9.27717104e-08	6.76769733e-11
-1.75782776e+00	1.43285965e-04	-1.00147775e-07	7.65234963e-11
-1.75392151e+00	1.47211702e-04	-1.08080528e-07	8.64983268e-11
-1.75001526e+00	1.51243038e-04	-1.16609429e-07	9.77416343e-11
-1.74610901e+00	1.55382753e-04	-1.25776520e-07	1.10410515e-10
-1.74220276e+00	1.59633698e-04	-1.35626579e-07	1.24680974e-10
-1.73829651e+00	1.63998798e-04	-1.46207279e-07	1.40750131e-10
-1.73439026e+00	1.68481052e-04	-1.57569351e-07	1.58838678e-10
-1.73048401e+00	1.73083535e-04	-1.69766765e-07	1.79193609e-10
-1.72657776e+00	1.77809402e-04	-1.82856908e-07	2.02091256e-10
-1.72267151e+00	1.82661888e-04	-1.96900780e-07	2.27840670e-10
-1.71876526e+00	1.87644311e-04	-2.11963189e-07	2.56787365e-10
-1.71485901e+00	1.92760072e-04	-2.28112966e-07	2.89317491e-10
-1.71095276e+00	1.98012661e-04	-2.45423179e-07	3.25862457e-10
-1.70704651e+00	2.03405656e-04	-2.63971364e-07	3.66904066e-10
-1.70314026e+00	2.08942725e-04	-2.83839761e-07	4.12980207e-10
-1.69923401e+00	2.14627631e-04	-3.05115561e-07	4.64691179e-10
-1.69532776e+00	2.20464231e-04	-3.27891163e-07	5.22706688e-10
-1.69142151e+00	2.26456481e-04	-3.52264442e-07	5.87773606e-10
-1.68751526e+00	2.32608437e-04	-3.78339028e-07	6.60724573e-10
-1.68360901e+00	2.38924257e-04	-4.06224588e-07	7.42487508e-10
-1.67970276e+00	2.45408205e-04	-4.36037130e-07	8.34096149e-10
-1.67579651e+00	2.52064653e-04	-4.67899309e-07	9.36701706e-10
-1.67189026e+00	2.58898083e-04	-5.01940744e-07	1.05158576e-09
-1.66798401e+00	2.65913091e-04	-5.38298348e-07	1.18017450e-09
-1.66407776e+00	2.73114387e-04	-5.77116668e-07	1.32405450e-09
-1.66017151e+00	2.80506803e-04	-6.18548230e-07	1.48499010e-09
-1.65626526e+00	2.88095289e-04	-6.62753901e-07	1.66494263e-09
-1.65235901e+00	2.95884922e-04	-7.09903256e-07	1.86609164e-09
-1.64845276e+00	3.03880906e-04	-7.60174953e-07	2.09085826e-09
-1.64454651e+00	3.12088575e-04	-8.13757119e-07	2.34193107e-09
-1.64064026e+00	3.20513399e-04	-8.70847742e-07	2.62229454e-09
-1.63673401e+00	3.29160981e-04	-9.31655076e-07	2.93526040e-09
-1.63282776e+00	3.38037069e-04	-9.96398041e-07	3.28450221e-09
-1.62892151e+00	3.47147552e-04	-1.06530664e-06	3.67409343e-09
-1.62501526e+00	3.56498468e-04	-1.13862237e-06	4.10854931e-09
-1.62110901e+00	3.66096003e-04	-1.21659867e-06	4.59287301e-09
-1.61720276e+00	3.75946500e-04	-1.29950128e-06	5.13260628e-09
-1.61329651e+00	3.86056459e-04	-1.38760876e-06	5.73388530e-09
-1.60939026e+00	3.96432543e-04	-1.48121280e-06	6.40350187e-09
-1.60548401e+00	4.07081580e-04	-1.58061876e-06	7.14897083e-09
-1.60157776e+00	4.18010566e-04	-1.68614598e-06	7.97860396e-09
-1.59767151e+00	4.29226675e-04	-1.79812826e-06	8.90159118e-09
-1.59376526e+00	4.40737255e-04	-1.91691423e-06	9.92808961e-09
-1.58985901e+00	4.52549838e-04	-2.04286774e-06	1.10693213e-08
-1.58595276e+00	4.64672142e-04	-2.17636825e-06	1.23376802e-08
-1.58204651e+00	4.77112077e-04	-2.31781116e-06	1.37468500e-08
-1.57814026e+00	4.89877746e-04	-2.46760817e-06	1.53119323e-08
-1.57423401e+00	5.02977456e-04	-2.62618756e-06	1.70495875e-08
-1.57032776e+00	5.16419714e-04	-2.79399452e-06	1.89781895e-08
-1.56642151e+00	5.30213241e-04	-2.97149134e-06	2.11179939e-08
-1.56251526e+00	5.44366971e-04	-3.15915766e-06	2.34913226e-08
-1.55860901e+00	5.58890057e-04	-3.35749061e-06	2.61227659e-08
-1.55470276e+00	5.73791878e-04	-3.56700495e-06	2.90394029e-08
-1.55079651e+00	5.89082041e-04	-3.78823309e-06	3.22710421e-08
-1.54689026e+00	6.04770393e-04	-4.02172514e-06	3.58504848e-08
-1.54298401e+00	6.20867017e-04	-4.26804880e-06	3.98138120e-08
-1.53907776e+00	6.37382247e-04	-4.52778926e-06	4.42006979e-08
-1.53517151e+00	6.54326666e-04	-4.80154890e-06	4.90547514e-08
-1.53126526e+00	6.71711118e-04	-5.08994702e-06	5.44238885e-08
-1.52735901e+00	6.89546710e-04	-5.39361940e-06	6.03607386e-08
-1.52345276e+00	7.07844820e-04	-5.71321777e-06	6.69230860e-08
-1.51954651e+00	7.26617103e-04	-6.04940913e-06	7.41743518e-08
-1.51564026e+00	7.45875497e-04	-6.40287497e-06	8.21841175e-08
-1.51173401e+00	7.65632231e-04	-6.77431032e-06	9.10286951e-08
-1.50782776e+00	7.85899829e-04	-7.16442266e-06	1.00791747e-07
-1.50392151e+00	8.06691120e-04	-7.57393065e-06	1.11564958e-07
-1.50001526e+00	8.28019242e-04	-8.00356266e-06	1.23448772e-07
-1.49610901e+00	8.49897651e-04	-8.45405512e-06	1.36553180e-07
-1.49220276e+00	8.72340129e-04	-8.92615064e-06	1.50998590e-07
-1.48829651e+00	8.95360789e-04	-9.42059589e-06	1.66916756e-07
-1.48439026e+00	9.18974085e-04	-9.93813926e-06	1.84451802e-07
-1.48048401e+00	9.43194819e-04	-1.04795282e-05	2.03761317e-07
-1.47657776e+00	9.68038148e-04	-1.10455062e-05	2.25017549e-07
-1.47267151e+00	9.93519593e-04	-1.16368098e-05	2.48408700e-07
-1.46876526e+00	1.01965505e-03	-1.22541648e-05	2.74140325e-07
-1.46485901e+00	1.04646079e-03	-1.28982822e-05	3.02436846e-07
-1.46095276e+00	1.07395347e-03	-1.35698543e-05	3.33543189e-07
-1.45704651e+00	1.10215017e-03	-1.42695496e-05	3.67726561e-07
-1.45314026e+00	1.13106834e-03	-1.49980075e-05	4.05278360e-07
-1.44923401e+00	1.16072588e-03	-1.57558334e-05	4.46516249e-07
-1.44532776e+00	1.19114109e-03	-1.65435916e-05	4.91786387e-07
-1.44142151e+00	1.22233272e-03	-1.73617992e-05	5.41465843e-07
-1.43751526e+00	1.25431997e-03	-1.82109190e-05	5.95965199e-07
-1.43360901e+00	1.28712248e-03	-1.90913511e-05	6.55731355e-07
-1.42970276e+00	1.32076036e-03	-2.00034251e-05	7.21250557e-07
-1.42579651e+00	1.35525420e-03	-2.09473904e-05	7.93051657e-07
-1.42189026e+00	1.39062509e-03	-2.19234068e-05	8.71709624e-07
-1.41798401e+00	1.42689458e-03	-2.29315336e-05	9.57849321e-07
-1.41407776e+00	1.46408476e-03	-2.39717186e-05	1.05214958e-06
-1.41017151e+00	1.50221823e-03	-2.50437855e-05	1.15534756e-06
-1.40626526e+00	1.54131813e-03	-2.61474209e-05	1.26824349e-06
-1.40235901e+00	1.58140813e-03	-2.72821606e-05	1.39170566e-06
-1.39845276e+00	1.62251246e-03	-2.84473741e-05	1.52667590e-06
-1.39454651e+00	1.66465592e-03	-2.96422490e-05	1.67417540e-06
-1.39064026e+00	1.70786389e-03	-3.08657736e-05	1.83531093e-06
-1.38673401e+00	1.75216233e-03	-3.21167188e-05	2.01128158e-06
-1.38282776e+00	1.79757783e-03	-3.33936186e-05	2.20338595e-06
-1.37892151e+00	1.84413758e-03	-3.46947495e-05	2.41302983e-06
-1.37501526e+00	1.89186941e-03	-3.60181083e-05	2.64173445e-06
-1.37110901e+00	1.94080179e-03	-3.73613889e-05	2.89114535e-06
-1.36720276e+00	1.99096386e-03	-3.87219574e-05	3.16304178e-06
-1.36329651e+00	2.04238543e-03	-4.00968257e-05	3.45934685e-06
-1.35939026e+00	2.09509699e-03	-4.14826239e-05	3.78213831e-06
-1.35548401e+00	2.14912975e-03	-4.28755705e-05	4.13366011e-06
-1.35157776e+00	2.20451564e-03	-4.42714410e-05	4.51633468e-06
-1.34767151e+00	2.26128731e-03	-4.56655356e-05	4.93277618e-06
-1.34376526e+00	2.31947817e-03	-4.70526433e-05	5.38580443e-06
-1.33985901e+00	2.37912240e-03	-4.84270062e-05	5.87845997e-06
-1.33595276e+00	2.44025496e-03	-4.97822797e-05	6.41401995e-06
-1.33204651e+00	2.50291161e-03	-5.11114924e-05	6.99601518e-06
-1.32814026e+00	2.56712893e-03	-5.24070026e-05	7.62824816e-06
-1.32423401e+00	2.63294433e-03	-5.36604531e-05	8.31481240e-06
-1.32032776e+00	2.70039608e-03	-5.48627238e-05	9.06011286e-06
-1.31642151e+00	2.76952331e-03	-5.60038814e-05	9.86888776e-06
-1.31251526e+00	2.84036606e-03	-5.70731271e-05	1.07462317e-05
-1.30860901e+00	2.91296524e-03	-5.80587417e-05	1.16976201e-05
-1.30470276e+00	2.98736273e-03	-5.89480274e-05	1.27289356e-05
-1.30079651e+00	3.06360133e-03	-5.97272479e-05	1.38464955e-05
-1.29689026e+00	3.14172482e-03	-6.03815649e-05	1.50570810e-05
-1.29298401e+00	3.22177796e-03	-6.08949719e-05	1.63679684e-05
-1.28907776e+00	3.30380650e-03	-6.12502252e-05	1.77869623e-05
-1.28517151e+00	3.38785726e-03	-6.14287716e-05	1.93224299e-05
-1.28126526e+00	3.47397808e-03	-6.14106732e-05	2.09833384e-05
-1.27735901e+00	3.56221787e-03	-6.11745287e-05	2.27792936e-05
-1.27345276e+00	3.65262664e-03	-6.06973916e-05	2.47205815e-05
-1.26954651e+00	3.74525552e-03	-5.99546847e-05	2.68182114e-05
-1.26564026e+00	3.84015678e-03	-5.89201119e-05	2.90839623e-05
-1.26173401e+00	3.93738384e-03	-5.75655656e-05	3.15304309e-05
-1.25782776e+00	4.03699132e-03	-5.58610307e-05	3.41710834e-05
-1.25392151e+00	4.13903505e-03	-5.37744855e-05	3.70203085e-05
-1.25001526e+00	4.24357208e-03	-5.12717982e-05	4.00934751e-05
-1.24610901e+00	4.35066073e-03	-4.83166198e-05	4.34069912e-05
-1.24220276e+00	4.46036061e-03	-4.48702734e-05	4.69783674e-05
-1.23829651e+00	4.57273264e-03	-4.08916394e-05	5.08262825e-05
-1.23439026e+00	4.68783907e-03	-3.63370364e-05	5.49706532e-05
-1.23048401e+00	4.80574352e-03	-3.11600988e-05	5.94327069e-05
-1.22657776e+00	4.92651100e-03	-2.53116500e-05	6.42350582e-05
-1.22267151e+00	5.05020796e-03	-1.87395713e-05	6.94017893e-05
-1.21876526e+00	5.17690226e-03	-1.13886672e-05	7.49585338e-05
-1.21485901e+00	5.30666326e-03	-3.20052644e-06	8.09325651e-05
-1.21095276e+00	5.43956184e-03	5.88662147e-06	8.73528885e-05
-1.20704651e+00	5.57567039e-03	1.59380533e-05	9.42503375e-05
-1.20314026e+00	5.71506287e-03	2.70227034e-05	1.01657675e-04
-1.19923401e+00	5.85781486e-03	3.92133195e-05	1.09609699e-04
-1.19532776e+00	6.00400353e-03	5.25866218e-05	1.18143350e-04
-1.19142151e+00	6.15370776e-03	6.72234669e-05	1.27297832e-04
-1.18751526e+00	6.30700807e-03	8.32090150e-05	1.37114723e-04
-1.18360901e+00	6.46398673e-03	1.00632902e-04	1.47638109e-04
-1.17970276e+00	6.62472779e-03	1.19589414e-04	1.58914707e-04
-1.17579651e+00	6.78931704e-03	1.40177667e-04	1.70994004e-04
-1.17189026e+00	6.95784215e-03	1.62501790e-04	1.83928395e-04
-1.16798401e+00	7.13039261e-03	1.86671109e-04	1.97773330e-04
-1.16407776e+00	7.30705984e-03	2.12800342e-04	2.12587467e-04
-1.16017151e+00	7.48793716e-03	2.41009787e-04	2.28432824e-04
-1.15626526e+00	7.67311989e-03	2.71425520e-04	2.45374948e-04
-1.15235901e+00	7.86270534e-03	3.04179595e-04	2.63483080e-04
-1.14845276e+00	8.05679286e-03	3.39410245e-04	2.82830329e-04
-1.14454651e+00	8.25548390e-03	3.77262090e-04	3.03493854e-04
-1.14064026e+00	8.45888201e-03	4.17886340e-04	3.25555051e-04
-1.13673401e+00	8.66709292e-03	4.61441005e-04	3.49099743e-04
-1.13282776e+00	8.88022455e-03	5.08091109e-04	3.74218381e-04
-1.12892151e+00	9.09838705e-03	5.58008901e-04	4.01006244e-04
-1.12501526e+00	9.32169289e-03	6.11374070e-04	4.29563655e-04
-1.12110901e+00	9.55025682e-03	6.68373960e-04	4.59996195e-04
-1.11720276e+00	9.78419597e-03	7.29203787e-04	4.92414923e-04
-1.11329651e+00	1.00236299e-02	7.94066853e-04	5.26936609e-04
-1.10939026e+00	1.02686806e-02	8.63174767e-04	5.63683963e-04
-1.10548401e+00	1.05194726e-02	9.36747657e-04	6.02785880e-04
-1.10157776e+00	1.07761328e-02	1.01501439e-03	6.44377681e-04
-1.09767151e+00	1.10387910e-02	1.09821278e-03	6.88601367e-04
-1.09376526e+00	1.13075794e-02	1.18658980e-03	7.35605871e-04
-1.08985901e+00	1.15826328e-02	1.28040182e-03	7.85547326e-04
-1.08595276e+00	1.18640891e-02	1.37991477e-03	8.38589325e-04
-1.08204651e+00	1.21520885e-02	1.48540437e-03	8.94903195e-04
-1.07814026e+00	1.24467744e-02	1.59715633e-03	9.54668270e-04
-1.07423401e+00	1.27482928e-02	1.71546656e-03	1.01807217e-03
-1.07032776e+00	1.30567929e-02	1.84064134e-03	1.08531110e-03
-1.06642151e+00	1.33724266e-02	1.97299750e-03	1.15659009e-03
-1.06251526e+00	1.36953489e-02	2.11286266e-03	1.23212336e-03
-1.05860901e+00	1.40257181e-02	2.26057532e-03	1.31213453e-03
-1.05470276e+00	1.43636952e-02	2.41648510e-03	1.39685696e-03
-1.05079651e+00	1.47094448e-02	2.58095286e-03	1.48653407e-03
-1.04689026e+00	1.50631344e-02	2.75435088e-03	1.58141956e-03
-1.04298401e+00	1.54249350e-02	2.93706295e-03	1.68177778e-03
-1.03907776e+00	1.57950208e-02	3.12948459e-03	1.78788400e-03
-1.03517151e+00	1.61735695e-02	3.33202309e-03	1.90002469e-03
-1.03126526e+00	1.65607622e-02	3.54509767e-03	2.01849784e-03
-1.02735901e+00	1.69567835e-02	3.76913954e-03	2.14361325e-03
-1.02345276e+00	1.73618215e-02	4.00459205e-03	2.27569281e-03
-1.01954651e+00	1.77760681e-02	4.25191070e-03	2.41507079e-03
-1.01564026e+00	1.81997186e-02	4.51156321e-03	2.56209413e-03
-1.01173401e+00	1.86329723e-02	4.78402962e-03	2.71712270e-03
-1.00782776e+00	1.90760321e-02	5.06980223e-03	2.88052960e-03
-1.00392151e+00	1.95291049e-02	5.36938570e-03	3.05270138e-03
-1.00001526e+00	1.99924014e-02	5.68329698e-03	3.23403834e-03
-9.96109009e-01	2.04661363e-02	6.01206532e-03	3.42495476e-03
-9.92202759e-01	2.09505283e-02	6.35623222e-03	3.62587911e-03
-9.88296509e-01	2.14458003e-02	6.71635137e-03	3.83725433e-03
-9.84390259e-01	2.19521793e-02	7.09298858e-03	4.05953800e-03
-9.80484009e-01	2.24698964e-02	7.48672165e-03	4.29320254e-03
-9.76577759e-01	2.29991871e-02	7.89814027e-03	4.53873542e-03
-9.72671509e-01	2.35402913e-02	8.32784588e-03	4.79663933e-03
-9.68765259e-01	2.40934531e-02	8.77645147e-03	5.06743228e-03
-9.64859009e-01	2.46589213e-02	9.24458144e-03	5.35164782e-03
-9.60952759e-01	2.52369490e-02	9.73287132e-03	5.64983508e-03
-9.57046509e-01	2.58277941e-02	1.02419676e-02	5.96255890e-03
-9.53140259e-01	2.64317191e-02	1.07725274e-02	6.29039991e-03
-9.49234009e-01	2.70489911e-02	1.13252182e-02	6.63395454e-03
-9.45327759e-01	2.76798821e-02	1.19007175e-02	6.99383511e-03
-9.41421509e-01	2.83246690e-02	1.24997126e-02	7.37066976e-03
-9.37515259e-01	2.89836336e-02	1.31229001e-02	7.76510248e-03
-9.33609009e-01	2.96570625e-02	1.37709854e-02	8.17779303e-03
-9.29702759e-01	3.03452477e-02	1.44446826e-02	8.60941683e-03
-9.25796509e-01	3.10484859e-02	1.51447137e-02	9.06066492e-03
-9.21890259e-01	3.17670794e-02	1.58718085e-02	9.53224373e-03
-9.17984009e-01	3.25013355e-02	1.66267034e-02	1.00248750e-02
-9.14077759e-01	3.32515668e-02	1.74101419e-02	1.05392954e-02
-9.10171509e-01	3.40180915e-02	1.82228729e-02	1.10762565e-02
-9.06265259e-01	3.48012330e-02	1.90656511e-02	1.16365243e-02
-9.02359009e-01	3.56013203e-02	1.99392356e-02	1.22208790e-02
-8.98452759e-01	3.64186882e-02	2.08443898e-02	1.28301148e-02
-8.94546509e-01	3.72536768e-02	2.17818804e-02	1.34650390e-02
-8.90640259e-01	3.81066322e-02	2.27524768e-02	1.41264722e-02
-8.86734009e-01	3.89779060e-02	2.37569503e-02	1.48152475e-02
-8.82827759e-01	3.98678559e-02	2.47960735e-02	1.55322097e-02
-8.78921509e-01	4.07768454e-02	2.58706193e-02	1.62782154e-02
-8.75015259e-01	4.17052439e-02	2.69813604e-02	1.70541320e-02
-8.71109009e-01	4.26534271e-02	2.81290680e-02	1.78608369e-02
-8.67202759e-01	4.36217766e-02	2.93145114e-02	1.86992172e-02
-8.63296509e-01	4.46106801e-02	3.05384569e-02	1.95701688e-02
-8.59390259e-01	4.56205316e-02	3.18016667e-02	2.04745955e-02
-8.55484009e-01	4.66517315e-02	3.31048986e-02	2.14134087e-02
-8.51577759e-01	4.77046865e-02	3.44489044e-02	2.23875256e-02
-8.47671509e-01	4.87798096e-02	3.58344292e-02	2.33978694e-02
-8.43765259e-01	4.98775204e-02	3.72622105e-02	2.44453676e-02
-8.39859009e-01	5.09982449e-02	3.87329773e-02	2.55309514e-02
-8.35952759e-01	5.21424159e-02	4.02474487e-02	2.66555544e-02
-8.32046509e-01	5.33104726e-02	4.18063333e-02	2.78201119e-02
-8.28140259e-01	5.45028610e-02	4.34103279e-02	2.90255596e-02
-8.24234009e-01	5.57200339e-02	4.50601168e-02	3.02728325e-02
-8.20327759e-01	5.69624510e-02	4.67563703e-02	3.15628638e-02
-8.16421509e-01	5.82305785e-02	4.84997443e-02	3.28965836e-02
-8.12515259e-01	5.95248899e-02	5.02908785e-02	3.42749179e-02
-8.08609009e-01	6.08458654e-02	5.21303961e-02	3.56987870e-02
-8.04702759e-01	6.21939924e-02	5.40189024e-02	3.71691048e-02
-8.00796509e-01	6.35697651e-02	5.59569836e-02	3.86867768e-02
-7.96890259e-01	6.49736851e-02	5.79452064e-02	4.02526993e-02
-7.92984009e-01	6.64062608e-02	5.99841165e-02	4.18677581e-02
-7.89077759e-01	6.78680080e-02	6.20742375e-02	4.35328267e-02
-7.85171509e-01	6.93594498e-02	6.42160707e-02	4.52487653e-02
-7.81265259e-01	7.08811162e-02	6.64100933e-02	4.70164195e-02
-7.77359009e-01	7.24335447e-02	6.86567579e-02	4.88366185e-02
-7.73452759e-01	7.40172802e-02	7.09564916e-02	5.07101744e-02
-7.69546509e-01	7.56328747e-02	7.33096953e-02	5.26378800e-02
-7.65640259e-01	7.72808877e-02	7.57167424e-02	5.46205082e-02
-7.61734009e-01	7.89618860e-02	7.81779785e-02	5.66588103e-02
-7.57827759e-01	8.06764440e-02	8.06937202e-02	5.87535145e-02
-7.53921509e-01	8.24251432e-02	8.32642551e-02	6.09053249e-02
-7.50015259e-01	8.42085728e-02	8.58898402e-02	6.31149202e-02
-7.46109009e-01	8.60273293e-02	8.85707022e-02	6.53829521e-02
-7.42202759e-01	8.78820167e-02	9.13070362e-02	6.77100444e-02
-7.38296509e-01	8.97732463e-02	9.40990058e-02	7.00967916e-02
-7.34390259e-01	9.17016372e-02	9.69467422e-02	7.25437580e-02
-7.30484009e-01	9.36678155e-02	9.98503443e-02	7.50514761e-02
-7.26577759e-01	9.56724150e-02	1.02809878e-01	7.76204461e-02
-7.22671509e-01	9.77160769e-02	1.05825375e-01	8.02511347e-02
-7.18765259e-01	9.97994496e-02	1.08896836e-01	8.29439739e-02
-7.14859009e-01	1.01923189e-01	1.12024226e-01	8.56993605e-02
-7.10952759e-01	1.04087959e-01	1.15207479e-01	8.85176551e-02
-7.07046509e-01	1.06294429e-01	1.18446492e-01	9.13991814e-02
-7.03140259e-01	1.08543278e-01	1.21741133e-01	9.43442255e-02
-6.99234009e-01	1.10835190e-01	1.25091233e-01	9.73530354e-02
-6.95327759e-01	1.13170858e-01	1.28496594e-01	1.00425821e-01
-6.91421509e-01	1.15550981e-01	1.31956982e-01	1.03562752e-01
-6.87515259e-01	1.17976265e-01	1.35472135e-01	1.06763960e-01
-6.83609009e-01	1.20447425e-01	1.39041756e-01	1.10029536e-01
-6.79702759e-01	1.22965180e-01	1.42665521e-01	1.13359534e-01
-6.75796509e-01	1.25530258e-01	1.46343073e-01	1.16753965e-01
-6.71890259e-01	1.28143392e-01	1.50074028e-01	1.20212804e-01
-6.67984009e-01	1.30805323e-01	1.53857973e-01	1.23735984e-01
-6.64077759e-01	1.33516799e-01	1.57694470e-01	1.27323400e-01
-6.60171509e-01	1.36278573e-01	1.61583052e-01	1.30974911e-01
-6.56265259e-01	1.39091404e-01	1.65523230e-01	1.34690335e-01
-6.52359009e-01	1.41956060e-01	1.69514492e-01	1.38469456e-01
-6.48452759e-01	1.44873313e-01	1.73556302e-01	1.42312019e-01
-6.44546509e-01	1.47843940e-01	1.77648106e-01	1.46217737e-01
-6.40640259e-01	1.50868726e-01	1.81789330e-01	1.50186286e-01
-6.36734009e-01	1.53948461e-01	1.85979384e-01	1.54217313e-01
-6.32827759e-01	1.57083939e-01	1.90217663e-01	1.58310429e-01
-6.28921509e-01	1.60275962e-01	1.94503549e-01	1.62465218e-01
-6.25015259e-01	1.63525334e-01	1.98836413e-01	1.66681236e-01
-6.21109009e-01	1.66832867e-01	2.03215617e-01	1.70958012e-01
-6.17202759e-01	1.70199375e-01	2.07640516e-01	1.75295048e-01
-6.13296509e-01	1.73625678e-01	2.12110460e-01	1.79691826e-01
-6.09390259e-01	1.77112600e-01	2.16624797e-01	1.84147807e-01
-6.05484009e-01	1.80660969e-01	2.21182878e-01	1.88662432e-01
-6.01577759e-01	1.84271617e-01	2.25784053e-01	1.93235127e-01
-5.97671509e-01	1.87945379e-01	2.30427678e-01	1.97865305e-01
-5.93765259e-01	1.91683094e-01	2.35113120e-01	2.02552365e-01
-5.89859009e-01	1.95485604e-01	2.39839753e-01	2.07295700e-01
-5.85952759e-01	1.99353752e-01	2.44606965e-01	2.12094697e-01
-5.82046509e-01	2.03288384e-01	2.49414161e-01	2.16948737e-01
-5.78140259e-01	2.07290350e-01	2.54260765e-01	2.21857204e-01
-5.74234009e-01	2.11360501e-01	2.59146221e-01	2.26819482e-01
-5.70327759e-01	2.15499686e-01	2.64070000e-01	2.31834962e-01
-5.66421509e-01	2.19708759e-01	2.69031599e-01	2.36903043e-01
-5.62515259e-01	2.23988574e-01	2.74030543e-01	2.42023135e-01
-5.58609009e-01	2.28339983e-01	2.79066395e-01	2.47194664e-01
-5.54702759e-01	2.32763840e-01	2.84138749e-01	2.52417072e-01
-5.50796509e-01	2.37260997e-01	2.89247242e-01	2.57689824e-01
-5.46890259e-01	2.41832306e-01	2.94391549e-01	2.63012406e-01
-5.42984009e-01	2.46478617e-01	2.99571394e-01	2.68384336e-01
-5.39077759e-01	2.51200777e-01	3.04786543e-01	2.73805156e-01
-5.35171509e-01	2.55999633e-01	3.10036815e-01	2.79274447e-01
-5.31265259e-01	2.60876026e-01	3.15322083e-01	2.84791823e-01
-5.27359009e-01	2.65830796e-01	3.20642271e-01	2.90356938e-01
-5.23452759e-01	2.70864777e-01	3.25997364e-01	2.95969490e-01
-5.19546509e-01	2.75978801e-01	3.31387407e-01	3.01629221e-01
-5.15640259e-01	2.81173691e-01	3.36812507e-01	3.07335919e-01
-5.11734009e-01	2.86450267e-01	3.42272833e-01	3.13089426e-01
-5.07827759e-01	2.91809343e-01	3.47768626e-01	3.18889637e-01
-5.03921509e-01	2.97251723e-01	3.53300192e-01	3.24736499e-01
-5.00015259e-01	3.02778207e-01	3.58867909e-01	3.30630022e-01
-4.96109009e-01	3.08389584e-01	3.64472226e-01	3.36570273e-01
-4.92202759e-01	3.14086634e-01	3.70113669e-01	3.42557382e-01
-4.88296509e-01	3.19870129e-01	3.75792836e-01	3.48591545e-01
-4.84390259e-01	3.25740828e-01	3.81510404e-01	3.54673021e-01
-4.80484009e-01	3.31699482e-01	3.87267127e-01	3.60802140e-01
-4.76577759e-01	3.37746827e-01	3.93063835e-01	3.66979296e-01
-4.72671509e-01	3.43883587e-01	3.98901441e-01	3.73204959e-01
-4.68765259e-01	3.50110473e-01	4.04780935e-01	3.79479665e-01
-4.64859009e-01	3.56428181e-01	4.10703387e-01	3.85804025e-01
-4.60952759e-01	3.62837392e-01	4.16669948e-01	3.92178720e-01
-4.57046509e-01	3.69338769e-01	4.22681849e-01	3.98604504e-01
-4.53140259e-01	3.75932960e-01	4.28740397e-01	4.05082205e-01
-4.49234009e-01	3.82620594e-01	4.34846980e-01	4.11612721e-01
-4.45327759e-01	3.89402281e-01	4.41003064e-01	4.18197024e-01
-4.41421509e-01	3.96278610e-01	4.47210189e-01	4.24836155e-01
-4.37515259e-01	4.03250150e-01	4.53469972e-01	4.31531227e-01
-4.33609009e-01	4.10317448e-01	4.59784102e-01	4.38283421e-01
-4.29702759e-01	4.17481026e-01	4.66154340e-01	4.45093985e-01
-4.25796509e-01	4.24741385e-01	4.72582514e-01	4.51964234e-01
-4.21890259e-01	4.32098997e-01	4.79070519e-01	4.58895545e-01
-4.17984009e-01	4.39554310e-01	4.85620317e-01	4.65889356e-01
-4.14077759e-01	4.47107743e-01	4.92233924e-01	4.72947166e-01
-4.10171509e-01	4.54759687e-01	4.98913420e-01	4.80070528e-01
-4.06265259e-01	4.62510503e-01	5.05660932e-01	4.87261046e-01
-4.02359009e-01	4.70360518e-01	5.12478641e-01	4.94520377e-01
-3.98452759e-01	4.78310031e-01	5.19368772e-01	5.01850220e-01
-3.94546509e-01	4.86359304e-01	5.26333589e-01	5.09252318e-01
-3.90640259e-01	4.94508564e-01	5.33375396e-01	5.16728450e-01
-3.86734009e-01	5.02758003e-01	5.40496524e-01	5.24280428e-01
-3.82827759e-01	5.11107774e-01	5.47699333e-01	5.31910093e-01
-3.78921509e-01	5.19557991e-01	5.54986200e-01	5.39619309e-01
-3.75015259e-01	5.28108727e-01	5.62359520e-01	5.47409957e-01
-3.71109009e-01	5.36760014e-01	5.69821693e-01	5.55283934e-01
-3.67202759e-01	5.45511839e-01	5.77375125e-01	5.63243140e-01
-3.63296509e-01	5.54364146e-01	5.85022214e-01	5.71289479e-01
-3.59390259e-01	5.63316830e-01	5.92765349e-01	5.79424851e-01
-3.55484009e-01	5.72369739e-01	6.00606900e-01	5.87651143e-01
-3.51577759e-01	5.81522672e-01	6.08549214e-01	5.95970226e-01
-3.47671509e-01	5.90775377e-01	6.16594604e-01	6.04383948e-01
-3.43765259e-01	6.00127547e-01	6.24745342e-01	6.12894127e-01
-3.39859009e-01	6.09578823e-01	6.33003654e-01	6.21502542e-01
-3.35952759e-01	6.19128789e-01	6.41371712e-01	6.30210931e-01
-3.32046509e-01	6.28776971e-01	6.49851622e-01	6.39020978e-01
-3.28140259e-01	6.38522836e-01	6.58445420e-01	6.47934311e-01
-3.24234009e-01	6.48365791e-01	6.67155064e-01	6.56952493e-01
-3.20327759e-01	6.58305177e-01	6.75982422e-01	6.66077015e-01
-3.16421509e-01	6.68340274e-01	6.84929267e-01	6.75309285e-01
-3.12515259e-01	6.78470293e-01	6.93997269e-01	6.84650629e-01
-3.08609009e-01	6.88694379e-01	7.03187983e-01	6.94102275e-01
-3.04702759e-01	6.99011606e-01	7.12502845e-01	7.03665352e-01
-3.00796509e-01	7.09420975e-01	7.21943162e-01	7.13340877e-01
-2.96890259e-01	7.19921418e-01	7.31510101e-01	7.23129755e-01
-2.92984009e-01	7.30511786e-01	7.41204685e-01	7.33032765e-01
-2.89077759e-01	7.41190857e-01	7.51027781e-01	7.43050555e-01
-2.85171509e-01	7.51957328e-01	7.60980096e-01	7.53183637e-01
-2.81265259e-01	7.62809816e-01	7.71062165e-01	7.63432378e-01
-2.77359009e-01	7.73746856e-01	7.81274344e-01	7.73796994e-01
-2.73452759e-01	7.84766897e-01	7.91616804e-01	7.84277541e-01
-2.69546509e-01	7.95868302e-01	8.02089522e-01	7.94873913e-01
-2.65640259e-01	8.07049346e-01	8.12692275e-01	8.05585831e-01
-2.61734009e-01	8.18308215e-01	8.23424630e-01	8.16412838e-01
-2.57827759e-01	8.29643001e-01	8.34285939e-01	8.27354295e-01
-2.53921509e-01	8.41051704e-01	8.45275333e-01	8.38409373e-01
-2.50015259e-01	8.52532227e-01	8.56391715e-01	8.49577047e-01
-2.46109009e-01	8.64082378e-01	8.67633752e-01	8.60856093e-01
-2.42202759e-01	8.75699861e-01	8.78999871e-01	8.72245081e-01
-2.38296509e-01	8.87382285e-01	8.90488256e-01	8.83742368e-01
-2.34390259e-01	8.99127152e-01	9.02096836e-01	8.95346099e-01
-2.30484009e-01	9.10931860e-01	9.13823287e-01	9.07054197e-01
-2.26577759e-01	9.22793701e-01	9.25665026e-01	9.18864362e-01
-2.22671509e-01	9.34709862e-01	9.37619204e-01	9.30774066e-01
-2.18765259e-01	9.46677415e-01	9.49682705e-01	9.42780549e-01
-2.14859009e-01	9.58693324e-01	9.61852145e-01	9.54880819e-01
-2.10952759e-01	9.70754440e-01	9.74123864e-01	9.67071646e-01
-2.07046509e-01	9.82857499e-01	9.86493929e-01	9.79349558e-01
-2.03140259e-01	9.94999121e-01	9.98958129e-01	9.91710843e-01
-1.99234009e-01	1.00717581e+00	1.01151198e+00	1.00415155e+00
-1.95327759e-01	1.01938395e+00	1.02415071e+00	1.01666747e+00
-1.91421509e-01	1.03161980e+00	1.03686927e+00	1.02925416e+00
-1.87515259e-01	1.04387950e+00	1.04966235e+00	1.04190693e+00
-1.83609009e-01	1.05615908e+00	1.06252434e+00	1.05462085e+00
-1.79702759e-01	1.06845443e+00	1.07544937e+00	1.06739071e+00
-1.75796509e-01	1.08076132e+00	1.08843128e+00	1.08021109e+00
-1.71890259e-01	1.09307540e+00	1.10146367e+00	1.09307631e+00
-1.67984009e-01	1.10539218e+00	1.11453983e+00	1.10598046e+00
-1.64077759e-01	1.11770706e+00	1.12765283e+00	1.11891736e+00
-1.60171509e-01	1.13001529e+00	1.14079544e+00	1.13188061e+00
-1.56265259e-01	1.14231202e+00	1.15396021e+00	1.14486357e+00
-1.52359009e-01	1.15459223e+00	1.16713941e+00	1.15785937e+00
-1.48452759e-01	1.16685081e+00	1.18032511e+00	1.17086091e+00
-1.44546509e-01	1.17908251e+00	1.19350909e+00	1.18386084e+00
-1.40640259e-01	1.19128192e+00	1.20668293e+00	1.19685162e+00
-1.36734009e-01	1.20344354e+00	1.21983800e+00	1.20982548e+00
-1.32827759e-01	1.21556172e+00	1.23296544e+00	1.22277443e+00
-1.28921509e-01	1.22763068e+00	1.24605618e+00	1.23569028e+00
-1.25015259e-01	1.23964451e+00	1.25910098e+00	1.24856464e+00
-1.21109009e-01	1.25159719e+00	1.27209038e+00	1.26138893e+00
-1.17202759e-01	1.26348253e+00	1.28501477e+00	1.27415438e+00
-1.13296509e-01	1.27529426e+00	1.29786438e+00	1.28685204e+00
-1.09390259e-01	1.28702595e+00	1.31062927e+00	1.29947278e+00
-1.05484009e-01	1.29867107e+00	1.32329937e+00	1.31200732e+00
-1.01577759e-01	1.31022294e+00	1.33586447e+00	1.32444623e+00
-9.76715088e-02	1.32167477e+00	1.34831426e+00	1.33677991e+00
-9.37652588e-02	1.33301967e+00	1.36063832e+00	1.34899865e+00
-8.98590088e-02	1.34425060e+00	1.37282613e+00	1.36109260e+00
-8.59527588e-02	1.35536043e+00	1.38486711e+00	1.37305179e+00
-8.20465088e-02	1.36634190e+00	1.39675061e+00	1.38486617e+00
-7.81402588e-02	1.37718764e+00	1.40846594e+00	1.39652556e+00
-7.42340088e-02	1.38789019e+00	1.42000235e+00	1.40801973e+00
-7.03277588e-02	1.39844196e+00	1.43134912e+00	1.41933837e+00
-6.64215088e-02	1.40883530e+00	1.44249547e+00	1.43047108e+00
-6.25152588e-02	1.41906242e+00	1.45343069e+00	1.44140747e+00
-5.86090088e-02	1.42911547e+00	1.46414404e+00	1.45213707e+00
-5.47027588e-02	1.43898649e+00	1.47462488e+00	1.46264941e+00
-5.07965088e-02	1.44866745e+00	1.48486257e+00	1.47293402e+00
-4.68902588e-02	1.45815025e+00	1.49484660e+00	1.48298041e+00
-4.29840088e-02	1.46742669e+00	1.50456652e+00	1.49277813e+00
-3.90777588e-02	1.47648854e+00	1.51401198e+00	1.50231678e+00
-3.51715088e-02	1.48532747e+00	1.52317278e+00	1.51158597e+00
-3.12652588e-02	1.49393514e+00	1.53203882e+00	1.52057541e+00
-2.73590088e-02	1.50230311e+00	1.54060019e+00	1.52927486e+00
-2.34527588e-02	1.51042295e+00	1.54884713e+00	1.53767419e+00
-1.95465088e-02	1.51828617e+00	1.55677007e+00	1.54576337e+00
-1.56402588e-02	1.52588426e+00	1.56435963e+00	1.55353252e+00
-1.17340088e-02	1.53320869e+00	1.57160665e+00	1.56097185e+00
-7.82775879e-03	1.54025092e+00	1.57850221e+00	1.56807176e+00
-3.92150879e-03	1.54700243e+00	1.58503763e+00	1.57482281e+00
-1.52587891e-05	1.55345468e+00	1.59120446e+00	1.58121574e+00
3.89099121e-03	1.55959916e+00	1.59699457e+00	1.58724150e+00
7.79724121e-03	1.56542741e+00	1.60240007e+00	1.59289125e+00
1.17034912e-02	1.57093097e+00	1.60741341e+00	1.59815637e+00
1.56097412e-02	1.57610147e+00	1.61202731e+00	1.60302850e+00
1.95159912e-02	1.58093059e+00	1.61623485e+00	1.60749954e+00
2.34222412e-02	1.58541005e+00	1.62002943e+00	1.61156165e+00
2.73284912e-02	1.58953171e+00	1.62340479e+00	1.61520729e+00
3.12347412e-02	1.59328748e+00	1.62635505e+00	1.61842923e+00
3.51409912e-02	1.59666941e+00	1.62887467e+00	1.62122055e+00
3.90472412e-02	1.59966966e+00	1.63095852e+00	1.62357467e+00
4.29534912e-02	1.60228054e+00	1.63260183e+00	1.62548533e+00
4.68597412e-02	1.60449449e+00	1.63380024e+00	1.62694667e+00
5.07659912e-02	1.60630412e+00	1.63454979e+00	1.62795316e+00
5.46722412e-02	1.60770224e+00	1.63484694e+00	1.62849969e+00
5.85784912e-02	1.60868183e+00	1.63468855e+00	1.62858152e+00
6.24847412e-02	1.60923608e+00	1.63407194e+00	1.62819431e+00
6.63909912e-02	1.60935841e+00	1.63299481e+00	1.62733418e+00
7.02972412e-02	1.60904250e+00	1.63145534e+00	1.62599763e+00
7.42034912e-02	1.60828224e+00	1.62945212e+00	1.62418163e+00
7.81097412e-02	1.60707183e+00	1.62698420e+00	1.62188359e+00
8.20159912e-02	1.60540574e+00	1.62405106e+00	1.61910135e+00
8.59222412e-02	1.60327876e+00	1.62065265e+00	1.61583325e+00
8.98284912e-02	1.60068597e+00	1.61678935e+00	1.61207808e+00
9.37347412e-02	1.59762283e+00	1.61246198e+00	1.60783512e+00
9.76409912e-02	1.59408511e+00	1.60767183e+00	1.60310412e+00
1.01547241e-01	1.59006898e+00	1.60242062e+00	1.59788531e+00
1.05453491e-01	1.58557098e+00	1.59671054e+00	1.59217945e+00
1.09359741e-01	1.58058808e+00	1.59054420e+00	1.58598775e+00
1.13265991e-01	1.57511764e+00	1.58392466e+00	1.57931195e+00
1.17172241e-01	1.56915746e+00	1.57685542e+00	1.57215427e+00
1.21078491e-01	1.56270583e+00	1.56934041e+00	1.56451744e+00
1.24984741e-01	1.55576146e+00	1.56138398e+00	1.55640470e+00
1.28890991e-01	1.54832357e+00	1.55299092e+00	1.54781978e+00
1.32797241e-01	1.54039188e+00	1.54416642e+00	1.53876689e+00
1.36703491e-01	1.53196662e+00	1.53491607e+00	1.52925078e+00
1.40609741e-01	1.52304854e+00	1.52524590e+00	1.51927665e+00
1.44515991e-01	1.51363896e+00	1.51516229e+00	1.50885021e+00
1.48422241e-01	1.50373972e+00	1.50467203e+00	1.49797766e+00
1.52328491e-01	1.49335326e+00	1.49378227e+00	1.48666566e+00
1.56234741e-01	1.48248258e+00	1.48250052e+00	1.47492134e+00
1.60140991e-01	1.47113127e+00	1.47083467e+00	1.46275231e+00
1.64047241e-01	1.45930354e+00	1.45879293e+00	1.45016662e+00
1.67953491e-01	1.44700420e+00	1.44638384e+00	1.43717277e+00
1.71859741e-01	1.43423867e+00	1.43361628e+00	1.42377969e+00
1.75765991e-01	1.42101300e+00	1.42049942e+00	1.40999674e+00
1.79672241e-01	1.40733387e+00	1.40704272e+00	1.39583368e+00
1.83578491e-01	1.39320860e+00	1.39325593e+00	1.38130067e+00
1.87484741e-01	1.37864514e+00	1.37914907e+00	1.36640828e+00
1.91390991e-01	1.36365208e+00	1.36473240e+00	1.35116741e+00
1.95297241e-01	1.34823866e+00	1.35001645e+00	1.33558934e+00
1.99203491e-01	1.33241474e+00	1.33501193e+00	1.31968570e+00
2.03109741e-01	1.31619082e+00	1.31972979e+00	1.30346841e+00
2.07015991e-01	1.29957804e+00	1.30418117e+00	1.28694974e+00
2.10922241e-01	1.28258816e+00	1.28837738e+00	1.27014220e+00
2.14828491e-01	1.26523355e+00	1.27232992e+00	1.25305863e+00
2.18734741e-01	1.24752717e+00	1.25605039e+00	1.23571206e+00
2.22640991e-01	1.22948261e+00	1.23955058e+00	1.21811582e+00
2.26547241e-01	1.21111399e+00	1.22284237e+00	1.20028339e+00
2.30453491e-01	1.19243605e+00	1.20593772e+00	1.18222851e+00
2.34359741e-01	1.17346401e+00	1.18884873e+00	1.16396504e+00
2.38265991e-01	1.15421367e+00	1.17158752e+00	1.14550702e+00
2.42172241e-01	1.13470130e+00	1.15416629e+00	1.12686863e+00
2.46078491e-01	1.11494365e+00	1.13659728e+00	1.10806416e+00
2.49984741e-01	1.09495795e+00	1.11889275e+00	1.08910798e+00
2.53890991e-01	1.07476181e+00	1.10106495e+00	1.07001454e+00
2.57797241e-01	1.05437327e+00	1.08312616e+00	1.05079836e+00
2.61703491e-01	1.03381071e+00	1.06508861e+00	1.03147395e+00
2.65609741e-01	1.01309287e+00	1.04696450e+00	1.01205586e+00
2.69515991e-01	9.92238741e-01	1.02876598e+00	9.92558618e-01
2.73422241e-01	9.71267604e-01	1.01050515e+00	9.72996714e-01
2.77328491e-01	9.50198943e-01	9.92193992e-01	9.53384590e-01
2.81234741e-01	9.29052424e-01	9.73844430e-01	9.33736610e-01
2.85140991e-01	9.07847850e-01	9.55468266e-01	9.14067045e-01
2.89047241e-01	8.86605117e-01	9.37077183e-01	8.94390050e-01
2.92953491e-01	8.65344170e-01	9.18682731e-01	8.74719645e-01
2.96859741e-01	8.44084962e-01	9.00296315e-01	8.55069697e-01
3.00765991e-01	8.22847405e-01	8.81929182e-01	8.35453901e-01
3.04672241e-01	8.01651325e-01	8.63592408e-01	8.15885760e-01
3.08578491e-01	7.80516416e-01	8.45296891e-01	7.96378569e-01
3.12484741e-01	7.59462195e-01	8.27053335e-01	7.76945397e-01
3.16390991e-01	7.38507951e-01	8.08872243e-01	7.57599070e-01
3.20297241e-01	7.17672702e-01	7.90763907e-01	7.38352157e-01
3.24203491e-01	6.96975150e-01	7.72738394e-01	7.19216949e-01
3.28109741e-01	6.76433631e-01	7.54805546e-01	7.00205453e-01
3.32015991e-01	6.56066074e-01	7.36974962e-01	6.81329368e-01
3.35922241e-01	6.35889958e-01	7.19255996e-01	6.62600080e-01
3.39828491e-01	6.15922266e-01	7.01657746e-01	6.44028645e-01
3.43734741e-01	5.96179448e-01	6.84189051e-01	6.25625777e-01
3.47640991e-01	5.76677380e-01	6.66858480e-01	6.07401839e-01
3.51547241e-01	5.57431326e-01	6.49674328e-01	5.89366830e-01
3.55453491e-01	5.38455905e-01	6.32644613e-01	5.71530379e-01
3.59359741e-01	5.19765055e-01	6.15777066e-01	5.53901734e-01
3.63265991e-01	5.01372005e-01	5.99079131e-01	5.36489754e-01
3.67172241e-01	4.83289247e-01	5.82557958e-01	5.19302903e-01
3.71078491e-01	4.65528510e-01	5.66220401e-01	5.02349241e-01
3.74984741e-01	4.48100734e-01	5.50073017e-01	4.85636426e-01
3.78890991e-01	4.31016060e-01	5.34122059e-01	4.69171700e-01
3.82797241e-01	4.14283804e-01	5.18373477e-01	4.52961892e-01
3.86703491e-01	3.97912448e-01	5.02832917e-01	4.37013412e-01
3.90609741e-01	3.81909632e-01	4.87505718e-01	4.21332250e-01
3.94515991e-01	3.66282144e-01	4.72396915e-01	4.05923977e-01
3.98422241e-01	3.51035918e-01	4.57511235e-01	3.90793741e-01
4.02328491e-01	3.36176033e-01	4.42853099e-01	3.75946268e-01
4.06234741e-01	3.21706719e-01	4.28426623e-01	3.61385865e-01
4.10140991e-01	3.07631360e-01	4.14235622e-01	3.47116422e-01
4.14047241e-01	2.93952506e-01	4.00283605e-01	3.33141413e-01
4.17953491e-01	2.80671882e-01	3.86573785e-01	3.19463901e-01
4.21859741e-01	2.67790409e-01	3.73109075e-01	3.06086540e-01
4.25765991e-01	2.55308216e-01	3.59892098e-01	2.93011583e-01
4.29672241e-01	2.43224668e-01	3.46925181e-01	2.80240885e-01
4.33578491e-01	2.31538383e-01	3.34210368e-01	2.67775910e-01
4.37484741e-01	2.20247261e-01	3.21749419e-01	2.55617738e-01
4.41390991e-01	2.09348512e-01	3.09543815e-01	2.43767071e-01
4.45297241e-01	1.98838687e-01	2.97594762e-01	2.32224244e-01
4.49203491e-01	1.88713706e-01	2.85903199e-01	2.20989228e-01
4.53109741e-01	1.78968896e-01	2.74469800e-01	2.10061644e-01
4.57015991e-01	1.69599022e-01	2.63294982e-01	1.99440772e-01
4.60922241e-01	1.60598325e-01	2.52378909e-01	1.89125556e-01
4.64828491e-01	1.51960558e-01	2.41721499e-01	1.79114618e-01
4.68734741e-01	1.43679022e-01	2.31322429e-01	1.69406270e-01
4.72640991e-01	1.35746607e-01	2.21181143e-01	1.59998520e-01
4.76547241e-01	1.28155826e-01	2.11296858e-01	1.50889088e-01
4.80453491e-01	1.20898858e-01	2.01668572e-01	1.42075412e-01
4.84359741e-01	1.13967579e-01	1.92295068e-01	1.33554665e-01
4.88265991e-01	1.07353607e-01	1.83174923e-01	1.25323766e-01
4.92172241e-01	1.01048334e-01	1.74306517e-01	1.17379387e-01
4.96078491e-01	9.50429622e-02	1.65688036e-01	1.09717970e-01
4.99984741e-01	8.93285425e-02	1.57317484e-01	1.02335740e-01
5.03890991e-01	8.38960057e-02	1.49192687e-01	9.52287124e-02
5.07797241e-01	7.87361970e-02	1.41311301e-01	8.83927093e-02
5.11703491e-01	7.38399073e-02	1.33670824e-01	8.18233707e-02
5.15609741e-01	6.91979033e-02	1.26268597e-01	7.55161667e-02
5.19515991e-01	6.48009570e-02	1.19101815e-01	6.94664100e-02
5.23422241e-01	6.06398722e-02	1.12167535e-01	6.36692678e-02
5.27328491e-01	5.67055107e-02	1.05462684e-01	5.81197745e-02
5.31234741e-01	5.29888158e-02	9.89840647e-02	5.28128432e-02
5.35140991e-01	4.94808350e-02	9.27283635e-02	4.77432779e-02
5.39047241e-01	4.61727398e-02	8.66921594e-02	4.29057849e-02
5.42953491e-01	4.30558452e-02	8.08719303e-02	3.82949845e-02
5.46859741e-01	4.01216262e-02	7.52640609e-02	3.39054225e-02
5.50765991e-01	3.73617332e-02	6.98648496e-02	2.97315809e-02
5.54672241e-01	3.47680058e-02	6.46705162e-02	2.57678887e-02
5.58578491e-01	3.23324844e-02	5.96772085e-02	2.20087332e-02
5.62484741e-01	3.00474211e-02	5.48810096e-02	1.84484691e-02
5.66390991e-01	2.79052877e-02	5.02779450e-02	1.50814297e-02
5.70297241e-01	2.58987838e-02	4.58639888e-02	1.19019357e-02
5.74203491e-01	2.40208420e-02	4.16350707e-02	8.90430513e-03
5.78109741e-01	2.22646331e-02	3.75870824e-02	6.08286208e-03
5.82015991e-01	2.06235687e-02	3.37158840e-02	3.43194556e-03
5.85922241e-01	1.90913035e-02	3.00173100e-02	9.45917832e-04
5.89828491e-01	1.76617364e-02	2.64871752e-02	-1.38082760e-03
5.93734741e-01	1.63290098e-02	2.31212809e-02	-3.55385831e-03
5.97640991e-01	1.50875092e-02	1.99154204e-02	-5.57869565e-03
6.01547241e-01	1.39318607e-02	1.68653842e-02	-7.46080785e-03
6.05453491e-01	1.28569284e-02	1.39669657e-02	-9.20560346e-03
6.09359741e-01	1.18578108e-02	1.12159663e-02	-1.08184251e-02
6.13265991e-01	1.09298368e-02	8.60819993e-03	-1.23045438e-02
6.17172241e-01	1.00685607e-02	6.13949814e-03	-1.36691534e-02
6.21078491e-01	9.26975719e-03	3.80571461e-03	-1.49173653e-02
6.24984741e-01	8.52941571e-03	1.60272942e-03	-1.60542044e-02
6.28890991e-01	7.84373419e-03	-4.73546755e-04	-1.70846039e-02
6.32797241e-01	7.20911288e-03	-2.42716864e-03	-1.80134019e-02
6.36703491e-01	6.62214775e-03	-4.26215264e-03	-1.88453375e-02
6.40609741e-01	6.07962365e-03	-5.98247321e-03	-1.95850476e-02
6.44515991e-01	5.57850748e-03	-7.59205950e-03	-2.02370639e-02
6.48422241e-01	5.11594109e-03	-9.09479214e-03	-2.08058102e-02
6.52328491e-01	4.68923431e-03	-1.04945002e-02	-2.12956004e-02
6.56234741e-01	4.29585782e-03	-1.17949586e-02	-2.17106359e-02
6.60140991e-01	3.93343613e-03	-1.29998849e-02	-2.20550047e-02
6.64047241e-01	3.59974059e-03	-1.41129377e-02	-2.23326794e-02
6.67953491e-01	3.29268250e-03	-1.51377136e-02	-2.25475165e-02
6.71859741e-01	3.01030628e-03	-1.60777457e-02	-2.27032552e-02
6.75765991e-01	2.75078287e-03	-1.69365012e-02	-2.28035172e-02
6.79672241e-01	2.51240319e-03	-1.77173801e-02	-2.28518065e-02
6.83578491e-01	2.29357182e-03	-1.84237132e-02	-2.28515089e-02
6.87484741e-01	2.09280081e-03	-1.90587613e-02	-2.28058925e-02
6.91390991e-01	1.90870379e-03	-1.96257133e-02	-2.27181081e-02
6.95297241e-01	1.73999016e-03	-2.01276857e-02	-2.25911899e-02
6.99203491e-01	1.58545954e-03	-2.05677211e-02	-2.24280561e-02
7.03109741e-01	1.44399646e-03	-2.09487879e-02	-2.22315103e-02
7.07015991e-01	1.31456525e-03	-2.12737797e-02	-2.20042422e-02
7.10922241e-01	1.19620511e-03	-2.15455142e-02	-2.17488294e-02
7.14828491e-01	1.08802546e-03	-2.17667337e-02	-2.14677389e-02
7.18734741e-01	9.89201443e-04	-2.19401040e-02	-2.11633284e-02
7.22640991e-01	8.98969727e-04	-2.20682151e-02	-2.08378487e-02
7.26547241e-01	8.16624432e-04	-2.21535806e-02	-2.04934451e-02
7.30453491e-01	7.41513320e-04	-2.21986383e-02	-2.01321598e-02
7.34359741e-01	6.73034169e-04	-2.22057500e-02	-1.97559337e-02
7.38265991e-01	6.10631347e-04	-2.21772023e-02	-1.93666091e-02
7.42172241e-01	5.53792581e-04	-2.21152067e-02	-1.89659317e-02
7.46078491e-01	5.02045909e-04	-2.20219003e-02	-1.85555531e-02
7.49984741e-01	4.54956808e-04	-2.18993465e-02	-1.81370332e-02
7.53890991e-01	4.12125506e-04	-2.17495356e-02	-1.77118430e-02
7.57797241e-01	3.73184442e-04	-2.15743857e-02	-1.72813666e-02
7.61703491e-01	3.37795902e-04	-2.13757433e-02	-1.68469044e-02
7.65609741e-01	3.05649792e-04	-2.11553848e-02	-1.64096754e-02
7.69515991e-01	2.76461562e-04	-2.09150170e-02	-1.59708199e-02
7.73422241e-01	2.49970267e-04	-2.06562784e-02	-1.55314023e-02
7.77328491e-01	2.25936755e-04	-2.03807402e-02	-1.50924136e-02
7.81234741e-01	2.04141980e-04	-2.00899078e-02	-1.46547740e-02
7.85140991e-01	1.84385431e-04	-1.97852216e-02	-1.42193359e-02
7.89047241e-01	1.66483671e-04	-1.94680585e-02	-1.37868865e-02
7.92953491e-01	1.50268979e-04	-1.91397335e-02	-1.33581499e-02
7.96859741e-01	1.35588093e-04	-1.88015003e-02	-1.29337905e-02
8.00765991e-01	1.22301035e-04	-1.84545534e-02	-1.25144150e-02
8.04672241e-01	1.10280037e-04	-1.81000292e-02	-1.21005753e-02
8.08578491e-01	9.94085321e-05	-1.77390074e-02	-1.16927707e-02
8.12484741e-01	8.95802330e-05	-1.73725126e-02	-1.12914508e-02
8.16390991e-01	8.06982734e-05	-1.70015157e-02	-1.08970175e-02
8.20297241e-01	7.26744187e-05	-1.66269351e-02	-1.05098276e-02
8.24203491e-01	6.54283370e-05	-1.62496387e-02	-1.01301952e-02
8.28109741e-01	5.88869277e-05	-1.58704450e-02	-9.75839379e-03
8.32015991e-01	5.29837023e-05	-1.54901249e-02	-9.39465872e-03
8.35922241e-01	4.76582158e-05	-1.51094029e-02	-9.03918909e-03
8.39828491e-01	4.28555424e-05	-1.47289586e-02	-8.69215006e-03
8.43734741e-01	3.85257954e-05	-1.43494286e-02	-8.35367481e-03
8.47640991e-01	3.46236851e-05	-1.39714075e-02	-8.02386656e-03
8.51547241e-01	3.11081134e-05	-1.35954495e-02	-7.70280047e-03
8.55453491e-01	2.79418027e-05	-1.32220701e-02	-7.39052552e-03
8.59359741e-01	2.50909550e-05	-1.28517473e-02	-7.08706629e-03
8.63265991e-01	2.25249405e-05	-1.24849232e-02	-6.79242469e-03
8.67172241e-01	2.02160120e-05	-1.21220051e-02	-6.50658163e-03
8.71078491e-01	1.81390443e-05	-1.17633673e-02	-6.22949860e-03
8.74984741e-01	1.62712953e-05	-1.14093522e-02	-5.96111926e-03
8.78890991e-01	1.45921886e-05	-1.10602718e-02	-5.70137082e-03
8.82797241e-01	1.30831141e-05	-1.07164089e-02	-5.45016553e-03
8.86703491e-01	1.17272475e-05	-1.03780186e-02	-5.20740198e-03
8.90609741e-01	1.05093836e-05	-1.00453293e-02	-4.97296638e-03
8.94515991e-01	9.41578684e-06	-9.71854408e-03	-4.74673380e-03
8.98422241e-01	8.43405294e-06	-9.39784209e-03	-4.52856930e-03
9.02328491e-01	7.55298447e-06	-9.08337949e-03	-4.31832908e-03
9.06234741e-01	6.76247692e-06	-8.77529074e-03	-4.11586145e-03
9.10140991e-01	6.05341529e-06	-8.47368972e-03	-3.92100788e-03
9.14047241e-01	5.41758004e-06	-8.17867082e-03	-3.73360389e-03
9.17953491e-01	4.84756172e-06	-7.89031004e-03	-3.55347994e-03
9.21859741e-01	4.33668336e-06	-7.60866600e-03	-3.38046224e-03
9.25765991e-01	3.87893012e-06	-7.33378097e-03	-3.21437356e-03
9.29672241e-01	3.46888538e-06	-7.06568187e-03	-3.05503389e-03
9.33578491e-01	3.10167286e-06	-6.80438119e-03	-2.90226119e-03
9.37484741e-01	2.77290412e-06	-6.54987790e-03	-2.75587195e-03
9.41390991e-01	2.47863100e-06	-6.30215839e-03	-2.61568181e-03
9.45297241e-01	2.21530259e-06	-6.06119727e-03	-2.48150612e-03
9.49203491e-01	1.97972619e-06	-5.82695820e-03	-2.35316038e-03
9.53109741e-01	1.76903212e-06	-5.59939475e-03	-2.23046077e-03
9.57015991e-01	1.58064176e-06	-5.37845105e-03	-2.11322454e-03
9.60922241e-01	1.41223874e-06	-5.16406263e-03	-2.00127040e-03
9.64828491e-01	1.26174288e-06	-4.95615706e-03	-1.89441886e-03
9.68734741e-01	1.12728664e-06	-4.75465464e-03	-1.79249260e-03
9.72640991e-01	1.00719387e-06	-4.55946904e-03	-1.69531670e-03
9.76547241e-01	8.99960621e-07	-4.37050794e-03	-1.60271894e-03
9.80453491e-01	8.04237827e-07	-4.18767357e-03	-1.51453001e-03
9.84359741e-01	7.18815700e-07	-4.01086332e-03	-1.43058372e-03
9.88265991e-01	6.42609639e-07	-3.83997024e-03	-1.35071722e-03
9.92172241e-01	5.74647545e-07	-3.67488356e-03	-1.27477108e-03
9.96078491e-01	5.14058384e-07	-3.51548917e-03	-1.20258948e-03
9.99984741e-01	4.60061889e-07	-3.36167008e-03	-1.13402032e-03
1.00389099e+00	4.11959287e-07	-3.21330682e-03	-1.06891530e-03
1.00779724e+00	3.69124952e-07	-3.07027790e-03	-1.00712999e-03
1.01170349e+00	3.30998896e-07	-2.93246016e-03	-9.48523920e-04
1.01560974e+00	2.97080011e-07	-2.79972914e-03	-8.92960580e-04
1.01951599e+00	2.66919997e-07	-2.67195942e-03	-8.40307486e-04
1.02342224e+00	2.40117901e-07	-2.54902494e-03	-7.90436173e-04
1.02732849e+00	2.16315208e-07	-2.43079929e-03	-7.43222207e-04
1.03123474e+00	1.95191436e-07	-2.31715601e-03	-6.98545171e-04
1.03514099e+00	1.76460174e-07	-2.20796882e-03	-6.56288650e-04
1.03904724e+00	1.59865528e-07	-2.10311192e-03	-6.16340195e-04
1.04295349e+00	1.45178933e-07	-2.00246012e-03	-5.78591291e-04
1.04685974e+00	1.32196285e-07	-1.90588914e-03	-5.42937306e-04
1.05076599e+00	1.20735379e-07	-1.81327576e-03	-5.09277445e-04
1.05467224e+00	1.10633604e-07	-1.72449797e-03	-4.77514680e-04
1.05857849e+00	1.01745873e-07	-1.63943521e-03	-4.47555695e-04
1.06248474e+00	9.39427813e-08	-1.55796841e-03	-4.19310809e-04
1.06639099e+00	8.71089424e-08	-1.47998023e-03	-3.92693905e-04
1.07029724e+00	8.11415040e-08	-1.40535510e-03	-3.67622350e-04
1.07420349e+00	7.59488181e-08	-1.33397936e-03	-3.44016915e-04
1.07810974e+00	7.14492500e-08	-1.26574138e-03	-3.21801687e-04
1.08201599e+00	6.75701119e-08	-1.20053158e-03	-3.00903989e-04
1.08592224e+00	6.42467092e-08	-1.13824257e-03	-2.81254285e-04
1.08982849e+00	6.14214869e-08	-1.07876920e-03	-2.62786095e-04
1.09373474e+00	5.90432673e-08	-1.02200856e-03	-2.45435903e-04
1.09764099e+00	5.70665655e-08	-9.67860117e-04	-2.29143066e-04
1.10154724e+00	5.54509817e-08	-9.16225673e-04	-2.13849721e-04
1.10545349e+00	5.41606544e-08	-8.67009443e-04	-1.99500698e-04
1.10935974e+00	5.31637736e-08	-8.20118057e-04	-1.86043423e-04
1.11326599e+00	5.24321458e-08	-7.75460582e-04	-1.73427832e-04
1.11717224e+00	5.19408063e-08	-7.32948529e-04	-1.61606282e-04
1.12107849e+00	5.16676706e-08	-6.92495860e-04	-1.50533456e-04
1.12498474e+00	5.15932259e-08	-6.54018980e-04	-1.40166282e-04
1.12889099e+00	5.17002556e-08	-6.17436731e-04	-1.30463846e-04
1.13279724e+00	5.19735907e-08	-5.82670384e-04	-1.21387303e-04
1.13670349e+00	5.23998921e-08	-5.49643617e-04	-1.12899797e-04
1.14060974e+00	5.29674539e-08	-5.18282496e-04	-1.04966383e-04
1.14451599e+00	5.36660286e-08	-4.88515451e-04	-9.75539386e-05
1.14842224e+00	5.44866725e-08	-4.60273245e-04	-9.06310953e-05
1.15232849e+00	5.54216055e-08	-4.33488949e-04	-8.41681578e-05
1.15623474e+00	5.64640893e-08	-4.08097901e-04	-7.81370320e-05
1.16014099e+00	5.76083171e-08	-3.84037674e-04	-7.25111533e-05
1.16404724e+00	5.88493155e-08	-3.61248037e-04	-6.72654168e-05
1.16795349e+00	6.01828583e-08	-3.39670912e-04	-6.23761105e-05
1.17185974e+00	6.16053890e-08	-3.19250334e-04	-5.78208501e-05
1.17576599e+00	6.31139518e-08	-2.99932406e-04	-5.35785155e-05
1.17967224e+00	6.47061320e-08	-2.81665255e-04	-4.96291906e-05
1.18357849e+00	6.63799999e-08	-2.64398984e-04	-4.59541040e-05
1.18748474e+00	6.81340652e-08	-2.48085625e-04	-4.25355731e-05
1.19139099e+00	6.99672326e-08	-2.32679093e-04	-3.93569487e-05
1.19529724e+00	7.18787653e-08	-2.18135136e-04	-3.64025638e-05
1.19920349e+00	7.38682514e-08	-2.04411287e-04	-3.36576820e-05
1.20310974e+00	7.59355745e-08	-1.91466812e-04	-3.11084503e-05
1.20701599e+00	7.80808880e-08	-1.79262666e-04	-2.87418519e-05
1.21092224e+00	8.03045920e-08	-1.67761439e-04	-2.65456624e-05
1.21482849e+00	8.26073132e-08	-1.56927309e-04	-2.45084069e-05
1.21873474e+00	8.49898877e-08	-1.46725992e-04	-2.26193195e-05
1.22264099e+00	8.74533445e-08	-1.37124697e-04	-2.08683046e-05
1.22654724e+00	8.99988942e-08	-1.28092073e-04	-1.92458993e-05
1.23045349e+00	9.26279138e-08	-1.19598162e-04	-1.77432388e-05
1.23435974e+00	9.53419401e-08	-1.11614357e-04	-1.63520217e-05
1.23826599e+00	9.81426586e-08	-1.04113349e-04	-1.50644787e-05
1.24217224e+00	1.01031897e-07	-9.70690858e-05	-1.38733415e-05
1.24607849e+00	1.04011618e-07	-9.04567249e-05	-1.27718138e-05
1.24998474e+00	1.07083914e-07	-8.42525900e-05	-1.17535437e-05
1.25389099e+00	1.10251005e-07	-7.84341277e-05	-1.08125973e-05
1.25779724e+00	1.13515229e-07	-7.29798652e-05	-9.94343399e-06
1.26170349e+00	1.16879047e-07	-6.78693683e-05	-9.14088252e-06
1.26560974e+00	1.20345032e-07	-6.30832016e-05	-8.40011876e-06
1.26951599e+00	1.23915875e-07	-5.86028881e-05	-7.71664445e-06
1.27342224e+00	1.27594379e-07	-5.44108714e-05	-7.08626702e-06
1.27732849e+00	1.31383459e-07	-5.04904776e-05	-6.50508067e-06
1.28123474e+00	1.35286143e-07	-4.68258789e-05	-5.96944838e-06
1.28514099e+00	1.39305571e-07	-4.34020583e-05	-5.47598488e-06
1.28904724e+00	1.43444996e-07	-4.02047746e-05	-5.02154073e-06
1.29295349e+00	1.47707783e-07	-3.72205293e-05	-4.60318711e-06
1.29685974e+00	1.52097413e-07	-3.44365341e-05	-4.21820163e-06
1.30076599e+00	1.56617483e-07	-3.18406792e-05	-3.86405489e-06
1.30467224e+00	1.61271706e-07	-2.94215035e-05	-3.53839778e-06
1.30857849e+00	1.66063915e-07	-2.71681643e-05	-3.23904968e-06
1.31248474e+00	1.70998064e-07	-2.50704096e-05	-2.96398718e-06
1.31639099e+00	1.76078232e-07	-2.31185507e-05	-2.71133358e-06
1.32029724e+00	1.81308621e-07	-2.13034351e-05	-2.47934904e-06
1.32420349e+00	1.86693566e-07	-1.96164217e-05	-2.26642126e-06
1.32810974e+00	1.92237529e-07	-1.80493560e-05	-2.07105678e-06
1.33201599e+00	1.97945109e-07	-1.65945463e-05	-1.89187283e-06
1.33592224e+00	2.03821043e-07	-1.52447413e-05	-1.72758964e-06
1.33982849e+00	2.09870209e-07	-1.39931082e-05	-1.57702330e-06
1.34373474e+00	2.16097628e-07	-1.28332114e-05	-1.43907906e-06
1.34764099e+00	2.22508471e-07	-1.17589929e-05	-1.31274498e-06
1.35154724e+00	2.29108062e-07	-1.07647528e-05	-1.19708612e-06
1.35545349e+00	2.35901878e-07	-9.84513054e-06	-1.09123902e-06
1.35935974e+00	2.42895558e-07	-8.99508774e-06	-9.94406562e-07
1.36326599e+00	2.50094908e-07	-8.20989081e-06	-9.05853201e-07
1.36717224e+00	2.57505898e-07	-7.48509494e-06	-8.24900468e-07
1.37107849e+00	2.65134676e-07	-6.81652861e-06	-7.50922816e-07
1.37498474e+00	2.72987567e-07	-6.20027875e-06	-6.83343722e-07
1.37889099e+00	2.81071077e-07	-5.63267666e-06	-6.21632068e-07
1.38279724e+00	2.89391905e-07	-5.11028452e-06	-5.65298765e-07
1.38670349e+00	2.97956938e-07	-4.62988257e-06	-5.13893613e-07
1.39060974e+00	3.06773267e-07	-4.18845682e-06	-4.67002374e-07
1.39451599e+00	3.15848183e-07	-3.78318745e-06	-4.24244059e-07
1.39842224e+00	3.25189192e-07	-3.41143771e-06	-3.85268400e-07
1.40232849e+00	3.34804012e-07	-3.07074333e-06	-3.49753503e-07
1.40623474e+00	3.44700585e-07	-2.75880257e-06	-3.17403670e-07
1.41014099e+00	3.54887081e-07	-2.47346661e-06	-2.87947374e-07
1.41404724e+00	3.65371904e-07	-2.21273056e-06	-2.61135387e-07
1.41795349e+00	3.76163702e-07	-1.97472487e-06	-2.36739040e-07
1.42185974e+00	3.87271368e-07	-1.75770717e-06	-2.14548607e-07
1.42576599e+00	3.98704053e-07	-1.56005459e-06	-1.94371818e-07
1.42967224e+00	4.10471167e-07	-1.38025643e-06	-1.76032472e-07
1.43357849e+00	4.22582393e-07	-1.21690722e-06	-1.59369162e-07
1.43748474e+00	4.35047690e-07	-1.06870026e-06	-1.44234086e-07
1.44139099e+00	4.47877302e-07	-9.34421313e-07	-1.30491960e-07
1.44529724e+00	4.61081767e-07	-8.12942863e-07	-1.18019004e-07
1.44920349e+00	4.74671924e-07	-7.03218525e-07	-1.06702005e-07
1.45310974e+00	4.88658921e-07	-6.04277853e-07	-9.64374618e-08
1.45701599e+00	5.03054227e-07	-5.15221417e-07	-8.71307841e-08
1.46092224e+00	5.17869636e-07	-4.35216163e-07	-7.86955614e-08
1.46482849e+00	5.33117281e-07	-3.63491041e-07	-7.10528858e-08
1.46873474e+00	5.48809641e-07	-2.99332884e-07	-6.41307288e-08
1.47264099e+00	5.64959551e-07	-2.42082539e-07	-5.78633669e-08
1.47654724e+00	5.81580211e-07	-1.91131211e-07	-5.21908532e-08
1.48045349e+00	5.98685199e-07	-1.45917041e-07	-4.70585307e-08
1.48435974e+00	6.16288480e-07	-1.05921881e-07	-4.24165847e-08
1.48826599e+00	6.34404416e-07	-7.06682681e-08	-3.82196316e-08
1.49217224e+00	6.53047779e-07	-3.97165841e-08	-3.44263402e-08
1.49607849e+00	6.72233762e-07	-1.26623923e-08	-3.09990847e-08
1.49998474e+00	6.91977989e-07	1.08660612e-08	-2.79036255e-08
1.50389099e+00	7.12296529e-07	3.12101882e-08	-2.51088163e-08
1.50779724e+00	7.33205909e-07	4.86832492e-08	-2.25863357e-08
1.51170349e+00	7.54723126e-07	6.35724050e-08	-2.03104404e-08
1.51560974e+00	7.76865659e-07	7.61406348e-08	-1.82577399e-08
1.51951599e+00	7.99651483e-07	8.66285289e-08	-1.64069894e-08
1.52342224e+00	8.23099086e-07	9.52559642e-08	-1.47388998e-08
1.52732849e+00	8.47227479e-07	1.02223667e-07	-1.32359651e-08
1.53123474e+00	8.72056212e-07	1.07714674e-07	-1.18823031e-08
1.53514099e+00	8.97605392e-07	1.11895689e-07	-1.06635102e-08
1.53904724e+00	9.23895694e-07	1.14918354e-07	-9.56652884e-09
1.54295349e+00	9.50948380e-07	1.16920428e-07	-8.57952608e-09
1.54685974e+00	9.78785314e-07	1.18026885e-07	-7.69178281e-09
1.55076599e+00	1.00742898e-06	1.18350935e-07	-6.89359253e-09
1.55467224e+00	1.03690250e-06	1.17994978e-07	-6.17616897e-09
1.55857849e+00	1.06722964e-06	1.17051477e-07	-5.53156186e-09
1.56248474e+00	1.09843486e-06	1.15603786e-07	-4.95258002e-09
1.56639099e+00	1.13054329e-06	1.13726901e-07	-4.43272134e-09
1.57029724e+00	1.16358078e-06	1.11488170e-07	-3.96610896e-09
1.57420349e+00	1.19757391e-06	1.08947938e-07	-3.54743306e-09
1.57810974e+00	1.23255001e-06	1.06160154e-07	-3.17189799e-09
1.58201599e+00	1.26853718e-06	1.03172929e-07	-2.83517404e-09
1.58592224e+00	1.30556432e-06	1.00029048e-07	-2.53335366e-09
1.58982849e+00	1.34366114e-06	9.67664463e-08	-2.26291155e-09
1.59373474e+00	1.38285819e-06	9.34186502e-08	-2.02066849e-09
1.59764099e+00	1.42318687e-06	9.00151797e-08	-1.80375839e-09
1.60154724e+00	1.46467949e-06	8.65819212e-08	-1.60959843e-09
1.60545349e+00	1.50736924e-06	8.31414705e-08	-1.43586188e-09
1.60935974e+00	1.55129027e-06	7.97134477e-08	-1.28045350e-09
1.61326599e+00	1.59647767e-06	7.63147864e-08	-1.14148721e-09
1.61717224e+00	1.64296753e-06	7.29599995e-08	-1.01726581e-09
1.62107849e+00	1.69079696e-06	6.96614226e-08	-9.06262637e-10
1.62498474e+00	1.74000411e-06	6.64294367e-08	-8.07104934e-10
1.62889099e+00	1.79062818e-06	6.32726724e-08	-7.18558773e-10
1.63279724e+00	1.84270949e-06	6.01981960e-08	-6.39515423e-10
1.63670349e+00	1.89628951e-06	5.72116800e-08	-5.68979016e-10
1.64060974e+00	1.95141084e-06	5.43175574e-08	-5.06055375e-10
1.64451599e+00	2.00811729e-06	5.15191638e-08	-4.49941930e-10
1.64842224e+00	2.06645391e-06	4.88188651e-08	-3.99918585e-10
1.65232849e+00	2.12646699e-06	4.62181743e-08	-3.55339484e-10
1.65623474e+00	2.18820412e-06	4.37178575e-08	-3.15625565e-10
1.66014099e+00	2.25171425e-06	4.13180290e-08	-2.80257836e-10
1.66404724e+00	2.31704767e-06	3.90182384e-08	-2.48771318e-10
1.66795349e+00	2.38425610e-06	3.68175484e-08	-2.20749567e-10
1.67185974e+00	2.45339267e-06	3.47146053e-08	-1.95819748e-10
1.67576599e+00	2.52451205e-06	3.27077018e-08	-1.73648185e-10
1.67967224e+00	2.59767038e-06	3.07948342e-08	-1.53936356e-10
1.68357849e+00	2.67292542e-06	2.89737530e-08	-1.36417288e-10
1.68748474e+00	2.75033651e-06	2.72420083e-08	-1.20852305e-10
1.69139099e+00	2.82996466e-06	2.55969898e-08	-1.07028104e-10
1.69529724e+00	2.91187257e-06	2.40359633e-08	-9.47541327e-11
1.69920349e+00	2.99612470e-06	2.25561019e-08	-8.38602162e-11
1.70310974e+00	3.08278730e-06	2.11545141e-08	-7.41944365e-11
1.70701599e+00	3.17192847e-06	1.98282688e-08	-6.56212211e-11
1.71092224e+00	3.26361821e-06	1.85744163e-08	-5.80196272e-11
1.71482849e+00	3.35792846e-06	1.73900073e-08	-5.12818019e-11
1.71873474e+00	3.45493317e-06	1.62721091e-08	-4.53115993e-11
1.72264099e+00	3.55470834e-06	1.52178196e-08	-4.00233403e-11
1.72654724e+00	3.65733208e-06	1.42242791e-08	-3.53407004e-11
1.73045349e+00	3.76288467e-06	1.32886804e-08	-3.11957125e-11
1.73435974e+00	3.87144865e-06	1.24082775e-08	-2.75278730e-11
1.73826599e+00	3.98310880e-06	1.15803920e-08	-2.42833413e-11
1.74217224e+00	4.09795230e-06	1.08024192e-08	-2.14142233e-11
1.74607849e+00	4.21606871e-06	1.00718327e-08	-1.88779295e-11
1.74998474e+00	4.33755011e-06	9.38618712e-09	-1.66366006e-11
1.75389099e+00	4.46249109e-06	8.74312149e-09	-1.46565945e-11
1.75779724e+00	4.59098891e-06	8.14036040e-09	-1.29080268e-11
1.76170349e+00	4.72314347e-06	7.57571521e-09	-1.13643604e-11
1.76560974e+00	4.85905747e-06	7.04708440e-09	-1.00020389e-11
1.76951599e+00	4.99883644e-06	6.55245346e-09	-8.80015932e-12
1.77342224e+00	5.14258883e-06	6.08989423e-09	-7.74017953e-12
1.77732849e+00	5.29042609e-06	5.65756391e-09	-6.80565745e-12
1.78123474e+00	5.44246274e-06	5.25370372e-09	-5.98201833e-12
1.78514099e+00	5.59881646e-06	4.87663724e-09	-5.25634719e-12
1.78904724e+00	5.75960818e-06	4.52476855e-09	-4.61720381e-12
1.79295349e+00	5.92496219e-06	4.19658016e-09	-4.05445787e-12
1.79685974e+00	6.09500616e-06	3.89063077e-09	-3.55914214e-12
1.80076599e+00	6.26987132e-06	3.60555295e-09	-3.12332166e-12
1.80467224e+00	6.44969249e-06	3.34005063e-09	-2.73997740e-12
1.80857849e+00	6.63460822e-06	3.09289668e-09	-2.40290268e-12
1.81248474e+00	6.82476085e-06	2.86293025e-09	-2.10661107e-12
1.81639099e+00	7.02029665e-06	2.64905429e-09	-1.84625449e-12
1.82029724e+00	7.22136592e-06	2.45023288e-09	-1.61755047e-12
1.82420349e+00	7.42812306e-06	2.26548869e-09	-1.41671740e-12
1.82810974e+00	7.64072673e-06	2.09390044e-09	-1.24041719e-12
1.83201599e+00	7.85933996e-06	1.93460033e-09	-1.08570423e-12
1.83592224e+00	8.08413022e-06	1.78677162e-09	-9.49980143e-13
1.83982849e+00	8.31526959e-06	1.64964615e-09	-8.30953684e-13
1.84373474e+00	8.55293487e-06	1.52250200e-09	-7.26605101e-13
1.84764099e+00	8.79730770e-06	1.40466121e-09	-6.35154596e-13
1.85154724e+00	9.04857468e-06	1.29548747e-09	-5.55034357e-13
1.85545349e+00	9.30692755e-06	1.19438403e-09	-4.84863789e-13
1.85935974e+00	9.57256325e-06	1.10079157e-09	-4.23427578e-13
1.86326599e+00	9.84568414e-06	1.01418619e-09	-3.69656268e-13
1.86717224e+00	1.01264981e-05	9.34077471e-10	-3.22609088e-13
1.87107849e+00	1.04152187e-05	8.60006625e-10	-2.81458746e-13
1.87498474e+00	1.07120653e-05	7.91544692e-10	-2.45477996e-13
1.87889099e+00	1.10172632e-05	7.28290841e-10	-2.14027757e-13
1.88279724e+00	1.13310441e-05	6.69870742e-10	-1.86546618e-13
1.88670349e+00	1.16536457e-05	6.15935001e-10	-1.62541570e-13
1.89060974e+00	1.19853123e-05	5.66157680e-10	-1.41579819e-13
1.89451599e+00	1.23262948e-05	5.20234887e-10	-1.23281560e-13
1.89842224e+00	1.26768512e-05	4.77883430e-10	-1.07313609e-13
1.90232849e+00	1.30372461e-05	4.38839545e-10	-9.33837752e-14
1.90623474e+00	1.34077515e-05	4.02857686e-10	-8.12359080e-14
1.91014099e+00	1.37886469e-05	3.69709384e-10	-7.06455280e-14
1.91404724e+00	1.41802193e-05	3.39182160e-10	-6.14159782e-14
1.91795349e+00	1.45827633e-05	3.11078502e-10	-5.33750349e-14
1.92185974e+00	1.49965817e-05	2.85214902e-10	-4.63719232e-14
1.92576599e+00	1.54219855e-05	2.61420935e-10	-4.02746911e-14
1.92967224e+00	1.58592941e-05	2.39538408e-10	-3.49678992e-14
1.93357849e+00	1.63088356e-05	2.19420542e-10	-3.03505882e-14
1.93748474e+00	1.67709468e-05	2.00931212e-10	-2.63344934e-14
1.94139099e+00	1.72459738e-05	1.83944232e-10	-2.28424744e-14
1.94529724e+00	1.77342719e-05	1.68342677e-10	-1.98071359e-14
1.94920349e+00	1.82362063e-05	1.54018250e-10	-1.71696171e-14
1.95310974e+00	1.87521516e-05	1.40870692e-10	-1.48785280e-14
1.95701599e+00	1.92824929e-05	1.28807219e-10	-1.28890167e-14
1.96092224e+00	1.98276256e-05	1.17742005e-10	-1.11619509e-14
1.96482849e+00	2.03879556e-05	1.07595692e-10	-9.66319985e-15
1.96873474e+00	2.09639000e-05	9.82949285e-11	-8.36300553e-15
1.97264099e+00	2.15558868e-05	8.97719480e-11	-7.23543105e-15
1.97654724e+00	2.21643558e-05	8.19641647e-11	-6.25787770e-15
1.98045349e+00	2.27897586e-05	7.48138018e-11	-5.41066200e-15
1.98435974e+00	2.34325588e-05	6.82675422e-11	-4.67664541e-15
1.98826599e+00	2.40932326e-05	6.22762040e-11	-4.04091038e-15
1.99217224e+00	2.47722689e-05	5.67944364e-11	-3.49047688e-15
1.99607849e+00	2.54701696e-05	5.17804375e-11	-3.01405461e-15
1.99998474e+00	2.61874505e-05	4.71956911e-11	-2.60182634e-15


==> figVG1.dat <==
x		f		fHBS		fHBSopt
-2.65052497e+00	8.17169378e-08	7.13776264e-15	1.01339963e-22
-2.64924997e+00	8.25012630e-08	7.37412122e-15	1.06583350e-22
-2.64796997e+00	8.32962169e-08	7.61915619e-15	1.12117411e-22
-2.64668997e+00	8.40988110e-08	7.87220543e-15	1.17935860e-22
-2.64540996e+00	8.49091186e-08	8.13352671e-15	1.24053158e-22
-2.64412996e+00	8.57272136e-08	8.40338601e-15	1.30484492e-22
-2.64284996e+00	8.65531705e-08	8.68205768e-15	1.37245811e-22
-2.64156996e+00	8.73870647e-08	8.96982473e-15	1.44353868e-22
-2.64028996e+00	8.82289723e-08	9.26697913e-15	1.51826255e-22
-2.63900996e+00	8.90789701e-08	9.57382202e-15	1.59681447e-22
-2.63772996e+00	8.99371355e-08	9.89066407e-15	1.67938847e-22
-2.63644995e+00	9.08035469e-08	1.02178257e-14	1.76618829e-22
-2.63516995e+00	9.16782832e-08	1.05556375e-14	1.85742789e-22
-2.63388995e+00	9.25614242e-08	1.09044403e-14	1.95333194e-22
-2.63260995e+00	9.34530505e-08	1.12645859e-14	2.05413634e-22
-2.63132995e+00	9.43532433e-08	1.16364369e-14	2.16008881e-22
-2.63004995e+00	9.52620846e-08	1.20203674e-14	2.27144945e-22
-2.62876995e+00	9.61796574e-08	1.24167633e-14	2.38849134e-22
-2.62748995e+00	9.71060452e-08	1.28260226e-14	2.51150121e-22
-2.62620994e+00	9.80413326e-08	1.32485558e-14	2.64078011e-22
-2.62492994e+00	9.89856047e-08	1.36847860e-14	2.77664409e-22
-2.62364994e+00	9.99389477e-08	1.41351500e-14	2.91942495e-22
-2.62236994e+00	1.00901448e-07	1.46000979e-14	3.06947106e-22
-2.62108994e+00	1.01873194e-07	1.50800941e-14	3.22714811e-22
-2.61980994e+00	1.02854274e-07	1.55756174e-14	3.39283999e-22
-2.61852994e+00	1.03844778e-07	1.60871618e-14	3.56694970e-22
-2.61724994e+00	1.04844795e-07	1.66152364e-14	3.74990028e-22
-2.61596993e+00	1.05854416e-07	1.71603664e-14	3.94213578e-22
-2.61468993e+00	1.06873735e-07	1.77230933e-14	4.14412231e-22
-2.61340993e+00	1.07902843e-07	1.83039757e-14	4.35634912e-22
-2.61212993e+00	1.08941834e-07	1.89035893e-14	4.57932973e-22
-2.61084993e+00	1.09990803e-07	1.95225279e-14	4.81360313e-22
-2.60956993e+00	1.11049846e-07	2.01614039e-14	5.05973500e-22
-2.60828993e+00	1.12119059e-07	2.08208484e-14	5.31831907e-22
-2.60700993e+00	1.13198538e-07	2.15015126e-14	5.58997843e-22
-2.60572992e+00	1.14288384e-07	2.22040676e-14	5.87536703e-22
-2.60444992e+00	1.15388694e-07	2.29292054e-14	6.17517112e-22
-2.60316992e+00	1.16499570e-07	2.36776396e-14	6.49011091e-22
-2.60188992e+00	1.17621111e-07	2.44501058e-14	6.82094215e-22
-2.60060992e+00	1.18753421e-07	2.52473626e-14	7.16845791e-22
-2.59932992e+00	1.19896602e-07	2.60701920e-14	7.53349040e-22
-2.59804992e+00	1.21050759e-07	2.69194001e-14	7.91691286e-22
-2.59676992e+00	1.22215996e-07	2.77958182e-14	8.31964156e-22
-2.59548991e+00	1.23392420e-07	2.87003032e-14	8.74263794e-22
-2.59420991e+00	1.24580137e-07	2.96337385e-14	9.18691072e-22
-2.59292991e+00	1.25779256e-07	3.05970347e-14	9.65351831e-22
-2.59164991e+00	1.26989886e-07	3.15911308e-14	1.01435711e-21
-2.59036991e+00	1.28212137e-07	3.26169946e-14	1.06582342e-21
-2.58908991e+00	1.29446120e-07	3.36756236e-14	1.11987298e-21
-2.58780991e+00	1.30691948e-07	3.47680465e-14	1.17663401e-21
-2.58652991e+00	1.31949733e-07	3.58953233e-14	1.23624103e-21
-2.58524990e+00	1.33219591e-07	3.70585469e-14	1.29883516e-21
-2.58396990e+00	1.34501637e-07	3.82588436e-14	1.36456443e-21
-2.58268990e+00	1.35795987e-07	3.94973746e-14	1.43358411e-21
-2.58140990e+00	1.37102759e-07	4.07753366e-14	1.50605710e-21
-2.58012990e+00	1.38422072e-07	4.20939633e-14	1.58215426e-21
-2.57884990e+00	1.39754047e-07	4.34545261e-14	1.66205478e-21
-2.57756990e+00	1.41098803e-07	4.48583355e-14	1.74594666e-21
-2.57628989e+00	1.42456464e-07	4.63067421e-14	1.83402703e-21
-2.57500989e+00	1.43827153e-07	4.78011382e-14	1.92650268e-21
-2.57372989e+00	1.45210995e-07	4.93429584e-14	2.02359049e-21
-2.57244989e+00	1.46608114e-07	5.09336814e-14	2.12551790e-21
-2.57116989e+00	1.48018640e-07	5.25748312e-14	2.23252345e-21
-2.56988989e+00	1.49442699e-07	5.42679784e-14	2.34485729e-21
-2.56860989e+00	1.50880421e-07	5.60147416e-14	2.46278177e-21
-2.56732989e+00	1.52331936e-07	5.78167887e-14	2.58657198e-21
-2.56604988e+00	1.53797378e-07	5.96758388e-14	2.71651640e-21
-2.56476988e+00	1.55276878e-07	6.15936634e-14	2.85291754e-21
-2.56348988e+00	1.56770572e-07	6.35720878e-14	2.99609260e-21
-2.56220988e+00	1.58278595e-07	6.56129933e-14	3.14637419e-21
-2.56092988e+00	1.59801084e-07	6.77183181e-14	3.30411104e-21
-2.55964988e+00	1.61338177e-07	6.98900599e-14	3.46966881e-21
-2.55836988e+00	1.62890015e-07	7.21302767e-14	3.64343089e-21
-2.55708988e+00	1.64456738e-07	7.44410894e-14	3.82579921e-21
-2.55580987e+00	1.66038488e-07	7.68246834e-14	4.01719521e-21
-2.55452987e+00	1.67635410e-07	7.92833102e-14	4.21806069e-21
-2.55324987e+00	1.69247648e-07	8.18192899e-14	4.42885883e-21
-2.55196987e+00	1.70875348e-07	8.44350129e-14	4.65007518e-21
-2.55068987e+00	1.72518659e-07	8.71329422e-14	4.88221878e-21
-2.54940987e+00	1.74177730e-07	8.99156152e-14	5.12582321e-21
-2.54812987e+00	1.75852712e-07	9.27856464e-14	5.38144784e-21
-2.54684987e+00	1.77543756e-07	9.57457293e-14	5.64967897e-21
-2.54556986e+00	1.79251016e-07	9.87986390e-14	5.93113121e-21
-2.54428986e+00	1.80974647e-07	1.01947234e-13	6.22644874e-21
-2.54300986e+00	1.82714806e-07	1.05194461e-13	6.53630677e-21
-2.54172986e+00	1.84471650e-07	1.08543353e-13	6.86141301e-21
-2.54044986e+00	1.86245340e-07	1.11997036e-13	7.20250918e-21
-2.53916986e+00	1.88036036e-07	1.15558730e-13	7.56037267e-21
-2.53788986e+00	1.89843900e-07	1.19231753e-13	7.93581823e-21
-2.53660986e+00	1.91669097e-07	1.23019522e-13	8.32969968e-21
-2.53532985e+00	1.93511793e-07	1.26925557e-13	8.74291186e-21
-2.53404985e+00	1.95372155e-07	1.30953483e-13	9.17639249e-21
-2.53276985e+00	1.97250350e-07	1.35107037e-13	9.63112426e-21
-2.53148985e+00	1.99146551e-07	1.39390065e-13	1.01081369e-20
-2.53020985e+00	2.01060929e-07	1.43806530e-13	1.06085095e-20
-2.52892985e+00	2.02993658e-07	1.48360514e-13	1.11333727e-20
-2.52764985e+00	2.04944912e-07	1.53056222e-13	1.16839112e-20
-2.52636984e+00	2.06914870e-07	1.57897984e-13	1.22613665e-20
-2.52508984e+00	2.08903709e-07	1.62890261e-13	1.28670392e-20
-2.52380984e+00	2.10911610e-07	1.68037645e-13	1.35022921e-20
-2.52252984e+00	2.12938756e-07	1.73344869e-13	1.41685529e-20
-2.52124984e+00	2.14985330e-07	1.78816806e-13	1.48673176e-20
-2.51996984e+00	2.17051518e-07	1.84458473e-13	1.56001533e-20
-2.51868984e+00	2.19137507e-07	1.90275040e-13	1.63687017e-20
-2.51740984e+00	2.21243486e-07	1.96271830e-13	1.71746830e-20
-2.51612983e+00	2.23369646e-07	2.02454325e-13	1.80198988e-20
-2.51484983e+00	2.25516180e-07	2.08828169e-13	1.89062366e-20
-2.51356983e+00	2.27683283e-07	2.15399177e-13	1.98356736e-20
-2.51228983e+00	2.29871151e-07	2.22173335e-13	2.08102809e-20
-2.51100983e+00	2.32079983e-07	2.29156808e-13	2.18322279e-20
-2.50972983e+00	2.34309978e-07	2.36355945e-13	2.29037868e-20
-2.50844983e+00	2.36561339e-07	2.43777284e-13	2.40273377e-20
-2.50716983e+00	2.38834270e-07	2.51427555e-13	2.52053735e-20
-2.50588982e+00	2.41128976e-07	2.59313692e-13	2.64405049e-20
-2.50460982e+00	2.43445667e-07	2.67442830e-13	2.77354665e-20
-2.50332982e+00	2.45784551e-07	2.75822320e-13	2.90931221e-20
-2.50204982e+00	2.48145840e-07	2.84459728e-13	3.05164709e-20
-2.50076982e+00	2.50529749e-07	2.93362846e-13	3.20086538e-20
-2.49948982e+00	2.52936494e-07	3.02539696e-13	3.35729601e-20
-2.49820982e+00	2.55366292e-07	3.11998537e-13	3.52128343e-20
-2.49692982e+00	2.57819365e-07	3.21747874e-13	3.69318833e-20
-2.49564981e+00	2.60295932e-07	3.31796461e-13	3.87338841e-20
-2.49436981e+00	2.62796221e-07	3.42153313e-13	4.06227918e-20
-2.49308981e+00	2.65320455e-07	3.52827709e-13	4.26027476e-20
-2.49180981e+00	2.67868865e-07	3.63829205e-13	4.46780874e-20
-2.49052981e+00	2.70441681e-07	3.75167635e-13	4.68533514e-20
-2.48924981e+00	2.73039137e-07	3.86853125e-13	4.91332930e-20
-2.48796981e+00	2.75661466e-07	3.98896099e-13	5.15228890e-20
-2.48668981e+00	2.78308907e-07	4.11307288e-13	5.40273497e-20
-2.48540980e+00	2.80981699e-07	4.24097739e-13	5.66521302e-20
-2.48412980e+00	2.83680084e-07	4.37278822e-13	5.94029411e-20
-2.48284980e+00	2.86404307e-07	4.50862244e-13	6.22857608e-20
-2.48156980e+00	2.89154615e-07	4.64860054e-13	6.53068480e-20
-2.48028980e+00	2.91931255e-07	4.79284654e-13	6.84727539e-20
-2.47900980e+00	2.94734479e-07	4.94148812e-13	7.17903367e-20
-2.47772980e+00	2.97564542e-07	5.09465668e-13	7.52667750e-20
-2.47644979e+00	3.00421699e-07	5.25248749e-13	7.89095831e-20
-2.47516979e+00	3.03306208e-07	5.41511976e-13	8.27266260e-20
-2.47388979e+00	3.06218331e-07	5.58269679e-13	8.67261362e-20
-2.47260979e+00	3.09158331e-07	5.75536607e-13	9.09167300e-20
-2.47132979e+00	3.12126474e-07	5.93327939e-13	9.53074256e-20
-2.47004979e+00	3.15123029e-07	6.11659298e-13	9.99076613e-20
-2.46876979e+00	3.18148267e-07	6.30546763e-13	1.04727315e-19
-2.46748979e+00	3.21202460e-07	6.50006882e-13	1.09776725e-19
-2.46620978e+00	3.24285887e-07	6.70056686e-13	1.15066709e-19
-2.46492978e+00	3.27398825e-07	6.90713701e-13	1.20608589e-19
-2.46364978e+00	3.30541555e-07	7.11995966e-13	1.26414212e-19
-2.46236978e+00	3.33714363e-07	7.33922041e-13	1.32495977e-19
-2.46108978e+00	3.36917535e-07	7.56511029e-13	1.38866856e-19
-2.45980978e+00	3.40151360e-07	7.79782587e-13	1.45540424e-19
-2.45852978e+00	3.43416131e-07	8.03756943e-13	1.52530886e-19
-2.45724978e+00	3.46712143e-07	8.28454914e-13	1.59853103e-19
-2.45596977e+00	3.50039695e-07	8.53897918e-13	1.67522626e-19
-2.45468977e+00	3.53399086e-07	8.80107996e-13	1.75555725e-19
-2.45340977e+00	3.56790620e-07	9.07107827e-13	1.83969421e-19
-2.45212977e+00	3.60214605e-07	9.34920748e-13	1.92781524e-19
-2.45084977e+00	3.63671349e-07	9.63570770e-13	2.02010665e-19
-2.44956977e+00	3.67161164e-07	9.93082599e-13	2.11676336e-19
-2.44828977e+00	3.70684367e-07	1.02348165e-12	2.21798929e-19
-2.44700977e+00	3.74241275e-07	1.05479409e-12	2.32399773e-19
-2.44572976e+00	3.77832210e-07	1.08704682e-12	2.43501184e-19
-2.44444976e+00	3.81457496e-07	1.12026753e-12	2.55126503e-19
-2.44316976e+00	3.85117461e-07	1.15448470e-12	2.67300148e-19
-2.44188976e+00	3.88812435e-07	1.18972764e-12	2.80047656e-19
-2.44060976e+00	3.92542752e-07	1.22602649e-12	2.93395742e-19
-2.43932976e+00	3.96308749e-07	1.26341228e-12	3.07372348e-19
-2.43804976e+00	4.00110766e-07	1.30191691e-12	3.22006696e-19
-2.43676976e+00	4.03949146e-07	1.34157322e-12	3.37329353e-19
-2.43548975e+00	4.07824236e-07	1.38241497e-12	3.53372286e-19
-2.43420975e+00	4.11736386e-07	1.42447689e-12	3.70168927e-19
-2.43292975e+00	4.15685949e-07	1.46779474e-12	3.87754240e-19
-2.43164975e+00	4.19673282e-07	1.51240526e-12	4.06164790e-19
-2.43036975e+00	4.23698744e-07	1.55834628e-12	4.25438816e-19
-2.42908975e+00	4.27762699e-07	1.60565669e-12	4.45616303e-19
-2.42780975e+00	4.31865514e-07	1.65437650e-12	4.66739066e-19
-2.42652975e+00	4.36007559e-07	1.70454687e-12	4.88850829e-19
-2.42524974e+00	4.40189208e-07	1.75621013e-12	5.11997311e-19
-2.42396974e+00	4.44410838e-07	1.80940983e-12	5.36226319e-19
-2.42268974e+00	4.48672830e-07	1.86419074e-12	5.61587837e-19
-2.42140974e+00	4.52975568e-07	1.92059894e-12	5.88134129e-19
-2.42012974e+00	4.57319442e-07	1.97868179e-12	6.15919837e-19
-2.41884974e+00	4.61704842e-07	2.03848803e-12	6.45002091e-19
-2.41756974e+00	4.66132165e-07	2.10006776e-12	6.75440620e-19
-2.41628973e+00	4.70601810e-07	2.16347254e-12	7.07297867e-19
-2.41500973e+00	4.75114179e-07	2.22875536e-12	7.40639112e-19
-2.41372973e+00	4.79669680e-07	2.29597075e-12	7.75532599e-19
-2.41244973e+00	4.84268724e-07	2.36517476e-12	8.12049671e-19
-2.41116973e+00	4.88911725e-07	2.43642505e-12	8.50264902e-19
-2.40988973e+00	4.93599103e-07	2.50978091e-12	8.90256249e-19
-2.40860973e+00	4.98331279e-07	2.58530331e-12	9.32105199e-19
-2.40732973e+00	5.03108680e-07	2.66305496e-12	9.75896928e-19
-2.40604972e+00	5.07931738e-07	2.74310032e-12	1.02172046e-18
-2.40476972e+00	5.12800886e-07	2.82550570e-12	1.06966886e-18
-2.40348972e+00	5.17716564e-07	2.91033927e-12	1.11983938e-18
-2.40220972e+00	5.22679215e-07	2.99767115e-12	1.17233368e-18
-2.40092972e+00	5.27689286e-07	3.08757340e-12	1.22725798e-18
-2.39964972e+00	5.32747229e-07	3.18012015e-12	1.28472333e-18
-2.39836972e+00	5.37853499e-07	3.27538761e-12	1.34484575e-18
-2.39708972e+00	5.43008557e-07	3.37345414e-12	1.40774652e-18
-2.39580971e+00	5.48212867e-07	3.47440030e-12	1.47355235e-18
-2.39452971e+00	5.53466897e-07	3.57830894e-12	1.54239567e-18
-2.39324971e+00	5.58771122e-07	3.68526521e-12	1.61441485e-18
-2.39196971e+00	5.64126019e-07	3.79535669e-12	1.68975451e-18
-2.39068971e+00	5.69532070e-07	3.90867339e-12	1.76856572e-18
-2.38940971e+00	5.74989763e-07	4.02530786e-12	1.85100636e-18
-2.38812971e+00	5.80499588e-07	4.14535527e-12	1.93724140e-18
-2.38684971e+00	5.86062043e-07	4.26891342e-12	2.02744317e-18
-2.38556970e+00	5.91677627e-07	4.39608289e-12	2.12179177e-18
-2.38428970e+00	5.97346847e-07	4.52696704e-12	2.22047532e-18
-2.38300970e+00	6.03070213e-07	4.66167217e-12	2.32369039e-18
-2.38172970e+00	6.08848240e-07	4.80030751e-12	2.43164232e-18
-2.38044970e+00	6.14681449e-07	4.94298537e-12	2.54454563e-18
-2.37916970e+00	6.20570364e-07	5.08982119e-12	2.66262444e-18
-2.37788970e+00	6.26515516e-07	5.24093365e-12	2.78611287e-18
-2.37660970e+00	6.32517440e-07	5.39644472e-12	2.91525546e-18
-2.37532969e+00	6.38576676e-07	5.55647979e-12	3.05030768e-18
-2.37404969e+00	6.44693768e-07	5.72116773e-12	3.19153638e-18
-2.37276969e+00	6.50869269e-07	5.89064101e-12	3.33922029e-18
-2.37148969e+00	6.57103732e-07	6.06503579e-12	3.49365053e-18
-2.37020969e+00	6.63397720e-07	6.24449201e-12	3.65513121e-18
-2.36892969e+00	6.69751798e-07	6.42915351e-12	3.82397991e-18
-2.36764969e+00	6.76166539e-07	6.61916812e-12	4.00052835e-18
-2.36636968e+00	6.82642518e-07	6.81468778e-12	4.18512296e-18
-2.36508968e+00	6.89180319e-07	7.01586864e-12	4.37812555e-18
-2.36380968e+00	6.95780530e-07	7.22287120e-12	4.57991398e-18
-2.36252968e+00	7.02443743e-07	7.43586038e-12	4.79088284e-18
-2.36124968e+00	7.09170559e-07	7.65500569e-12	5.01144419e-18
-2.35996968e+00	7.15961582e-07	7.88048132e-12	5.24202836e-18
-2.35868968e+00	7.22817423e-07	8.11246628e-12	5.48308469e-18
-2.35740968e+00	7.29738698e-07	8.35114454e-12	5.73508239e-18
-2.35612967e+00	7.36726030e-07	8.59670515e-12	5.99851138e-18
-2.35484967e+00	7.43780046e-07	8.84934235e-12	6.27388326e-18
-2.35356967e+00	7.50901381e-07	9.10925579e-12	6.56173215e-18
-2.35228967e+00	7.58090674e-07	9.37665059e-12	6.86261575e-18
-2.35100967e+00	7.65348572e-07	9.65173753e-12	7.17711634e-18
-2.34972967e+00	7.72675727e-07	9.93473319e-12	7.50584185e-18
-2.34844967e+00	7.80072797e-07	1.02258601e-11	7.84942694e-18
-2.34716967e+00	7.87540447e-07	1.05253470e-11	8.20853421e-18
-2.34588966e+00	7.95079349e-07	1.08334288e-11	8.58385540e-18
-2.34460966e+00	8.02690178e-07	1.11503468e-11	8.97611261e-18
-2.34332966e+00	8.10373620e-07	1.14763492e-11	9.38605968e-18
-2.34204966e+00	8.18130364e-07	1.18116908e-11	9.81448349e-18
-2.34076966e+00	8.25961106e-07	1.21566334e-11	1.02622055e-17
-2.33948966e+00	8.33866551e-07	1.25114459e-11	1.07300830e-17
-2.33820966e+00	8.41847408e-07	1.28764048e-11	1.12190110e-17
-2.33692966e+00	8.49904393e-07	1.32517939e-11	1.17299237e-17
-2.33564965e+00	8.58038231e-07	1.36379050e-11	1.22637961e-17
-2.33436965e+00	8.66249651e-07	1.40350377e-11	1.28216457e-17
-2.33308965e+00	8.74539391e-07	1.44434998e-11	1.34045346e-17
-2.33180965e+00	8.82908195e-07	1.48636076e-11	1.40135713e-17
-2.33052965e+00	8.91356814e-07	1.52956860e-11	1.46499126e-17
-2.32924965e+00	8.99886006e-07	1.57400686e-11	1.53147658e-17
-2.32796965e+00	9.08496538e-07	1.61970982e-11	1.60093907e-17
-2.32668965e+00	9.17189181e-07	1.66671270e-11	1.67351021e-17
-2.32540964e+00	9.25964716e-07	1.71505168e-11	1.74932720e-17
-2.32412964e+00	9.34823930e-07	1.76476390e-11	1.82853319e-17
-2.32284964e+00	9.43767618e-07	1.81588752e-11	1.91127758e-17
-2.32156964e+00	9.52796583e-07	1.86846176e-11	1.99771625e-17
-2.32028964e+00	9.61911634e-07	1.92252686e-11	2.08801184e-17
-2.31900964e+00	9.71113589e-07	1.97812420e-11	2.18233405e-17
-2.31772964e+00	9.80403274e-07	2.03529623e-11	2.28085996e-17
-2.31644963e+00	9.89781521e-07	2.09408659e-11	2.38377428e-17
-2.31516963e+00	9.99249172e-07	2.15454008e-11	2.49126977e-17
-2.31388963e+00	1.00880708e-06	2.21670271e-11	2.60354749e-17
-2.31260963e+00	1.01845609e-06	2.28062176e-11	2.72081722e-17
-2.31132963e+00	1.02819708e-06	2.34634575e-11	2.84329781e-17
-2.31004963e+00	1.03803092e-06	2.41392453e-11	2.97121754e-17
-2.30876963e+00	1.04795848e-06	2.48340930e-11	3.10481457e-17
-2.30748963e+00	1.05798067e-06	2.55485261e-11	3.24433733e-17
-2.30620962e+00	1.06809837e-06	2.62830847e-11	3.39004496e-17
-2.30492962e+00	1.07831250e-06	2.70383230e-11	3.54220776e-17
-2.30364962e+00	1.08862397e-06	2.78148104e-11	3.70110767e-17
-2.30236962e+00	1.09903371e-06	2.86131315e-11	3.86703877e-17
-2.30108962e+00	1.10954264e-06	2.94338866e-11	4.04030780e-17
-2.29980962e+00	1.12015171e-06	3.02776920e-11	4.22123465e-17
-2.29852962e+00	1.13086187e-06	3.11451808e-11	4.41015299e-17
-2.29724962e+00	1.14167408e-06	3.20370029e-11	4.60741077e-17
-2.29596961e+00	1.15258930e-06	3.29538256e-11	4.81337091e-17
-2.29468961e+00	1.16360852e-06	3.38963342e-11	5.02841187e-17
-2.29340961e+00	1.17473273e-06	3.48652320e-11	5.25292831e-17
-2.29212961e+00	1.18596291e-06	3.58612416e-11	5.48733181e-17
-2.29084961e+00	1.19730007e-06	3.68851044e-11	5.73205155e-17
-2.28956961e+00	1.20874524e-06	3.79375820e-11	5.98753508e-17
-2.28828961e+00	1.22029942e-06	3.90194561e-11	6.25424905e-17
-2.28700961e+00	1.23196367e-06	4.01315294e-11	6.53268006e-17
-2.28572960e+00	1.24373902e-06	4.12746257e-11	6.82333548e-17
-2.28444960e+00	1.25562652e-06	4.24495911e-11	7.12674430e-17
-2.28316960e+00	1.26762724e-06	4.36572939e-11	7.44345807e-17
-2.28188960e+00	1.27974226e-06	4.48986258e-11	7.77405186e-17
-2.28060960e+00	1.29197266e-06	4.61745019e-11	8.11912517e-17
-2.27932960e+00	1.30431953e-06	4.74858617e-11	8.47930307e-17
-2.27804960e+00	1.31678398e-06	4.88336697e-11	8.85523714e-17
-2.27676960e+00	1.32936712e-06	5.02189161e-11	9.24760670e-17
-2.27548959e+00	1.34207008e-06	5.16426169e-11	9.65711989e-17
-2.27420959e+00	1.35489400e-06	5.31058155e-11	1.00845149e-16
-2.27292959e+00	1.36784002e-06	5.46095827e-11	1.05305612e-16
-2.27164959e+00	1.38090930e-06	5.61550176e-11	1.09960610e-16
-2.27036959e+00	1.39410300e-06	5.77432483e-11	1.14818503e-16
-2.26908959e+00	1.40742232e-06	5.93754329e-11	1.19888006e-16
-2.26780959e+00	1.42086844e-06	6.10527598e-11	1.25178202e-16
-2.26652959e+00	1.43444256e-06	6.27764491e-11	1.30698559e-16
-2.26524958e+00	1.44814589e-06	6.45477527e-11	1.36458943e-16
-2.26396958e+00	1.46197967e-06	6.63679558e-11	1.42469640e-16
-2.26268958e+00	1.47594512e-06	6.82383770e-11	1.48741366e-16
-2.26140958e+00	1.49004351e-06	7.01603701e-11	1.55285292e-16
-2.26012958e+00	1.50427607e-06	7.21353242e-11	1.62113057e-16
-2.25884958e+00	1.51864410e-06	7.41646648e-11	1.69236791e-16
-2.25756958e+00	1.53314886e-06	7.62498551e-11	1.76669137e-16
-2.25628957e+00	1.54779167e-06	7.83923965e-11	1.84423266e-16
-2.25500957e+00	1.56257382e-06	8.05938298e-11	1.92512905e-16
-2.25372957e+00	1.57749664e-06	8.28557361e-11	2.00952355e-16
-2.25244957e+00	1.59256146e-06	8.51797381e-11	2.09756521e-16
-2.25116957e+00	1.60776962e-06	8.75675008e-11	2.18940930e-16
-2.24988957e+00	1.62312249e-06	9.00207327e-11	2.28521760e-16
-2.24860957e+00	1.63862144e-06	9.25411870e-11	2.38515869e-16
-2.24732957e+00	1.65426785e-06	9.51306627e-11	2.48940819e-16
-2.24604956e+00	1.67006311e-06	9.77910056e-11	2.59814906e-16
-2.24476956e+00	1.68600864e-06	1.00524110e-10	2.71157194e-16
-2.24348956e+00	1.70210586e-06	1.03331919e-10	2.82987540e-16
-2.24220956e+00	1.71835621e-06	1.06216427e-10	2.95326631e-16
-2.24092956e+00	1.73476113e-06	1.09179679e-10	3.08196020e-16
-2.23964956e+00	1.75132210e-06	1.12223775e-10	3.21618155e-16
-2.23836956e+00	1.76804060e-06	1.15350868e-10	3.35616421e-16
-2.23708956e+00	1.78491810e-06	1.18563167e-10	3.50215178e-16
-2.23580955e+00	1.80195612e-06	1.21862941e-10	3.65439797e-16
-2.23452955e+00	1.81915619e-06	1.25252513e-10	3.81316707e-16
-2.23324955e+00	1.83651983e-06	1.28734271e-10	3.97873434e-16
-2.23196955e+00	1.85404859e-06	1.32310661e-10	4.15138648e-16
-2.23068955e+00	1.87174404e-06	1.35984196e-10	4.33142208e-16
-2.22940955e+00	1.88960775e-06	1.39757450e-10	4.51915213e-16
-2.22812955e+00	1.90764132e-06	1.43633066e-10	4.71490050e-16
-2.22684955e+00	1.92584637e-06	1.47613755e-10	4.91900448e-16
-2.22556954e+00	1.94422450e-06	1.51702298e-10	5.13181532e-16
-2.22428954e+00	1.96277736e-06	1.55901547e-10	5.35369882e-16
-2.22300954e+00	1.98150660e-06	1.60214428e-10	5.58503588e-16
-2.22172954e+00	2.00041390e-06	1.64643942e-10	5.82622315e-16
-2.22044954e+00	2.01950094e-06	1.69193168e-10	6.07767365e-16
-2.21916954e+00	2.03876942e-06	1.73865264e-10	6.33981746e-16
-2.21788954e+00	2.05822106e-06	1.78663467e-10	6.61310238e-16
-2.21660954e+00	2.07785759e-06	1.83591100e-10	6.89799466e-16
-2.21532953e+00	2.09768076e-06	1.88651571e-10	7.19497976e-16
-2.21404953e+00	2.11769234e-06	1.93848373e-10	7.50456310e-16
-2.21276953e+00	2.13789411e-06	1.99185091e-10	7.82727092e-16
-2.21148953e+00	2.15828787e-06	2.04665400e-10	8.16365106e-16
-2.21020953e+00	2.17887544e-06	2.10293072e-10	8.51427387e-16
-2.20892953e+00	2.19965865e-06	2.16071971e-10	8.87973310e-16
-2.20764953e+00	2.22063936e-06	2.22006064e-10	9.26064687e-16
-2.20636952e+00	2.24181943e-06	2.28099416e-10	9.65765863e-16
-2.20508952e+00	2.26320074e-06	2.34356197e-10	1.00714382e-15
-2.20380952e+00	2.28478521e-06	2.40780685e-10	1.05026827e-15
-2.20252952e+00	2.30657475e-06	2.47377264e-10	1.09521181e-15
-2.20124952e+00	2.32857131e-06	2.54150432e-10	1.14204996e-15
-2.19996952e+00	2.35077684e-06	2.61104800e-10	1.19086135e-15
-2.19868952e+00	2.37319332e-06	2.68245098e-10	1.24172783e-15
-2.19740952e+00	2.39582274e-06	2.75576173e-10	1.29473457e-15
-2.19612951e+00	2.41866712e-06	2.83102998e-10	1.34997021e-15
-2.19484951e+00	2.44172850e-06	2.90830672e-10	1.40752702e-15
-2.19356951e+00	2.46500892e-06	2.98764421e-10	1.46750102e-15
-2.19228951e+00	2.48851045e-06	3.06909606e-10	1.52999213e-15
-2.19100951e+00	2.51223519e-06	3.15271723e-10	1.59510434e-15
-2.18972951e+00	2.53618525e-06	3.23856405e-10	1.66294586e-15
-2.18844951e+00	2.56036275e-06	3.32669431e-10	1.73362930e-15
-2.18716951e+00	2.58476986e-06	3.41716724e-10	1.80727184e-15
-2.18588950e+00	2.60940873e-06	3.51004356e-10	1.88399539e-15
-2.18460950e+00	2.63428156e-06	3.60538552e-10	1.96392684e-15
-2.18332950e+00	2.65939057e-06	3.70325697e-10	2.04719819e-15
-2.18204950e+00	2.68473798e-06	3.80372333e-10	2.13394680e-15
-2.18076950e+00	2.71032604e-06	3.90685169e-10	2.22431555e-15
-2.17948950e+00	2.73615705e-06	4.01271082e-10	2.31845315e-15
-2.17820950e+00	2.76223328e-06	4.12137123e-10	2.41651426e-15
-2.17692950e+00	2.78855706e-06	4.23290517e-10	2.51865983e-15
-2.17564949e+00	2.81513072e-06	4.34738675e-10	2.62505726e-15
-2.17436949e+00	2.84195664e-06	4.46489190e-10	2.73588074e-15
-2.17308949e+00	2.86903719e-06	4.58549847e-10	2.85131143e-15
-2.17180949e+00	2.89637477e-06	4.70928627e-10	2.97153782e-15
-2.17052949e+00	2.92397183e-06	4.83633708e-10	3.09675596e-15
-2.16924949e+00	2.95183080e-06	4.96673474e-10	3.22716980e-15
-2.16796949e+00	2.97995417e-06	5.10056520e-10	3.36299145e-15
-2.16668949e+00	3.00834443e-06	5.23791654e-10	3.50444158e-15
-2.16540948e+00	3.03700410e-06	5.37887904e-10	3.65174967e-15
-2.16412948e+00	3.06593574e-06	5.52354523e-10	3.80515442e-15
-2.16284948e+00	3.09514190e-06	5.67200996e-10	3.96490409e-15
-2.16156948e+00	3.12462518e-06	5.82437043e-10	4.13125688e-15
-2.16028948e+00	3.15438820e-06	5.98072626e-10	4.30448131e-15
-2.15900948e+00	3.18443361e-06	6.14117954e-10	4.48485665e-15
-2.15772948e+00	3.21476406e-06	6.30583491e-10	4.67267332e-15
-2.15644947e+00	3.24538225e-06	6.47479962e-10	4.86823333e-15
-2.15516947e+00	3.27629090e-06	6.64818355e-10	5.07185074e-15
-2.15388947e+00	3.30749275e-06	6.82609932e-10	5.28385214e-15
-2.15260947e+00	3.33899057e-06	7.00866235e-10	5.50457712e-15
-2.15132947e+00	3.37078716e-06	7.19599091e-10	5.73437880e-15
-2.15004947e+00	3.40288533e-06	7.38820618e-10	5.97362434e-15
-2.14876947e+00	3.43528794e-06	7.58543237e-10	6.22269552e-15
-2.14748947e+00	3.46799785e-06	7.78779673e-10	6.48198925e-15
-2.14620946e+00	3.50101797e-06	7.99542967e-10	6.75191824e-15
-2.14492946e+00	3.53435122e-06	8.20846481e-10	7.03291156e-15
-2.14364946e+00	3.56800057e-06	8.42703905e-10	7.32541527e-15
-2.14236946e+00	3.60196900e-06	8.65129269e-10	7.62989313e-15
-2.14108946e+00	3.63625951e-06	8.88136947e-10	7.94682727e-15
-2.13980946e+00	3.67087516e-06	9.11741665e-10	8.27671887e-15
-2.13852946e+00	3.70581900e-06	9.35958515e-10	8.62008895e-15
-2.13724946e+00	3.74109413e-06	9.60802955e-10	8.97747910e-15
-2.13596945e+00	3.77670369e-06	9.86290826e-10	9.34945231e-15
-2.13468945e+00	3.81265082e-06	1.01243836e-09	9.73659376e-15
-2.13340945e+00	3.84893871e-06	1.03926217e-09	1.01395117e-14
-2.13212945e+00	3.88557058e-06	1.06677930e-09	1.05588385e-14
-2.13084945e+00	3.92254968e-06	1.09500720e-09	1.09952311e-14
-2.12956945e+00	3.95987927e-06	1.12396375e-09	1.14493727e-14
-2.12828945e+00	3.99756267e-06	1.15366725e-09	1.19219729e-14
-2.12700945e+00	4.03560321e-06	1.18413647e-09	1.24137697e-14
-2.12572944e+00	4.07400426e-06	1.21539063e-09	1.29255297e-14
-2.12444944e+00	4.11276923e-06	1.24744941e-09	1.34580496e-14
-2.12316944e+00	4.15190154e-06	1.28033299e-09	1.40121576e-14
-2.12188944e+00	4.19140466e-06	1.31406201e-09	1.45887141e-14
-2.12060944e+00	4.23128209e-06	1.34865764e-09	1.51886133e-14
-2.11932944e+00	4.27153736e-06	1.38414155e-09	1.58127843e-14
-2.11804944e+00	4.31217403e-06	1.42053595e-09	1.64621927e-14
-2.11676944e+00	4.35319570e-06	1.45786357e-09	1.71378417e-14
-2.11548943e+00	4.39460599e-06	1.49614771e-09	1.78407738e-14
-2.11420943e+00	4.43640858e-06	1.53541222e-09	1.85720718e-14
-2.11292943e+00	4.47860716e-06	1.57568154e-09	1.93328613e-14
-2.11164943e+00	4.52120546e-06	1.61698069e-09	2.01243114e-14
-2.11036943e+00	4.56420725e-06	1.65933530e-09	2.09476366e-14
-2.10908943e+00	4.60761635e-06	1.70277162e-09	2.18040991e-14
-2.10780943e+00	4.65143657e-06	1.74731654e-09	2.26950097e-14
-2.10652943e+00	4.69567181e-06	1.79299758e-09	2.36217305e-14
-2.10524942e+00	4.74032598e-06	1.83984295e-09	2.45856762e-14
-2.10396942e+00	4.78540301e-06	1.88788152e-09	2.55883167e-14
-2.10268942e+00	4.83090690e-06	1.93714285e-09	2.66311787e-14
-2.10140942e+00	4.87684167e-06	1.98765724e-09	2.77158479e-14
-2.10012942e+00	4.92321139e-06	2.03945569e-09	2.88439718e-14
-2.09884942e+00	4.97002014e-06	2.09256996e-09	3.00172613e-14
-2.09756942e+00	5.01727207e-06	2.14703256e-09	3.12374936e-14
-2.09628941e+00	5.06497135e-06	2.20287680e-09	3.25065146e-14
-2.09500941e+00	5.11312219e-06	2.26013675e-09	3.38262413e-14
-2.09372941e+00	5.16172886e-06	2.31884735e-09	3.51986647e-14
-2.09244941e+00	5.21079564e-06	2.37904433e-09	3.66258529e-14
-2.09116941e+00	5.26032688e-06	2.44076429e-09	3.81099531e-14
-2.08988941e+00	5.31032693e-06	2.50404472e-09	3.96531957e-14
-2.08860941e+00	5.36080023e-06	2.56892398e-09	4.12578965e-14
-2.08732941e+00	5.41175123e-06	2.63544135e-09	4.29264607e-14
-2.08604940e+00	5.46318442e-06	2.70363707e-09	4.46613856e-14
-2.08476940e+00	5.51510435e-06	2.77355231e-09	4.64652644e-14
-2.08348940e+00	5.56751561e-06	2.84522924e-09	4.83407901e-14
-2.08220940e+00	5.62042281e-06	2.91871101e-09	5.02907585e-14
-2.08092940e+00	5.67383064e-06	2.99404182e-09	5.23180727e-14
-2.07964940e+00	5.72774379e-06	3.07126691e-09	5.44257470e-14
-2.07836940e+00	5.78216704e-06	3.15043259e-09	5.66169110e-14
-2.07708940e+00	5.83710518e-06	3.23158628e-09	5.88948138e-14
-2.07580939e+00	5.89256306e-06	3.31477649e-09	6.12628286e-14
-2.07452939e+00	5.94854558e-06	3.40005293e-09	6.37244575e-14
-2.07324939e+00	6.00505766e-06	3.48746645e-09	6.62833362e-14
-2.07196939e+00	6.06210431e-06	3.57706910e-09	6.89432387e-14
-2.07068939e+00	6.11969054e-06	3.66891419e-09	7.17080831e-14
-2.06940939e+00	6.17782144e-06	3.76305626e-09	7.45819364e-14
-2.06812939e+00	6.23650213e-06	3.85955114e-09	7.75690204e-14
-2.06684939e+00	6.29573779e-06	3.95845599e-09	8.06737171e-14
-2.06556938e+00	6.35553364e-06	4.05982931e-09	8.39005753e-14
-2.06428938e+00	6.41589495e-06	4.16373096e-09	8.72543162e-14
-2.06300938e+00	6.47682704e-06	4.27022223e-09	9.07398401e-14
-2.06172938e+00	6.53833529e-06	4.37936585e-09	9.43622330e-14
-2.06044938e+00	6.60042510e-06	4.49122600e-09	9.81267734e-14
-2.05916938e+00	6.66310196e-06	4.60586838e-09	1.02038940e-13
-2.05788938e+00	6.72637139e-06	4.72336024e-09	1.06104417e-13
-2.05660938e+00	6.79023896e-06	4.84377039e-09	1.10329107e-13
-2.05532937e+00	6.85471029e-06	4.96716925e-09	1.14719131e-13
-2.05404937e+00	6.91979107e-06	5.09362890e-09	1.19280845e-13
-2.05276937e+00	6.98548703e-06	5.22322309e-09	1.24020841e-13
-2.05148937e+00	7.05180396e-06	5.35602730e-09	1.28945961e-13
-2.05020937e+00	7.11874768e-06	5.49211877e-09	1.34063307e-13
-2.04892937e+00	7.18632411e-06	5.63157654e-09	1.39380244e-13
-2.04764937e+00	7.25453918e-06	5.77448150e-09	1.44904416e-13
-2.04636936e+00	7.32339890e-06	5.92091640e-09	1.50643755e-13
-2.04508936e+00	7.39290933e-06	6.07096593e-09	1.56606488e-13
-2.04380936e+00	7.46307660e-06	6.22471675e-09	1.62801154e-13
-2.04252936e+00	7.53390688e-06	6.38225754e-09	1.69236610e-13
-2.04124936e+00	7.60540639e-06	6.54367901e-09	1.75922044e-13
-2.03996936e+00	7.67758143e-06	6.70907400e-09	1.82866990e-13
-2.03868936e+00	7.75043835e-06	6.87853749e-09	1.90081338e-13
-2.03740936e+00	7.82398356e-06	7.05216665e-09	1.97575346e-13
-2.03612935e+00	7.89822353e-06	7.23006093e-09	2.05359658e-13
-2.03484935e+00	7.97316478e-06	7.41232203e-09	2.13445312e-13
-2.03356935e+00	8.04881392e-06	7.59905405e-09	2.21843760e-13
-2.03228935e+00	8.12517758e-06	7.79036344e-09	2.30566880e-13
-2.03100935e+00	8.20226248e-06	7.98635915e-09	2.39626992e-13
-2.02972935e+00	8.28007541e-06	8.18715262e-09	2.49036876e-13
-2.02844935e+00	8.35862319e-06	8.39285786e-09	2.58809784e-13
-2.02716935e+00	8.43791274e-06	8.60359149e-09	2.68959462e-13
-2.02588934e+00	8.51795102e-06	8.81947282e-09	2.79500169e-13
-2.02460934e+00	8.59874507e-06	9.04062391e-09	2.90446689e-13
-2.02332934e+00	8.68030198e-06	9.26716961e-09	3.01814356e-13
-2.02204934e+00	8.76262893e-06	9.49923763e-09	3.13619071e-13
-2.02076934e+00	8.84573314e-06	9.73695861e-09	3.25877325e-13
-2.01948934e+00	8.92962191e-06	9.98046619e-09	3.38606218e-13
-2.01820934e+00	9.01430261e-06	1.02298970e-08	3.51823483e-13
-2.01692934e+00	9.09978268e-06	1.04853910e-08	3.65547507e-13
-2.01564933e+00	9.18606962e-06	1.07470911e-08	3.79797356e-13
-2.01436933e+00	9.27317101e-06	1.10151435e-08	3.94592798e-13
-2.01308933e+00	9.36109451e-06	1.12896979e-08	4.09954332e-13
-2.01180933e+00	9.44984781e-06	1.15709073e-08	4.25903210e-13
-2.01052933e+00	9.53943872e-06	1.18589282e-08	4.42461466e-13
-2.00924933e+00	9.62987511e-06	1.21539207e-08	4.59651945e-13
-2.00796933e+00	9.72116489e-06	1.24560484e-08	4.77498331e-13
-2.00668933e+00	9.81331610e-06	1.27654788e-08	4.96025177e-13
-2.00540932e+00	9.90633680e-06	1.30823830e-08	5.15257938e-13
-2.00412932e+00	1.00002352e-05	1.34069362e-08	5.35223001e-13
-2.00284932e+00	1.00950194e-05	1.37393174e-08	5.55947720e-13
-2.00156932e+00	1.01906979e-05	1.40797098e-08	5.77460451e-13
-2.00028932e+00	1.02872790e-05	1.44283006e-08	5.99790585e-13
-1.99900932e+00	1.03847711e-05	1.47852813e-08	6.22968591e-13
-1.99772932e+00	1.04831829e-05	1.51508477e-08	6.47026047e-13
-1.99644931e+00	1.05825229e-05	1.55252001e-08	6.71995685e-13
-1.99516931e+00	1.06827999e-05	1.59085431e-08	6.97911431e-13
-1.99388931e+00	1.07840226e-05	1.63010863e-08	7.24808446e-13
-1.99260931e+00	1.08861999e-05	1.67030435e-08	7.52723174e-13
-1.99132931e+00	1.09893409e-05	1.71146338e-08	7.81693380e-13
-1.99004931e+00	1.10934544e-05	1.75360809e-08	8.11758208e-13
-1.98876931e+00	1.11985496e-05	1.79676137e-08	8.42958219e-13
-1.98748931e+00	1.13046358e-05	1.84094662e-08	8.75335450e-13
-1.98620930e+00	1.14117222e-05	1.88618774e-08	9.08933461e-13
-1.98492930e+00	1.15198183e-05	1.93250922e-08	9.43797391e-13
-1.98364930e+00	1.16289334e-05	1.97993604e-08	9.79974013e-13
-1.98236930e+00	1.17390771e-05	2.02849377e-08	1.01751180e-12
-1.98108930e+00	1.18502591e-05	2.07820856e-08	1.05646096e-12
-1.97980930e+00	1.19624891e-05	2.12910710e-08	1.09687354e-12
-1.97852930e+00	1.20757770e-05	2.18121674e-08	1.13880344e-12
-1.97724930e+00	1.21901326e-05	2.23456537e-08	1.18230654e-12
-1.97596929e+00	1.23055660e-05	2.28918156e-08	1.22744069e-12
-1.97468929e+00	1.24220872e-05	2.34509448e-08	1.27426586e-12
-1.97340929e+00	1.25397065e-05	2.40233397e-08	1.32284416e-12
-1.97212929e+00	1.26584341e-05	2.46093051e-08	1.37323994e-12
-1.97084929e+00	1.27782805e-05	2.52091528e-08	1.42551987e-12
-1.96956929e+00	1.28992560e-05	2.58232013e-08	1.47975300e-12
-1.96828929e+00	1.30213714e-05	2.64517764e-08	1.53601087e-12
-1.96700929e+00	1.31446372e-05	2.70952109e-08	1.59436759e-12
-1.96572928e+00	1.32690643e-05	2.77538451e-08	1.65489990e-12
-1.96444928e+00	1.33946636e-05	2.84280267e-08	1.71768731e-12
-1.96316928e+00	1.35214459e-05	2.91181113e-08	1.78281217e-12
-1.96188928e+00	1.36494225e-05	2.98244621e-08	1.85035978e-12
-1.96060928e+00	1.37786044e-05	3.05474504e-08	1.92041847e-12
-1.95932928e+00	1.39090030e-05	3.12874557e-08	1.99307973e-12
-1.95804928e+00	1.40406296e-05	3.20448659e-08	2.06843834e-12
-1.95676928e+00	1.41734958e-05	3.28200774e-08	2.14659241e-12
-1.95548927e+00	1.43076132e-05	3.36134952e-08	2.22764358e-12
-1.95420927e+00	1.44429935e-05	3.44255334e-08	2.31169709e-12
-1.95292927e+00	1.45796485e-05	3.52566150e-08	2.39886193e-12
-1.95164927e+00	1.47175901e-05	3.61071724e-08	2.48925096e-12
-1.95036927e+00	1.48568304e-05	3.69776474e-08	2.58298105e-12
-1.94908927e+00	1.49973816e-05	3.78684915e-08	2.68017321e-12
-1.94780927e+00	1.51392559e-05	3.87801660e-08	2.78095274e-12
-1.94652927e+00	1.52824657e-05	3.97131425e-08	2.88544938e-12
-1.94524926e+00	1.54270235e-05	4.06679026e-08	2.99379746e-12
-1.94396926e+00	1.55729419e-05	4.16449387e-08	3.10613607e-12
-1.94268926e+00	1.57202337e-05	4.26447536e-08	3.22260920e-12
-1.94140926e+00	1.58689117e-05	4.36678614e-08	3.34336594e-12
-1.94012926e+00	1.60189889e-05	4.47147872e-08	3.46856062e-12
-1.93884926e+00	1.61704783e-05	4.57860675e-08	3.59835303e-12
-1.93756926e+00	1.63233932e-05	4.68822504e-08	3.73290857e-12
-1.93628925e+00	1.64777469e-05	4.80038961e-08	3.87239849e-12
-1.93500925e+00	1.66335530e-05	4.91515769e-08	4.01700003e-12
-1.93372925e+00	1.67908248e-05	5.03258773e-08	4.16689669e-12
-1.93244925e+00	1.69495763e-05	5.15273946e-08	4.32227838e-12
-1.93116925e+00	1.71098211e-05	5.27567392e-08	4.48334171e-12
-1.92988925e+00	1.72715734e-05	5.40145343e-08	4.65029015e-12
-1.92860925e+00	1.74348471e-05	5.53014168e-08	4.82333433e-12
-1.92732925e+00	1.75996565e-05	5.66180373e-08	5.00269222e-12
-1.92604924e+00	1.77660160e-05	5.79650606e-08	5.18858944e-12
-1.92476924e+00	1.79339401e-05	5.93431654e-08	5.38125948e-12
-1.92348924e+00	1.81034433e-05	6.07530454e-08	5.58094400e-12
-1.92220924e+00	1.82745405e-05	6.21954091e-08	5.78789307e-12
-1.92092924e+00	1.84472465e-05	6.36709801e-08	6.00236550e-12
-1.91964924e+00	1.86215765e-05	6.51804976e-08	6.22462911e-12
-1.91836924e+00	1.87975455e-05	6.67247168e-08	6.45496104e-12
-1.91708924e+00	1.89751689e-05	6.83044090e-08	6.69364806e-12
-1.91580923e+00	1.91544621e-05	6.99203617e-08	6.94098694e-12
-1.91452923e+00	1.93354408e-05	7.15733798e-08	7.19728473e-12
-1.91324923e+00	1.95181207e-05	7.32642851e-08	7.46285913e-12
-1.91196923e+00	1.97025178e-05	7.49939168e-08	7.73803888e-12
-1.91068923e+00	1.98886479e-05	7.67631323e-08	8.02316409e-12
-1.90940923e+00	2.00765274e-05	7.85728072e-08	8.31858665e-12
-1.90812923e+00	2.02661726e-05	8.04238356e-08	8.62467062e-12
-1.90684923e+00	2.04576000e-05	8.23171308e-08	8.94179265e-12
-1.90556922e+00	2.06508262e-05	8.42536255e-08	9.27034239e-12
-1.90428922e+00	2.08458680e-05	8.62342721e-08	9.61072294e-12
-1.90300922e+00	2.10427424e-05	8.82600433e-08	9.96335129e-12
-1.90172922e+00	2.12414666e-05	9.03319324e-08	1.03286588e-11
-1.90044922e+00	2.14420577e-05	9.24509538e-08	1.07070917e-11
-1.89916922e+00	2.16445332e-05	9.46181433e-08	1.10991116e-11
-1.89788922e+00	2.18489107e-05	9.68345587e-08	1.15051959e-11
-1.89660922e+00	2.20552080e-05	9.91012801e-08	1.19258383e-11
-1.89532921e+00	2.22634430e-05	1.01419410e-07	1.23615497e-11
-1.89404921e+00	2.24736337e-05	1.03790076e-07	1.28128583e-11
-1.89276921e+00	2.26857985e-05	1.06214426e-07	1.32803106e-11
-1.89148921e+00	2.28999558e-05	1.08693635e-07	1.37644716e-11
-1.89020921e+00	2.31161241e-05	1.11228903e-07	1.42659257e-11
-1.88892921e+00	2.33343222e-05	1.13821452e-07	1.47852772e-11
-1.88764921e+00	2.35545691e-05	1.16472533e-07	1.53231513e-11
-1.88636920e+00	2.37768839e-05	1.19183422e-07	1.58801943e-11
-1.88508920e+00	2.40012860e-05	1.21955421e-07	1.64570744e-11
-1.88380920e+00	2.42277946e-05	1.24789860e-07	1.70544830e-11
-1.88252920e+00	2.44564296e-05	1.27688098e-07	1.76731346e-11
-1.88124920e+00	2.46872108e-05	1.30651521e-07	1.83137682e-11
-1.87996920e+00	2.49201581e-05	1.33681543e-07	1.89771480e-11
-1.87868920e+00	2.51552918e-05	1.36779610e-07	1.96640639e-11
-1.87740920e+00	2.53926323e-05	1.39947196e-07	2.03753328e-11
-1.87612919e+00	2.56322002e-05	1.43185807e-07	2.11117993e-11
-1.87484919e+00	2.58740162e-05	1.46496980e-07	2.18743364e-11
-1.87356919e+00	2.61181013e-05	1.49882285e-07	2.26638468e-11
-1.87228919e+00	2.63644766e-05	1.53343322e-07	2.34812638e-11
-1.87100919e+00	2.66131636e-05	1.56881726e-07	2.43275521e-11
-1.86972919e+00	2.68641837e-05	1.60499166e-07	2.52037090e-11
-1.86844919e+00	2.71175588e-05	1.64197345e-07	2.61107654e-11
-1.86716919e+00	2.73733108e-05	1.67978003e-07	2.70497871e-11
-1.86588918e+00	2.76314617e-05	1.71842913e-07	2.80218755e-11
-1.86460918e+00	2.78920341e-05	1.75793886e-07	2.90281695e-11
-1.86332918e+00	2.81550505e-05	1.79832772e-07	3.00698459e-11
-1.86204918e+00	2.84205335e-05	1.83961458e-07	3.11481211e-11
-1.86076918e+00	2.86885064e-05	1.88181867e-07	3.22642526e-11
-1.85948918e+00	2.89589921e-05	1.92495968e-07	3.34195397e-11
-1.85820918e+00	2.92320142e-05	1.96905763e-07	3.46153255e-11
-1.85692918e+00	2.95075963e-05	2.01413302e-07	3.58529980e-11
-1.85564917e+00	2.97857622e-05	2.06020673e-07	3.71339916e-11
-1.85436917e+00	3.00665360e-05	2.10730008e-07	3.84597887e-11
-1.85308917e+00	3.03499420e-05	2.15543483e-07	3.98319212e-11
-1.85180917e+00	3.06360048e-05	2.20463317e-07	4.12519720e-11
-1.85052917e+00	3.09247490e-05	2.25491777e-07	4.27215770e-11
-1.84924917e+00	3.12161996e-05	2.30631175e-07	4.42424264e-11
-1.84796917e+00	3.15103819e-05	2.35883869e-07	4.58162668e-11
-1.84668917e+00	3.18073212e-05	2.41252267e-07	4.74449029e-11
-1.84540916e+00	3.21070433e-05	2.46738826e-07	4.91301992e-11
-1.84412916e+00	3.24095741e-05	2.52346053e-07	5.08740823e-11
-1.84284916e+00	3.27149397e-05	2.58076504e-07	5.26785427e-11
-1.84156916e+00	3.30231664e-05	2.63932789e-07	5.45456368e-11
-1.84028916e+00	3.33342811e-05	2.69917571e-07	5.64774891e-11
-1.83900916e+00	3.36483104e-05	2.76033567e-07	5.84762945e-11
-1.83772916e+00	3.39652816e-05	2.82283548e-07	6.05443205e-11
-1.83644915e+00	3.42852220e-05	2.88670342e-07	6.26839093e-11
-1.83516915e+00	3.46081593e-05	2.95196834e-07	6.48974807e-11
-1.83388915e+00	3.49341213e-05	3.01865968e-07	6.71875342e-11
-1.83260915e+00	3.52631362e-05	3.08680747e-07	6.95566515e-11
-1.83132915e+00	3.55952324e-05	3.15644235e-07	7.20074996e-11
-1.83004915e+00	3.59304386e-05	3.22759556e-07	7.45428330e-11
-1.82876915e+00	3.62687837e-05	3.30029899e-07	7.71654969e-11
-1.82748915e+00	3.66102968e-05	3.37458517e-07	7.98784300e-11
-1.82620914e+00	3.69550076e-05	3.45048728e-07	8.26846671e-11
-1.82492914e+00	3.73029456e-05	3.52803916e-07	8.55873430e-11
-1.82364914e+00	3.76541410e-05	3.60727534e-07	8.85896948e-11
-1.82236914e+00	3.80086240e-05	3.68823104e-07	9.16950657e-11
-1.82108914e+00	3.83664252e-05	3.77094218e-07	9.49069083e-11
-1.81980914e+00	3.87275754e-05	3.85544541e-07	9.82287879e-11
-1.81852914e+00	3.90921058e-05	3.94177810e-07	1.01664386e-10
-1.81724914e+00	3.94600478e-05	4.02997837e-07	1.05217505e-10
-1.81596913e+00	3.98314331e-05	4.12008512e-07	1.08892071e-10
-1.81468913e+00	4.02062938e-05	4.21213800e-07	1.12692136e-10
-1.81340913e+00	4.05846620e-05	4.30617746e-07	1.16621888e-10
-1.81212913e+00	4.09665705e-05	4.40224476e-07	1.20685646e-10
-1.81084913e+00	4.13520522e-05	4.50038197e-07	1.24887874e-10
-1.80956913e+00	4.17411402e-05	4.60063200e-07	1.29233177e-10
-1.80828913e+00	4.21338680e-05	4.70303863e-07	1.33726313e-10
-1.80700913e+00	4.25302695e-05	4.80764648e-07	1.38372192e-10
-1.80572912e+00	4.29303788e-05	4.91450106e-07	1.43175882e-10
-1.80444912e+00	4.33342303e-05	5.02364881e-07	1.48142617e-10
-1.80316912e+00	4.37418589e-05	5.13513705e-07	1.53277799e-10
-1.80188912e+00	4.41532995e-05	5.24901405e-07	1.58587005e-10
-1.80060912e+00	4.45685877e-05	5.36532904e-07	1.64075991e-10
-1.79932912e+00	4.49877591e-05	5.48413221e-07	1.69750700e-10
-1.79804912e+00	4.54108497e-05	5.60547475e-07	1.75617266e-10
-1.79676912e+00	4.58378961e-05	5.72940884e-07	1.81682018e-10
-1.79548911e+00	4.62689349e-05	5.85598771e-07	1.87951492e-10
-1.79420911e+00	4.67040032e-05	5.98526562e-07	1.94432432e-10
-1.79292911e+00	4.71431383e-05	6.11729790e-07	2.01131799e-10
-1.79164911e+00	4.75863782e-05	6.25214096e-07	2.08056776e-10
-1.79036911e+00	4.80337608e-05	6.38985231e-07	2.15214777e-10
-1.78908911e+00	4.84853245e-05	6.53049061e-07	2.22613455e-10
-1.78780911e+00	4.89411084e-05	6.67411565e-07	2.30260705e-10
-1.78652911e+00	4.94011513e-05	6.82078837e-07	2.38164675e-10
-1.78524910e+00	4.98654930e-05	6.97057094e-07	2.46333774e-10
-1.78396910e+00	5.03341733e-05	7.12352670e-07	2.54776680e-10
-1.78268910e+00	5.08072324e-05	7.27972027e-07	2.63502344e-10
-1.78140910e+00	5.12847110e-05	7.43921748e-07	2.72520006e-10
-1.78012910e+00	5.17666500e-05	7.60208546e-07	2.81839198e-10
-1.77884910e+00	5.22530909e-05	7.76839266e-07	2.91469755e-10
-1.77756910e+00	5.27440754e-05	7.93820884e-07	3.01421825e-10
-1.77628909e+00	5.32396456e-05	8.11160511e-07	3.11705877e-10
-1.77500909e+00	5.37398441e-05	8.28865396e-07	3.22332713e-10
-1.77372909e+00	5.42447138e-05	8.46942929e-07	3.33313477e-10
-1.77244909e+00	5.47542980e-05	8.65400643e-07	3.44659664e-10
-1.77116909e+00	5.52686404e-05	8.84246215e-07	3.56383135e-10
-1.76988909e+00	5.57877851e-05	9.03487470e-07	3.68496124e-10
-1.76860909e+00	5.63117767e-05	9.23132386e-07	3.81011252e-10
-1.76732909e+00	5.68406600e-05	9.43189094e-07	3.93941537e-10
-1.76604908e+00	5.73744805e-05	9.63665878e-07	4.07300408e-10
-1.76476908e+00	5.79132839e-05	9.84571187e-07	4.21101717e-10
-1.76348908e+00	5.84571163e-05	1.00591363e-06	4.35359751e-10
-1.76220908e+00	5.90060243e-05	1.02770197e-06	4.50089245e-10
-1.76092908e+00	5.95600551e-05	1.04994516e-06	4.65305399e-10
-1.75964908e+00	6.01192560e-05	1.07265231e-06	4.81023887e-10
-1.75836908e+00	6.06836750e-05	1.09583270e-06	4.97260878e-10
-1.75708908e+00	6.12533603e-05	1.11949580e-06	5.14033043e-10
-1.75580907e+00	6.18283609e-05	1.14365126e-06	5.31357577e-10
-1.75452907e+00	6.24087258e-05	1.16830889e-06	5.49252212e-10
-1.75324907e+00	6.29945048e-05	1.19347873e-06	5.67735233e-10
-1.75196907e+00	6.35857481e-05	1.21917096e-06	5.86825498e-10
-1.75068907e+00	6.41825062e-05	1.24539600e-06	6.06542449e-10
-1.74940907e+00	6.47848302e-05	1.27216444e-06	6.26906135e-10
-1.74812907e+00	6.53927716e-05	1.29948709e-06	6.47937232e-10
-1.74684907e+00	6.60063825e-05	1.32737493e-06	6.69657053e-10
-1.74556906e+00	6.66257153e-05	1.35583919e-06	6.92087578e-10
-1.74428906e+00	6.72508229e-05	1.38489129e-06	7.15251467e-10
-1.74300906e+00	6.78817589e-05	1.41454286e-06	7.39172081e-10
-1.74172906e+00	6.85185772e-05	1.44480578e-06	7.63873507e-10
-1.74044906e+00	6.91613322e-05	1.47569211e-06	7.89380578e-10
-1.73916906e+00	6.98100788e-05	1.50721418e-06	8.15718892e-10
-1.73788906e+00	7.04648725e-05	1.53938451e-06	8.42914839e-10
-1.73660906e+00	7.11257693e-05	1.57221591e-06	8.70995625e-10
-1.73532905e+00	7.17928255e-05	1.60572136e-06	8.99989292e-10
-1.73404905e+00	7.24660983e-05	1.63991416e-06	9.29924749e-10
-1.73276905e+00	7.31456450e-05	1.67480779e-06	9.60831794e-10
-1.73148905e+00	7.38315237e-05	1.71041603e-06	9.92741138e-10
-1.73020905e+00	7.45237929e-05	1.74675290e-06	1.02568444e-09
-1.72892905e+00	7.52225118e-05	1.78383268e-06	1.05969433e-09
-1.72764905e+00	7.59277401e-05	1.82166992e-06	1.09480444e-09
-1.72636904e+00	7.66395377e-05	1.86027944e-06	1.13104942e-09
-1.72508904e+00	7.73579657e-05	1.89967634e-06	1.16846500e-09
-1.72380904e+00	7.80830851e-05	1.93987600e-06	1.20708799e-09
-1.72252904e+00	7.88149579e-05	1.98089408e-06	1.24695633e-09
-1.72124904e+00	7.95536464e-05	2.02274654e-06	1.28810912e-09
-1.71996904e+00	8.02992138e-05	2.06544963e-06	1.33058664e-09
-1.71868904e+00	8.10517235e-05	2.10901991e-06	1.37443041e-09
-1.71740904e+00	8.18112397e-05	2.15347422e-06	1.41968322e-09
-1.71612903e+00	8.25778271e-05	2.19882975e-06	1.46638914e-09
-1.71484903e+00	8.33515511e-05	2.24510397e-06	1.51459359e-09
-1.71356903e+00	8.41324776e-05	2.29231471e-06	1.56434338e-09
-1.71228903e+00	8.49206731e-05	2.34048010e-06	1.61568673e-09
-1.71100903e+00	8.57162048e-05	2.38961861e-06	1.66867331e-09
-1.70972903e+00	8.65191404e-05	2.43974906e-06	1.72335431e-09
-1.70844903e+00	8.73295483e-05	2.49089061e-06	1.77978247e-09
-1.70716903e+00	8.81474975e-05	2.54306276e-06	1.83801210e-09
-1.70588902e+00	8.89730577e-05	2.59628540e-06	1.89809919e-09
-1.70460902e+00	8.98062990e-05	2.65057875e-06	1.96010137e-09
-1.70332902e+00	9.06472925e-05	2.70596341e-06	2.02407805e-09
-1.70204902e+00	9.14961097e-05	2.76246037e-06	2.09009040e-09
-1.70076902e+00	9.23528227e-05	2.82009099e-06	2.15820145e-09
-1.69948902e+00	9.32175046e-05	2.87887702e-06	2.22847611e-09
-1.69820902e+00	9.40902287e-05	2.93884062e-06	2.30098124e-09
-1.69692902e+00	9.49710694e-05	3.00000434e-06	2.37578572e-09
-1.69564901e+00	9.58601015e-05	3.06239114e-06	2.45296046e-09
-1.69436901e+00	9.67574006e-05	3.12602440e-06	2.53257854e-09
-1.69308901e+00	9.76630430e-05	3.19092794e-06	2.61471519e-09
-1.69180901e+00	9.85771056e-05	3.25712599e-06	2.69944790e-09
-1.69052901e+00	9.94996661e-05	3.32464322e-06	2.78685647e-09
-1.68924901e+00	1.00430803e-04	3.39350476e-06	2.87702309e-09
-1.68796901e+00	1.01370595e-04	3.46373620e-06	2.97003238e-09
-1.68668901e+00	1.02319122e-04	3.53536355e-06	3.06597151e-09
-1.68540900e+00	1.03276466e-04	3.60841335e-06	3.16493020e-09
-1.68412900e+00	1.04242706e-04	3.68291257e-06	3.26700088e-09
-1.68284900e+00	1.05217925e-04	3.75888869e-06	3.37227869e-09
-1.68156900e+00	1.06202206e-04	3.83636968e-06	3.48086161e-09
-1.68028900e+00	1.07195632e-04	3.91538400e-06	3.59285052e-09
-1.67900900e+00	1.08198288e-04	3.99596064e-06	3.70834927e-09
-1.67772900e+00	1.09210259e-04	4.07812909e-06	3.82746481e-09
-1.67644899e+00	1.10231630e-04	4.16191939e-06	3.95030723e-09
-1.67516899e+00	1.11262488e-04	4.24736210e-06	4.07698987e-09
-1.67388899e+00	1.12302921e-04	4.33448833e-06	4.20762942e-09
-1.67260899e+00	1.13353017e-04	4.42332975e-06	4.34234600e-09
-1.67132899e+00	1.14412864e-04	4.51391860e-06	4.48126327e-09
-1.67004899e+00	1.15482553e-04	4.60628767e-06	4.62450853e-09
-1.66876899e+00	1.16562174e-04	4.70047036e-06	4.77221280e-09
-1.66748899e+00	1.17651819e-04	4.79650066e-06	4.92451097e-09
-1.66620898e+00	1.18751580e-04	4.89441314e-06	5.08154188e-09
-1.66492898e+00	1.19861550e-04	4.99424301e-06	5.24344841e-09
-1.66364898e+00	1.20981824e-04	5.09602609e-06	5.41037767e-09
-1.66236898e+00	1.22112495e-04	5.19979884e-06	5.58248101e-09
-1.66108898e+00	1.23253660e-04	5.30559836e-06	5.75991426e-09
-1.65980898e+00	1.24405415e-04	5.41346241e-06	5.94283775e-09
-1.65852898e+00	1.25567858e-04	5.52342941e-06	6.13141652e-09
-1.65724898e+00	1.26741087e-04	5.63553846e-06	6.32582038e-09
-1.65596897e+00	1.27925202e-04	5.74982935e-06	6.52622412e-09
-1.65468897e+00	1.29120302e-04	5.86634258e-06	6.73280757e-09
-1.65340897e+00	1.30326489e-04	5.98511933e-06	6.94575581e-09
-1.65212897e+00	1.31543864e-04	6.10620153e-06	7.16525927e-09
-1.65084897e+00	1.32772531e-04	6.22963184e-06	7.39151393e-09
-1.64956897e+00	1.34012593e-04	6.35545367e-06	7.62472140e-09
-1.64828897e+00	1.35264156e-04	6.48371116e-06	7.86508916e-09
-1.64700897e+00	1.36527324e-04	6.61444926e-06	8.11283066e-09
-1.64572896e+00	1.37802205e-04	6.74771369e-06	8.36816551e-09
-1.64444896e+00	1.39088907e-04	6.88355095e-06	8.63131969e-09
-1.64316896e+00	1.40387537e-04	7.02200838e-06	8.90252564e-09
-1.64188896e+00	1.41698206e-04	7.16313413e-06	9.18202253e-09
-1.64060896e+00	1.43021024e-04	7.30697716e-06	9.47005639e-09
-1.63932896e+00	1.44356103e-04	7.45358733e-06	9.76688031e-09
-1.63804896e+00	1.45703556e-04	7.60301532e-06	1.00727547e-08
-1.63676896e+00	1.47063497e-04	7.75531271e-06	1.03879473e-08
-1.63548895e+00	1.48436039e-04	7.91053197e-06	1.07127336e-08
-1.63420895e+00	1.49821299e-04	8.06872647e-06	1.10473971e-08
-1.63292895e+00	1.51219394e-04	8.22995051e-06	1.13922292e-08
-1.63164895e+00	1.52630442e-04	8.39425932e-06	1.17475297e-08
-1.63036895e+00	1.54054561e-04	8.56170907e-06	1.21136069e-08
-1.62908895e+00	1.55491871e-04	8.73235691e-06	1.24907781e-08
-1.62780895e+00	1.56942495e-04	8.90626098e-06	1.28793694e-08
-1.62652895e+00	1.58406553e-04	9.08348040e-06	1.32797162e-08
-1.62524894e+00	1.59884170e-04	9.26407531e-06	1.36921635e-08
-1.62396894e+00	1.61375470e-04	9.44810688e-06	1.41170662e-08
-1.62268894e+00	1.62880578e-04	9.63563733e-06	1.45547889e-08
-1.62140894e+00	1.64399621e-04	9.82672992e-06	1.50057070e-08
-1.62012894e+00	1.65932727e-04	1.00214490e-05	1.54702061e-08
-1.61884894e+00	1.67480025e-04	1.02198601e-05	1.59486831e-08
-1.61756894e+00	1.69041646e-04	1.04220297e-05	1.64415457e-08
-1.61628893e+00	1.70617720e-04	1.06280255e-05	1.69492134e-08
-1.61500893e+00	1.72208380e-04	1.08379165e-05	1.74721175e-08
-1.61372893e+00	1.73813761e-04	1.10517725e-05	1.80107012e-08
-1.61244893e+00	1.75433997e-04	1.12696648e-05	1.85654205e-08
-1.61116893e+00	1.77069224e-04	1.14916659e-05	1.91367441e-08
-1.60988893e+00	1.78719580e-04	1.17178493e-05	1.97251536e-08
-1.60860893e+00	1.80385204e-04	1.19482899e-05	2.03311445e-08
-1.60732893e+00	1.82066235e-04	1.21830640e-05	2.09552260e-08
-1.60604892e+00	1.83762815e-04	1.24222488e-05	2.15979215e-08
-1.60476892e+00	1.85475086e-04	1.26659231e-05	2.22597691e-08
-1.60348892e+00	1.87203193e-04	1.29141670e-05	2.29413220e-08
-1.60220892e+00	1.88947279e-04	1.31670619e-05	2.36431487e-08
-1.60092892e+00	1.90707493e-04	1.34246906e-05	2.43658336e-08
-1.59964892e+00	1.92483981e-04	1.36871371e-05	2.51099774e-08
-1.59836892e+00	1.94276893e-04	1.39544870e-05	2.58761975e-08
-1.59708892e+00	1.96086379e-04	1.42268274e-05	2.66651284e-08
-1.59580891e+00	1.97912591e-04	1.45042466e-05	2.74774223e-08
-1.59452891e+00	1.99755682e-04	1.47868346e-05	2.83137495e-08
-1.59324891e+00	2.01615806e-04	1.50746827e-05	2.91747988e-08
-1.59196891e+00	2.03493121e-04	1.53678840e-05	3.00612780e-08
-1.59068891e+00	2.05387782e-04	1.56665328e-05	3.09739147e-08
-1.58940891e+00	2.07299949e-04	1.59707253e-05	3.19134564e-08
-1.58812891e+00	2.09229783e-04	1.62805590e-05	3.28806712e-08
-1.58684891e+00	2.11177445e-04	1.65961332e-05	3.38763486e-08
-1.58556890e+00	2.13143097e-04	1.69175488e-05	3.49012996e-08
-1.58428890e+00	2.15126906e-04	1.72449083e-05	3.59563575e-08
-1.58300890e+00	2.17129036e-04	1.75783160e-05	3.70423787e-08
-1.58172890e+00	2.19149656e-04	1.79178780e-05	3.81602431e-08
-1.58044890e+00	2.21188935e-04	1.82637017e-05	3.93108544e-08
-1.57916890e+00	2.23247043e-04	1.86158969e-05	4.04951415e-08
-1.57788890e+00	2.25324152e-04	1.89745747e-05	4.17140583e-08
-1.57660890e+00	2.27420437e-04	1.93398482e-05	4.29685851e-08
-1.57532889e+00	2.29536073e-04	1.97118325e-05	4.42597288e-08
-1.57404889e+00	2.31671237e-04	2.00906443e-05	4.55885238e-08
-1.57276889e+00	2.33826107e-04	2.04764024e-05	4.69560328e-08
-1.57148889e+00	2.36000864e-04	2.08692275e-05	4.83633471e-08
-1.57020889e+00	2.38195689e-04	2.12692422e-05	4.98115881e-08
-1.56892889e+00	2.40410766e-04	2.16765712e-05	5.13019075e-08
-1.56764889e+00	2.42646279e-04	2.20913412e-05	5.28354880e-08
-1.56636888e+00	2.44902416e-04	2.25136809e-05	5.44135447e-08
-1.56508888e+00	2.47179366e-04	2.29437212e-05	5.60373254e-08
-1.56380888e+00	2.49477317e-04	2.33815949e-05	5.77081119e-08
-1.56252888e+00	2.51796463e-04	2.38274372e-05	5.94272203e-08
-1.56124888e+00	2.54136996e-04	2.42813854e-05	6.11960024e-08
-1.55996888e+00	2.56499112e-04	2.47435789e-05	6.30158465e-08
-1.55868888e+00	2.58883009e-04	2.52141595e-05	6.48881782e-08
-1.55740888e+00	2.61288884e-04	2.56932713e-05	6.68144615e-08
-1.55612887e+00	2.63716940e-04	2.61810606e-05	6.87961997e-08
-1.55484887e+00	2.66167377e-04	2.66776761e-05	7.08349366e-08
-1.55356887e+00	2.68640402e-04	2.71832689e-05	7.29322573e-08
-1.55228887e+00	2.71136219e-04	2.76979924e-05	7.50897893e-08
-1.55100887e+00	2.73655037e-04	2.82220028e-05	7.73092039e-08
-1.54972887e+00	2.76197065e-04	2.87554583e-05	7.95922167e-08
-1.54844887e+00	2.78762517e-04	2.92985201e-05	8.19405895e-08
-1.54716887e+00	2.81351604e-04	2.98513516e-05	8.43561309e-08
-1.54588886e+00	2.83964543e-04	3.04141190e-05	8.68406977e-08
-1.54460886e+00	2.86601552e-04	3.09869913e-05	8.93961963e-08
-1.54332886e+00	2.89262850e-04	3.15701397e-05	9.20245835e-08
-1.54204886e+00	2.91948659e-04	3.21637386e-05	9.47278684e-08
-1.54076886e+00	2.94659201e-04	3.27679649e-05	9.75081133e-08
-1.53948886e+00	2.97394703e-04	3.33829984e-05	1.00367435e-07
-1.53820886e+00	3.00155392e-04	3.40090217e-05	1.03308006e-07
-1.53692886e+00	3.02941498e-04	3.46462204e-05	1.06332058e-07
-1.53564885e+00	3.05753252e-04	3.52947828e-05	1.09441880e-07
-1.53436885e+00	3.08590889e-04	3.59549003e-05	1.12639820e-07
-1.53308885e+00	3.11454644e-04	3.66267674e-05	1.15928292e-07
-1.53180885e+00	3.14344754e-04	3.73105815e-05	1.19309771e-07
-1.53052885e+00	3.17261461e-04	3.80065432e-05	1.22786796e-07
-1.52924885e+00	3.20205007e-04	3.87148562e-05	1.26361976e-07
-1.52796885e+00	3.23175635e-04	3.94357274e-05	1.30037985e-07
-1.52668885e+00	3.26173593e-04	4.01693668e-05	1.33817569e-07
-1.52540884e+00	3.29199130e-04	4.09159880e-05	1.37703546e-07
-1.52412884e+00	3.32252496e-04	4.16758076e-05	1.41698807e-07
-1.52284884e+00	3.35333946e-04	4.24490459e-05	1.45806320e-07
-1.52156884e+00	3.38443734e-04	4.32359262e-05	1.50029128e-07
-1.52028884e+00	3.41582119e-04	4.40366756e-05	1.54370356e-07
-1.51900884e+00	3.44749360e-04	4.48515247e-05	1.58833208e-07
-1.51772884e+00	3.47945722e-04	4.56807075e-05	1.63420972e-07
-1.51644883e+00	3.51171468e-04	4.65244618e-05	1.68137024e-07
-1.51516883e+00	3.54426866e-04	4.73830290e-05	1.72984825e-07
-1.51388883e+00	3.57712186e-04	4.82566543e-05	1.77967925e-07
-1.51260883e+00	3.61027700e-04	4.91455864e-05	1.83089968e-07
-1.51132883e+00	3.64373682e-04	5.00500782e-05	1.88354692e-07
-1.51004883e+00	3.67750410e-04	5.09703862e-05	1.93765931e-07
-1.50876883e+00	3.71158163e-04	5.19067711e-05	1.99327619e-07
-1.50748883e+00	3.74597223e-04	5.28594974e-05	2.05043789e-07
-1.50620882e+00	3.78067876e-04	5.38288338e-05	2.10918581e-07
-1.50492882e+00	3.81570408e-04	5.48150529e-05	2.16956239e-07
-1.50364882e+00	3.85105108e-04	5.58184316e-05	2.23161118e-07
-1.50236882e+00	3.88672270e-04	5.68392510e-05	2.29537684e-07
-1.50108882e+00	3.92272189e-04	5.78777966e-05	2.36090517e-07
-1.49980882e+00	3.95905161e-04	5.89343581e-05	2.42824315e-07
-1.49852882e+00	3.99571487e-04	6.00092296e-05	2.49743896e-07
-1.49724882e+00	4.03271471e-04	6.11027097e-05	2.56854201e-07
-1.49596881e+00	4.07005417e-04	6.22151016e-05	2.64160298e-07
-1.49468881e+00	4.10773635e-04	6.33467129e-05	2.71667382e-07
-1.49340881e+00	4.14576435e-04	6.44978561e-05	2.79380784e-07
-1.49212881e+00	4.18414132e-04	6.56688482e-05	2.87305967e-07
-1.49084881e+00	4.22287043e-04	6.68600112e-05	2.95448535e-07
-1.48956881e+00	4.26195486e-04	6.80716716e-05	3.03814234e-07
-1.48828881e+00	4.30139785e-04	6.93041612e-05	3.12408954e-07
-1.48700881e+00	4.34120265e-04	7.05578166e-05	3.21238737e-07
-1.48572880e+00	4.38137255e-04	7.18329794e-05	3.30309775e-07
-1.48444880e+00	4.42191084e-04	7.31299963e-05	3.39628419e-07
-1.48316880e+00	4.46282089e-04	7.44492194e-05	3.49201178e-07
-1.48188880e+00	4.50410606e-04	7.57910058e-05	3.59034727e-07
-1.48060880e+00	4.54576974e-04	7.71557181e-05	3.69135909e-07
-1.47932880e+00	4.58781539e-04	7.85437242e-05	3.79511737e-07
-1.47804880e+00	4.63024645e-04	7.99553976e-05	3.90169402e-07
-1.47676880e+00	4.67306642e-04	8.13911172e-05	4.01116276e-07
-1.47548879e+00	4.71627883e-04	8.28512676e-05	4.12359914e-07
-1.47420879e+00	4.75988724e-04	8.43362391e-05	4.23908062e-07
-1.47292879e+00	4.80389523e-04	8.58464277e-05	4.35768658e-07
-1.47164879e+00	4.84830643e-04	8.73822353e-05	4.47949839e-07
-1.47036879e+00	4.89312449e-04	8.89440699e-05	4.60459947e-07
-1.46908879e+00	4.93835309e-04	9.05323452e-05	4.73307527e-07
-1.46780879e+00	4.98399596e-04	9.21474811e-05	4.86501343e-07
-1.46652879e+00	5.03005685e-04	9.37899038e-05	5.00050371e-07
-1.46524878e+00	5.07653954e-04	9.54600457e-05	5.13963814e-07
-1.46396878e+00	5.12344785e-04	9.71583454e-05	5.28251102e-07
-1.46268878e+00	5.17078563e-04	9.88852481e-05	5.42921899e-07
-1.46140878e+00	5.21855678e-04	1.00641205e-04	5.57986106e-07
-1.46012878e+00	5.26676522e-04	1.02426675e-04	5.73453872e-07
-1.45884878e+00	5.31541490e-04	1.04242123e-04	5.89335594e-07
-1.45756878e+00	5.36450982e-04	1.06088020e-04	6.05641928e-07
-1.45628877e+00	5.41405401e-04	1.07964845e-04	6.22383790e-07
-1.45500877e+00	5.46405153e-04	1.09873083e-04	6.39572365e-07
-1.45372877e+00	5.51450648e-04	1.11813227e-04	6.57219115e-07
-1.45244877e+00	5.56542300e-04	1.13785777e-04	6.75335780e-07
-1.45116877e+00	5.61680527e-04	1.15791238e-04	6.93934391e-07
-1.44988877e+00	5.66865749e-04	1.17830126e-04	7.13027272e-07
-1.44860877e+00	5.72098392e-04	1.19902962e-04	7.32627048e-07
-1.44732877e+00	5.77378884e-04	1.22010275e-04	7.52746654e-07
-1.44604876e+00	5.82707657e-04	1.24152602e-04	7.73399338e-07
-1.44476876e+00	5.88085149e-04	1.26330487e-04	7.94598674e-07
-1.44348876e+00	5.93511800e-04	1.28544482e-04	8.16358565e-07
-1.44220876e+00	5.98988053e-04	1.30795147e-04	8.38693251e-07
-1.44092876e+00	6.04514356e-04	1.33083051e-04	8.61617319e-07
-1.43964876e+00	6.10091163e-04	1.35408769e-04	8.85145710e-07
-1.43836876e+00	6.15718929e-04	1.37772886e-04	9.09293727e-07
-1.43708876e+00	6.21398114e-04	1.40175995e-04	9.34077042e-07
-1.43580875e+00	6.27129182e-04	1.42618696e-04	9.59511707e-07
-1.43452875e+00	6.32912603e-04	1.45101600e-04	9.85614160e-07
-1.43324875e+00	6.38748848e-04	1.47625325e-04	1.01240124e-06
-1.43196875e+00	6.44638395e-04	1.50190497e-04	1.03989018e-06
-1.43068875e+00	6.50581724e-04	1.52797753e-04	1.06809864e-06
-1.42940875e+00	6.56579322e-04	1.55447737e-04	1.09704471e-06
-1.42812875e+00	6.62631676e-04	1.58141104e-04	1.12674688e-06
-1.42684875e+00	6.68739282e-04	1.60878517e-04	1.15722413e-06
-1.42556874e+00	6.74902639e-04	1.63660647e-04	1.18849586e-06
-1.42428874e+00	6.81122247e-04	1.66488177e-04	1.22058194e-06
-1.42300874e+00	6.87398616e-04	1.69361799e-04	1.25350273e-06
-1.42172874e+00	6.93732257e-04	1.72282213e-04	1.28727905e-06
-1.42044874e+00	7.00123686e-04	1.75250130e-04	1.32193225e-06
-1.41916874e+00	7.06573424e-04	1.78266271e-04	1.35748415e-06
-1.41788874e+00	7.13081996e-04	1.81331367e-04	1.39395712e-06
-1.41660874e+00	7.19649934e-04	1.84446159e-04	1.43137403e-06
-1.41532873e+00	7.26277771e-04	1.87611399e-04	1.46975833e-06
-1.41404873e+00	7.32966047e-04	1.90827847e-04	1.50913400e-06
-1.41276873e+00	7.39715308e-04	1.94096276e-04	1.54952558e-06
-1.41148873e+00	7.46526101e-04	1.97417469e-04	1.59095822e-06
-1.41020873e+00	7.53398982e-04	2.00792219e-04	1.63345762e-06
-1.40892873e+00	7.60334510e-04	2.04221332e-04	1.67705013e-06
-1.40764873e+00	7.67333247e-04	2.07705623e-04	1.72176268e-06
-1.40636872e+00	7.74395764e-04	2.11245919e-04	1.76762287e-06
-1.40508872e+00	7.81522635e-04	2.14843058e-04	1.81465893e-06
-1.40380872e+00	7.88714438e-04	2.18497889e-04	1.86289973e-06
-1.40252872e+00	7.95971758e-04	2.22211275e-04	1.91237486e-06
-1.40124872e+00	8.03295185e-04	2.25984088e-04	1.96311457e-06
-1.39996872e+00	8.10685312e-04	2.29817213e-04	2.01514982e-06
-1.39868872e+00	8.18142741e-04	2.33711547e-04	2.06851231e-06
-1.39740872e+00	8.25668076e-04	2.37668000e-04	2.12323445e-06
-1.39612871e+00	8.33261927e-04	2.41687492e-04	2.17934942e-06
-1.39484871e+00	8.40924912e-04	2.45770959e-04	2.23689118e-06
-1.39356871e+00	8.48657651e-04	2.49919346e-04	2.29589447e-06
-1.39228871e+00	8.56460771e-04	2.54133614e-04	2.35639482e-06
-1.39100871e+00	8.64334905e-04	2.58414734e-04	2.41842860e-06
-1.38972871e+00	8.72280691e-04	2.62763693e-04	2.48203302e-06
-1.38844871e+00	8.80298772e-04	2.67181488e-04	2.54724615e-06
-1.38716871e+00	8.88389799e-04	2.71669133e-04	2.61410691e-06
-1.38588870e+00	8.96554426e-04	2.76227652e-04	2.68265516e-06
-1.38460870e+00	9.04793314e-04	2.80858085e-04	2.75293164e-06
-1.38332870e+00	9.13107130e-04	2.85561486e-04	2.82497806e-06
-1.38204870e+00	9.21496547e-04	2.90338921e-04	2.89883704e-06
-1.38076870e+00	9.29962243e-04	2.95191473e-04	2.97455223e-06
-1.37948870e+00	9.38504904e-04	3.00120238e-04	3.05216824e-06
-1.37820870e+00	9.47125218e-04	3.05126326e-04	3.13173071e-06
-1.37692870e+00	9.55823885e-04	3.10210862e-04	3.21328632e-06
-1.37564869e+00	9.64601605e-04	3.15374986e-04	3.29688282e-06
-1.37436869e+00	9.73459089e-04	3.20619854e-04	3.38256905e-06
-1.37308869e+00	9.82397052e-04	3.25946636e-04	3.47039495e-06
-1.37180869e+00	9.91416215e-04	3.31356518e-04	3.56041159e-06
-1.37052869e+00	1.00051731e-03	3.36850702e-04	3.65267121e-06
-1.36924869e+00	1.00970106e-03	3.42430404e-04	3.74722723e-06
-1.36796869e+00	1.01896822e-03	3.48096859e-04	3.84413427e-06
-1.36668869e+00	1.02831953e-03	3.53851314e-04	3.94344820e-06
-1.36540868e+00	1.03775575e-03	3.59695036e-04	4.04522612e-06
-1.36412868e+00	1.04727763e-03	3.65629308e-04	4.14952645e-06
-1.36284868e+00	1.05688594e-03	3.71655427e-04	4.25640891e-06
-1.36156868e+00	1.06658147e-03	3.77774711e-04	4.36593455e-06
-1.36028868e+00	1.07636498e-03	3.83988491e-04	4.47816580e-06
-1.35900868e+00	1.08623727e-03	3.90298117e-04	4.59316650e-06
-1.35772868e+00	1.09619913e-03	3.96704958e-04	4.71100190e-06
-1.35644867e+00	1.10625136e-03	4.03210399e-04	4.83173872e-06
-1.35516867e+00	1.11639477e-03	4.09815842e-04	4.95544516e-06
-1.35388867e+00	1.12663019e-03	4.16522709e-04	5.08219094e-06
-1.35260867e+00	1.13695842e-03	4.23332440e-04	5.21204734e-06
-1.35132867e+00	1.14738030e-03	4.30246492e-04	5.34508722e-06
-1.35004867e+00	1.15789668e-03	4.37266342e-04	5.48138505e-06
-1.34876867e+00	1.16850838e-03	4.44393486e-04	5.62101697e-06
-1.34748867e+00	1.17921628e-03	4.51629438e-04	5.76406079e-06
-1.34620866e+00	1.19002122e-03	4.58975732e-04	5.91059603e-06
-1.34492866e+00	1.20092407e-03	4.66433922e-04	6.06070400e-06
-1.34364866e+00	1.21192571e-03	4.74005580e-04	6.21446777e-06
-1.34236866e+00	1.22302703e-03	4.81692301e-04	6.37197225e-06
-1.34108866e+00	1.23422891e-03	4.89495696e-04	6.53330422e-06
-1.33980866e+00	1.24553224e-03	4.97417401e-04	6.69855236e-06
-1.33852866e+00	1.25693795e-03	5.05459069e-04	6.86780730e-06
-1.33724866e+00	1.26844693e-03	5.13622376e-04	7.04116166e-06
-1.33596865e+00	1.28006012e-03	5.21909018e-04	7.21871006e-06
-1.33468865e+00	1.29177844e-03	5.30320712e-04	7.40054922e-06
-1.33340865e+00	1.30360284e-03	5.38859197e-04	7.58677795e-06
-1.33212865e+00	1.31553425e-03	5.47526235e-04	7.77749722e-06
-1.33084865e+00	1.32757363e-03	5.56323609e-04	7.97281018e-06
-1.32956865e+00	1.33972196e-03	5.65253123e-04	8.17282225e-06
-1.32828865e+00	1.35198019e-03	5.74316604e-04	8.37764110e-06
-1.32700865e+00	1.36434931e-03	5.83515904e-04	8.58737675e-06
-1.32572864e+00	1.37683031e-03	5.92852896e-04	8.80214162e-06
-1.32444864e+00	1.38942418e-03	6.02329476e-04	9.02205053e-06
-1.32316864e+00	1.40213193e-03	6.11947564e-04	9.24722078e-06
-1.32188864e+00	1.41495458e-03	6.21709103e-04	9.47777220e-06
-1.32060864e+00	1.42789316e-03	6.31616062e-04	9.71382722e-06
-1.31932864e+00	1.44094868e-03	6.41670431e-04	9.95551085e-06
-1.31804864e+00	1.45412220e-03	6.51874228e-04	1.02029508e-05
-1.31676864e+00	1.46741477e-03	6.62229493e-04	1.04562776e-05
-1.31548863e+00	1.48082744e-03	6.72738292e-04	1.07156245e-05
-1.31420863e+00	1.49436129e-03	6.83402716e-04	1.09811274e-05
-1.31292863e+00	1.50801739e-03	6.94224882e-04	1.12529256e-05
-1.31164863e+00	1.52179684e-03	7.05206932e-04	1.15311608e-05
-1.31036863e+00	1.53570073e-03	7.16351035e-04	1.18159781e-05
-1.30908863e+00	1.54973017e-03	7.27659385e-04	1.21075255e-05
-1.30780863e+00	1.56388627e-03	7.39134204e-04	1.24059543e-05
-1.30652863e+00	1.57817016e-03	7.50777739e-04	1.27114188e-05
-1.30524862e+00	1.59258299e-03	7.62592267e-04	1.30240767e-05
-1.30396862e+00	1.60712588e-03	7.74580090e-04	1.33440890e-05
-1.30268862e+00	1.62180001e-03	7.86743537e-04	1.36716200e-05
-1.30140862e+00	1.63660654e-03	7.99084968e-04	1.40068377e-05
-1.30012862e+00	1.65154664e-03	8.11606770e-04	1.43499134e-05
-1.29884862e+00	1.66662151e-03	8.24311356e-04	1.47010221e-05
-1.29756862e+00	1.68183233e-03	8.37201170e-04	1.50603425e-05
-1.29628861e+00	1.69718032e-03	8.50278687e-04	1.54280568e-05
-1.29500861e+00	1.71266670e-03	8.63546408e-04	1.58043514e-05
-1.29372861e+00	1.72829269e-03	8.77006866e-04	1.61894164e-05
-1.29244861e+00	1.74405953e-03	8.90662621e-04	1.65834457e-05
-1.29116861e+00	1.75996848e-03	9.04516268e-04	1.69866375e-05
-1.28988861e+00	1.77602080e-03	9.18570428e-04	1.73991940e-05
-1.28860861e+00	1.79221775e-03	9.32827756e-04	1.78213216e-05
-1.28732861e+00	1.80856063e-03	9.47290936e-04	1.82532310e-05
-1.28604860e+00	1.82505072e-03	9.61962686e-04	1.86951373e-05
-1.28476860e+00	1.84168933e-03	9.76845753e-04	1.91472599e-05
-1.28348860e+00	1.85847778e-03	9.91942918e-04	1.96098228e-05
-1.28220860e+00	1.87541740e-03	1.00725699e-03	2.00830548e-05
-1.28092860e+00	1.89250952e-03	1.02279083e-03	2.05671891e-05
-1.27964860e+00	1.90975551e-03	1.03854730e-03	2.10624639e-05
-1.27836860e+00	1.92715671e-03	1.05452931e-03	2.15691222e-05
-1.27708860e+00	1.94471452e-03	1.07073982e-03	2.20874120e-05
-1.27580859e+00	1.96243031e-03	1.08718180e-03	2.26175864e-05
-1.27452859e+00	1.98030548e-03	1.10385828e-03	2.31599037e-05
-1.27324859e+00	1.99834145e-03	1.12077228e-03	2.37146273e-05
-1.27196859e+00	2.01653964e-03	1.13792691e-03	2.42820261e-05
-1.27068859e+00	2.03490149e-03	1.15532528e-03	2.48623745e-05
-1.26940859e+00	2.05342844e-03	1.17297055e-03	2.54559525e-05
-1.26812859e+00	2.07212195e-03	1.19086590e-03	2.60630455e-05
-1.26684859e+00	2.09098350e-03	1.20901457e-03	2.66839449e-05
-1.26556858e+00	2.11001458e-03	1.22741981e-03	2.73189481e-05
-1.26428858e+00	2.12921668e-03	1.24608494e-03	2.79683583e-05
-1.26300858e+00	2.14859132e-03	1.26501329e-03	2.86324848e-05
-1.26172858e+00	2.16814002e-03	1.28420823e-03	2.93116432e-05
-1.26044858e+00	2.18786432e-03	1.30367318e-03	3.00061556e-05
-1.25916858e+00	2.20776577e-03	1.32341159e-03	3.07163502e-05
-1.25788858e+00	2.22784595e-03	1.34342697e-03	3.14425621e-05
-1.25660858e+00	2.24810641e-03	1.36372282e-03	3.21851328e-05
-1.25532857e+00	2.26854877e-03	1.38430274e-03	3.29444110e-05
-1.25404857e+00	2.28917462e-03	1.40517032e-03	3.37207521e-05
-1.25276857e+00	2.30998559e-03	1.42632923e-03	3.45145185e-05
-1.25148857e+00	2.33098331e-03	1.44778315e-03	3.53260800e-05
-1.25020857e+00	2.35216943e-03	1.46953581e-03	3.61558137e-05
-1.24892857e+00	2.37354560e-03	1.49159098e-03	3.70041040e-05
-1.24764857e+00	2.39511352e-03	1.51395250e-03	3.78713432e-05
-1.24636856e+00	2.41687486e-03	1.53662420e-03	3.87579311e-05
-1.24508856e+00	2.43883134e-03	1.55961000e-03	3.96642754e-05
-1.24380856e+00	2.46098467e-03	1.58291383e-03	4.05907921e-05
-1.24252856e+00	2.48333660e-03	1.60653969e-03	4.15379050e-05
-1.24124856e+00	2.50588886e-03	1.63049160e-03	4.25060464e-05
-1.23996856e+00	2.52864324e-03	1.65477363e-03	4.34956572e-05
-1.23868856e+00	2.55160150e-03	1.67938992e-03	4.45071867e-05
-1.23740856e+00	2.57476544e-03	1.70434461e-03	4.55410931e-05
-1.23612855e+00	2.59813688e-03	1.72964192e-03	4.65978435e-05
-1.23484855e+00	2.62171764e-03	1.75528611e-03	4.76779142e-05
-1.23356855e+00	2.64550957e-03	1.78128147e-03	4.87817906e-05
-1.23228855e+00	2.66951452e-03	1.80763235e-03	4.99099676e-05
-1.23100855e+00	2.69373437e-03	1.83434315e-03	5.10629497e-05
-1.22972855e+00	2.71817100e-03	1.86141830e-03	5.22412513e-05
-1.22844855e+00	2.74282634e-03	1.88886230e-03	5.34453963e-05
-1.22716855e+00	2.76770230e-03	1.91667968e-03	5.46759193e-05
-1.22588854e+00	2.79280081e-03	1.94487502e-03	5.59333647e-05
-1.22460854e+00	2.81812384e-03	1.97345297e-03	5.72182877e-05
-1.22332854e+00	2.84367337e-03	2.00241821e-03	5.85312540e-05
-1.22204854e+00	2.86945137e-03	2.03177546e-03	5.98728402e-05
-1.22076854e+00	2.89545987e-03	2.06152951e-03	6.12436338e-05
-1.21948854e+00	2.92170087e-03	2.09168519e-03	6.26442337e-05
-1.21820854e+00	2.94817644e-03	2.12224740e-03	6.40752502e-05
-1.21692854e+00	2.97488861e-03	2.15322106e-03	6.55373052e-05
-1.21564853e+00	3.00183948e-03	2.18461116e-03	6.70310323e-05
-1.21436853e+00	3.02903114e-03	2.21642274e-03	6.85570773e-05
-1.21308853e+00	3.05646570e-03	2.24866091e-03	7.01160982e-05
-1.21180853e+00	3.08414529e-03	2.28133079e-03	7.17087654e-05
-1.21052853e+00	3.11207206e-03	2.31443759e-03	7.33357619e-05
-1.20924853e+00	3.14024819e-03	2.34798657e-03	7.49977838e-05
-1.20796853e+00	3.16867584e-03	2.38198303e-03	7.66955401e-05
-1.20668853e+00	3.19735724e-03	2.41643234e-03	7.84297533e-05
-1.20540852e+00	3.22629461e-03	2.45133991e-03	8.02011592e-05
-1.20412852e+00	3.25549018e-03	2.48671122e-03	8.20105077e-05
-1.20284852e+00	3.28494622e-03	2.52255179e-03	8.38585624e-05
-1.20156852e+00	3.31466502e-03	2.55886722e-03	8.57461014e-05
-1.20028852e+00	3.34464886e-03	2.59566314e-03	8.76739173e-05
-1.19900852e+00	3.37490009e-03	2.63294526e-03	8.96428173e-05
-1.19772852e+00	3.40542102e-03	2.67071933e-03	9.16536238e-05
-1.19644851e+00	3.43621403e-03	2.70899118e-03	9.37071741e-05
-1.19516851e+00	3.46728150e-03	2.74776669e-03	9.58043214e-05
-1.19388851e+00	3.49862582e-03	2.78705177e-03	9.79459344e-05
-1.19260851e+00	3.53024942e-03	2.82685244e-03	1.00132898e-04
-1.19132851e+00	3.56215475e-03	2.86717475e-03	1.02366113e-04
-1.19004851e+00	3.59434425e-03	2.90802481e-03	1.04646498e-04
-1.18876851e+00	3.62682042e-03	2.94940880e-03	1.06974987e-04
-1.18748851e+00	3.65958577e-03	2.99133297e-03	1.09352531e-04
-1.18620850e+00	3.69264281e-03	3.03380360e-03	1.11780100e-04
-1.18492850e+00	3.72599410e-03	3.07682708e-03	1.14258681e-04
-1.18364850e+00	3.75964221e-03	3.12040982e-03	1.16789278e-04
-1.18236850e+00	3.79358973e-03	3.16455831e-03	1.19372914e-04
-1.18108850e+00	3.82783927e-03	3.20927911e-03	1.22010632e-04
-1.17980850e+00	3.86239346e-03	3.25457884e-03	1.24703491e-04
-1.17852850e+00	3.89725497e-03	3.30046419e-03	1.27452571e-04
-1.17724850e+00	3.93242648e-03	3.34694190e-03	1.30258973e-04
-1.17596849e+00	3.96791069e-03	3.39401879e-03	1.33123813e-04
-1.17468849e+00	4.00371033e-03	3.44170173e-03	1.36048233e-04
-1.17340849e+00	4.03982814e-03	3.48999769e-03	1.39033392e-04
-1.17212849e+00	4.07626691e-03	3.53891367e-03	1.42080470e-04
-1.17084849e+00	4.11302942e-03	3.58845676e-03	1.45190670e-04
-1.16956849e+00	4.15011849e-03	3.63863412e-03	1.48365213e-04
-1.16828849e+00	4.18753698e-03	3.68945296e-03	1.51605346e-04
-1.16700849e+00	4.22528775e-03	3.74092057e-03	1.54912336e-04
-1.16572848e+00	4.26337369e-03	3.79304431e-03	1.58287472e-04
-1.16444848e+00	4.30179772e-03	3.84583163e-03	1.61732067e-04
-1.16316848e+00	4.34056279e-03	3.89929000e-03	1.65247457e-04
-1.16188848e+00	4.37967185e-03	3.95342702e-03	1.68835003e-04
-1.16060848e+00	4.41912790e-03	4.00825032e-03	1.72496086e-04
-1.15932848e+00	4.45893397e-03	4.06376763e-03	1.76232116e-04
-1.15804848e+00	4.49909308e-03	4.11998672e-03	1.80044525e-04
-1.15676848e+00	4.53960831e-03	4.17691547e-03	1.83934772e-04
-1.15548847e+00	4.58048276e-03	4.23456180e-03	1.87904339e-04
-1.15420847e+00	4.62171954e-03	4.29293374e-03	1.91954737e-04
-1.15292847e+00	4.66332181e-03	4.35203936e-03	1.96087501e-04
-1.15164847e+00	4.70529273e-03	4.41188684e-03	2.00304194e-04
-1.15036847e+00	4.74763550e-03	4.47248439e-03	2.04606405e-04
-1.14908847e+00	4.79035336e-03	4.53384034e-03	2.08995753e-04
-1.14780847e+00	4.83344956e-03	4.59596308e-03	2.13473884e-04
-1.14652847e+00	4.87692738e-03	4.65886107e-03	2.18042470e-04
-1.14524846e+00	4.92079014e-03	4.72254286e-03	2.22703215e-04
-1.14396846e+00	4.96504116e-03	4.78701707e-03	2.27457852e-04
-1.14268846e+00	5.00968381e-03	4.85229240e-03	2.32308142e-04
-1.14140846e+00	5.05472149e-03	4.91837763e-03	2.37255878e-04
-1.14012846e+00	5.10015763e-03	4.98528163e-03	2.42302884e-04
-1.13884846e+00	5.14599566e-03	5.05301333e-03	2.47451014e-04
-1.13756846e+00	5.19223909e-03	5.12158176e-03	2.52702154e-04
-1.13628845e+00	5.23889140e-03	5.19099602e-03	2.58058222e-04
-1.13500845e+00	5.28595615e-03	5.26126529e-03	2.63521169e-04
-1.13372845e+00	5.33343690e-03	5.33239884e-03	2.69092980e-04
-1.13244845e+00	5.38133726e-03	5.40440603e-03	2.74775673e-04
-1.13116845e+00	5.42966084e-03	5.47729627e-03	2.80571298e-04
-1.12988845e+00	5.47841132e-03	5.55107911e-03	2.86481944e-04
-1.12860845e+00	5.52759238e-03	5.62576412e-03	2.92509731e-04
-1.12732845e+00	5.57720774e-03	5.70136100e-03	2.98656817e-04
-1.12604844e+00	5.62726116e-03	5.77787952e-03	3.04925396e-04
-1.12476844e+00	5.67775642e-03	5.85532954e-03	3.11317699e-04
-1.12348844e+00	5.72869734e-03	5.93372100e-03	3.17835993e-04
-1.12220844e+00	5.78008776e-03	6.01306394e-03	3.24482584e-04
-1.12092844e+00	5.83193158e-03	6.09336846e-03	3.31259816e-04
-1.11964844e+00	5.88423268e-03	6.17464478e-03	3.38170073e-04
-1.11836844e+00	5.93699504e-03	6.25690319e-03	3.45215778e-04
-1.11708844e+00	5.99022262e-03	6.34015407e-03	3.52399392e-04
-1.11580843e+00	6.04391943e-03	6.42440789e-03	3.59723420e-04
-1.11452843e+00	6.09808952e-03	6.50967522e-03	3.67190407e-04
-1.11324843e+00	6.15273697e-03	6.59596671e-03	3.74802940e-04
-1.11196843e+00	6.20786590e-03	6.68329310e-03	3.82563648e-04
-1.11068843e+00	6.26348044e-03	6.77166523e-03	3.90475204e-04
-1.10940843e+00	6.31958479e-03	6.86109403e-03	3.98540323e-04
-1.10812843e+00	6.37618316e-03	6.95159050e-03	4.06761768e-04
-1.10684843e+00	6.43327980e-03	7.04316577e-03	4.15142343e-04
-1.10556842e+00	6.49087901e-03	7.13583104e-03	4.23684900e-04
-1.10428842e+00	6.54898510e-03	7.22959760e-03	4.32392337e-04
-1.10300842e+00	6.60760243e-03	7.32447686e-03	4.41267598e-04
-1.10172842e+00	6.66673540e-03	7.42048030e-03	4.50313676e-04
-1.10044842e+00	6.72638845e-03	7.51761950e-03	4.59533613e-04
-1.09916842e+00	6.78656603e-03	7.61590614e-03	4.68930496e-04
-1.09788842e+00	6.84727267e-03	7.71535199e-03	4.78507466e-04
-1.09660842e+00	6.90851290e-03	7.81596894e-03	4.88267713e-04
-1.09532841e+00	6.97029131e-03	7.91776894e-03	4.98214478e-04
-1.09404841e+00	7.03261251e-03	8.02076407e-03	5.08351052e-04
-1.09276841e+00	7.09548117e-03	8.12496650e-03	5.18680782e-04
-1.09148841e+00	7.15890197e-03	8.23038847e-03	5.29207066e-04
-1.09020841e+00	7.22287967e-03	8.33704237e-03	5.39933356e-04
-1.08892841e+00	7.28741903e-03	8.44494064e-03	5.50863159e-04
-1.08764841e+00	7.35252486e-03	8.55409586e-03	5.62000039e-04
-1.08636840e+00	7.41820203e-03	8.66452069e-03	5.73347613e-04
-1.08508840e+00	7.48445543e-03	8.77622789e-03	5.84909558e-04
-1.08380840e+00	7.55128999e-03	8.88923033e-03	5.96689607e-04
-1.08252840e+00	7.61871069e-03	9.00354097e-03	6.08691553e-04
-1.08124840e+00	7.68672255e-03	9.11917290e-03	6.20919247e-04
-1.07996840e+00	7.75533063e-03	9.23613927e-03	6.33376601e-04
-1.07868840e+00	7.82454003e-03	9.35445337e-03	6.46067587e-04
-1.07740840e+00	7.89435590e-03	9.47412858e-03	6.58996240e-04
-1.07612839e+00	7.96478341e-03	9.59517838e-03	6.72166658e-04
-1.07484839e+00	8.03582780e-03	9.71761636e-03	6.85582999e-04
-1.07356839e+00	8.10749434e-03	9.84145622e-03	6.99249490e-04
-1.07228839e+00	8.17978834e-03	9.96671176e-03	7.13170421e-04
-1.07100839e+00	8.25271517e-03	1.00933969e-02	7.27350146e-04
-1.06972839e+00	8.32628023e-03	1.02215256e-02	7.41793090e-04
-1.06844839e+00	8.40048896e-03	1.03511120e-02	7.56503742e-04
-1.06716839e+00	8.47534687e-03	1.04821704e-02	7.71486662e-04
-1.06588838e+00	8.55085948e-03	1.06147151e-02	7.86746479e-04
-1.06460838e+00	8.62703238e-03	1.07487605e-02	8.02287891e-04
-1.06332838e+00	8.70387121e-03	1.08843211e-02	8.18115669e-04
-1.06204838e+00	8.78138163e-03	1.10214117e-02	8.34234656e-04
-1.06076838e+00	8.85956938e-03	1.11600470e-02	8.50649768e-04
-1.05948838e+00	8.93844021e-03	1.13002419e-02	8.67365996e-04
-1.05820838e+00	9.01799995e-03	1.14420113e-02	8.84388403e-04
-1.05692838e+00	9.09825447e-03	1.15853705e-02	9.01722133e-04
-1.05564837e+00	9.17920967e-03	1.17303345e-02	9.19372402e-04
-1.05436837e+00	9.26087152e-03	1.18769187e-02	9.37344507e-04
-1.05308837e+00	9.34324603e-03	1.20251386e-02	9.55643824e-04
-1.05180837e+00	9.42633925e-03	1.21750097e-02	9.74275808e-04
-1.05052837e+00	9.51015731e-03	1.23265476e-02	9.93245995e-04
-1.04924837e+00	9.59470635e-03	1.24797682e-02	1.01256000e-03
-1.04796837e+00	9.67999259e-03	1.26346872e-02	1.03222353e-03
-1.04668837e+00	9.76602229e-03	1.27913208e-02	1.05224237e-03
-1.04540836e+00	9.85280176e-03	1.29496850e-02	1.07262239e-03
-1.04412836e+00	9.94033736e-03	1.31097961e-02	1.09336954e-03
-1.04284836e+00	1.00286355e-02	1.32716704e-02	1.11448987e-03
-1.04156836e+00	1.01177027e-02	1.34353243e-02	1.13598952e-03
-1.04028836e+00	1.02075454e-02	1.36007745e-02	1.15787469e-03
-1.03900836e+00	1.02981702e-02	1.37680375e-02	1.18015171e-03
-1.03772836e+00	1.03895838e-02	1.39371303e-02	1.20282698e-03
-1.03644835e+00	1.04817928e-02	1.41080698e-02	1.22590699e-03
-1.03516835e+00	1.05748039e-02	1.42808730e-02	1.24939833e-03
-1.03388835e+00	1.06686240e-02	1.44555570e-02	1.27330769e-03
-1.03260835e+00	1.07632599e-02	1.46321391e-02	1.29764185e-03
-1.03132835e+00	1.08587185e-02	1.48106367e-02	1.32240769e-03
-1.03004835e+00	1.09550067e-02	1.49910673e-02	1.34761218e-03
-1.02876835e+00	1.10521317e-02	1.51734486e-02	1.37326241e-03
-1.02748835e+00	1.11501003e-02	1.53577983e-02	1.39936553e-03
-1.02620834e+00	1.12489198e-02	1.55441342e-02	1.42592885e-03
-1.02492834e+00	1.13485974e-02	1.57324744e-02	1.45295972e-03
-1.02364834e+00	1.14491403e-02	1.59228369e-02	1.48046565e-03
-1.02236834e+00	1.15505558e-02	1.61152400e-02	1.50845422e-03
-1.02108834e+00	1.16528513e-02	1.63097020e-02	1.53693314e-03
-1.01980834e+00	1.17560342e-02	1.65062414e-02	1.56591020e-03
-1.01852834e+00	1.18601119e-02	1.67048768e-02	1.59539332e-03
-1.01724834e+00	1.19650921e-02	1.69056267e-02	1.62539052e-03
-1.01596833e+00	1.20709823e-02	1.71085102e-02	1.65590995e-03
-1.01468833e+00	1.21777902e-02	1.73135461e-02	1.68695985e-03
-1.01340833e+00	1.22855235e-02	1.75207535e-02	1.71854859e-03
-1.01212833e+00	1.23941900e-02	1.77301516e-02	1.75068465e-03
-1.01084833e+00	1.25037976e-02	1.79417597e-02	1.78337663e-03
-1.00956833e+00	1.26143542e-02	1.81555972e-02	1.81663323e-03
-1.00828833e+00	1.27258677e-02	1.83716837e-02	1.85046329e-03
-1.00700833e+00	1.28383462e-02	1.85900389e-02	1.88487577e-03
-1.00572832e+00	1.29517979e-02	1.88106825e-02	1.91987975e-03
-1.00444832e+00	1.30662308e-02	1.90336345e-02	1.95548442e-03
-1.00316832e+00	1.31816533e-02	1.92589149e-02	1.99169911e-03
-1.00188832e+00	1.32980736e-02	1.94865439e-02	2.02853327e-03
-1.00060832e+00	1.34155002e-02	1.97165418e-02	2.06599648e-03
-9.99328318e-01	1.35339414e-02	1.99489289e-02	2.10409845e-03
-9.98048317e-01	1.36534057e-02	2.01837259e-02	2.14284901e-03
-9.96768315e-01	1.37739018e-02	2.04209534e-02	2.18225814e-03
-9.95488314e-01	1.38954383e-02	2.06606321e-02	2.22233594e-03
-9.94208313e-01	1.40180239e-02	2.09027830e-02	2.26309265e-03
-9.92928311e-01	1.41416673e-02	2.11474271e-02	2.30453863e-03
-9.91648310e-01	1.42663776e-02	2.13945855e-02	2.34668440e-03
-9.90368309e-01	1.43921634e-02	2.16442796e-02	2.38954062e-03
-9.89088308e-01	1.45190340e-02	2.18965307e-02	2.43311806e-03
-9.87808306e-01	1.46469983e-02	2.21513603e-02	2.47742766e-03
-9.86528305e-01	1.47760655e-02	2.24087901e-02	2.52248050e-03
-9.85248304e-01	1.49062447e-02	2.26688419e-02	2.56828779e-03
-9.83968302e-01	1.50375454e-02	2.29315376e-02	2.61486090e-03
-9.82688301e-01	1.51699768e-02	2.31968991e-02	2.66221135e-03
-9.81408300e-01	1.53035484e-02	2.34649486e-02	2.71035079e-03
-9.80128299e-01	1.54382697e-02	2.37357084e-02	2.75929104e-03
-9.78848297e-01	1.55741502e-02	2.40092009e-02	2.80904406e-03
-9.77568296e-01	1.57111998e-02	2.42854486e-02	2.85962198e-03
-9.76288295e-01	1.58494280e-02	2.45644741e-02	2.91103707e-03
-9.75008293e-01	1.59888447e-02	2.48463002e-02	2.96330175e-03
-9.73728292e-01	1.61294598e-02	2.51309497e-02	3.01642862e-03
-9.72448291e-01	1.62712834e-02	2.54184457e-02	3.07043043e-03
-9.71168290e-01	1.64143253e-02	2.57088114e-02	3.12532009e-03
-9.69888288e-01	1.65585959e-02	2.60020698e-02	3.18111067e-03
-9.68608287e-01	1.67041052e-02	2.62982445e-02	3.23781541e-03
-9.67328286e-01	1.68508636e-02	2.65973590e-02	3.29544771e-03
-9.66048285e-01	1.69988815e-02	2.68994367e-02	3.35402116e-03
-9.64768283e-01	1.71481693e-02	2.72045016e-02	3.41354948e-03
-9.63488282e-01	1.72987375e-02	2.75125774e-02	3.47404659e-03
-9.62208281e-01	1.74505969e-02	2.78236882e-02	3.53552658e-03
-9.60928279e-01	1.76037580e-02	2.81378580e-02	3.59800371e-03
-9.59648278e-01	1.77582318e-02	2.84551112e-02	3.66149241e-03
-9.58368277e-01	1.79140290e-02	2.87754720e-02	3.72600730e-03
-9.57088276e-01	1.80711607e-02	2.90989649e-02	3.79156317e-03
-9.55808274e-01	1.82296378e-02	2.94256145e-02	3.85817499e-03
-9.54528273e-01	1.83894716e-02	2.97554455e-02	3.92585792e-03
-9.53248272e-01	1.85506732e-02	3.00884829e-02	3.99462729e-03
-9.51968270e-01	1.87132540e-02	3.04247515e-02	4.06449864e-03
-9.50688269e-01	1.88772253e-02	3.07642763e-02	4.13548767e-03
-9.49408268e-01	1.90425987e-02	3.11070828e-02	4.20761030e-03
-9.48128267e-01	1.92093858e-02	3.14531960e-02	4.28088260e-03
-9.46848265e-01	1.93775982e-02	3.18026415e-02	4.35532087e-03
-9.45568264e-01	1.95472476e-02	3.21554448e-02	4.43094158e-03
-9.44288263e-01	1.97183460e-02	3.25116317e-02	4.50776142e-03
-9.43008261e-01	1.98909053e-02	3.28712278e-02	4.58579725e-03
-9.41728260e-01	2.00649375e-02	3.32342591e-02	4.66506615e-03
-9.40448259e-01	2.02404548e-02	3.36007517e-02	4.74558538e-03
-9.39168258e-01	2.04174694e-02	3.39707316e-02	4.82737243e-03
-9.37888256e-01	2.05959936e-02	3.43442252e-02	4.91044498e-03
-9.36608255e-01	2.07760398e-02	3.47212588e-02	4.99482092e-03
-9.35328254e-01	2.09576207e-02	3.51018589e-02	5.08051832e-03
-9.34048253e-01	2.11407487e-02	3.54860521e-02	5.16755551e-03
-9.32768251e-01	2.13254366e-02	3.58738651e-02	5.25595100e-03
-9.31488250e-01	2.15116973e-02	3.62653248e-02	5.34572351e-03
-9.30208249e-01	2.16995436e-02	3.66604581e-02	5.43689199e-03
-9.28928247e-01	2.18889885e-02	3.70592922e-02	5.52947559e-03
-9.27648246e-01	2.20800452e-02	3.74618540e-02	5.62349370e-03
-9.26368245e-01	2.22727269e-02	3.78681710e-02	5.71896591e-03
-9.25088244e-01	2.24670469e-02	3.82782706e-02	5.81591204e-03
-9.23808242e-01	2.26630186e-02	3.86921802e-02	5.91435214e-03
-9.22528241e-01	2.28606556e-02	3.91099275e-02	6.01430647e-03
-9.21248240e-01	2.30599715e-02	3.95315402e-02	6.11579553e-03
-9.19968238e-01	2.32609800e-02	3.99570461e-02	6.21884003e-03
-9.18688237e-01	2.34636950e-02	4.03864732e-02	6.32346094e-03
-9.17408236e-01	2.36681303e-02	4.08198496e-02	6.42967945e-03
-9.16128235e-01	2.38743002e-02	4.12572034e-02	6.53751696e-03
-9.14848233e-01	2.40822187e-02	4.16985628e-02	6.64699514e-03
-9.13568232e-01	2.42919001e-02	4.21439562e-02	6.75813588e-03
-9.12288231e-01	2.45033588e-02	4.25934122e-02	6.87096131e-03
-9.11008229e-01	2.47166093e-02	4.30469592e-02	6.98549381e-03
-9.09728228e-01	2.49316663e-02	4.35046261e-02	7.10175599e-03
-9.08448227e-01	2.51485443e-02	4.39664415e-02	7.21977071e-03
-9.07168226e-01	2.53672583e-02	4.44324343e-02	7.33956107e-03
-9.05888224e-01	2.55878232e-02	4.49026336e-02	7.46115043e-03
-9.04608223e-01	2.58102540e-02	4.53770685e-02	7.58456240e-03
-9.03328222e-01	2.60345660e-02	4.58557680e-02	7.70982083e-03
-9.02048221e-01	2.62607744e-02	4.63387616e-02	7.83694982e-03
-9.00768219e-01	2.64888946e-02	4.68260785e-02	7.96597374e-03
-8.99488218e-01	2.67189422e-02	4.73177483e-02	8.09691721e-03
-8.98208217e-01	2.69509328e-02	4.78138005e-02	8.22980510e-03
-8.96928215e-01	2.71848822e-02	4.83142649e-02	8.36466254e-03
-8.95648214e-01	2.74208062e-02	4.88191711e-02	8.50151495e-03
-8.94368213e-01	2.76587209e-02	4.93285491e-02	8.64038797e-03
-8.93088212e-01	2.78986423e-02	4.98424287e-02	8.78130754e-03
-8.91808210e-01	2.81405867e-02	5.03608401e-02	8.92429985e-03
-8.90528209e-01	2.83845706e-02	5.08838133e-02	9.06939135e-03
-8.89248208e-01	2.86306103e-02	5.14113786e-02	9.21660878e-03
-8.87968206e-01	2.88787226e-02	5.19435662e-02	9.36597914e-03
-8.86688205e-01	2.91289241e-02	5.24804066e-02	9.51752971e-03
-8.85408204e-01	2.93812317e-02	5.30219302e-02	9.67128804e-03
-8.84128203e-01	2.96356625e-02	5.35681676e-02	9.82728194e-03
-8.82848201e-01	2.98922335e-02	5.41191495e-02	9.98553954e-03
-8.81568200e-01	3.01509621e-02	5.46749065e-02	1.01460892e-02
-8.80288199e-01	3.04118655e-02	5.52354695e-02	1.03089596e-02
-8.79008197e-01	3.06749614e-02	5.58008693e-02	1.04741797e-02
-8.77728196e-01	3.09402673e-02	5.63711370e-02	1.06417787e-02
-8.76448195e-01	3.12078011e-02	5.69463035e-02	1.08117861e-02
-8.75168194e-01	3.14775807e-02	5.75264000e-02	1.09842318e-02
-8.73888192e-01	3.17496241e-02	5.81114576e-02	1.11591459e-02
-8.72608191e-01	3.20239495e-02	5.87015077e-02	1.13365586e-02
-8.71328190e-01	3.23005753e-02	5.92965816e-02	1.15165008e-02
-8.70048189e-01	3.25795198e-02	5.98967106e-02	1.16990033e-02
-8.68768187e-01	3.28608017e-02	6.05019263e-02	1.18840975e-02
-8.67488186e-01	3.31444398e-02	6.11122602e-02	1.20718149e-02
-8.66208185e-01	3.34304529e-02	6.17277438e-02	1.22621874e-02
-8.64928183e-01	3.37188600e-02	6.23484090e-02	1.24552471e-02
-8.63648182e-01	3.40096802e-02	6.29742874e-02	1.26510265e-02
-8.62368181e-01	3.43029330e-02	6.36054108e-02	1.28495584e-02
-8.61088180e-01	3.45986377e-02	6.42418111e-02	1.30508758e-02
-8.59808178e-01	3.48968139e-02	6.48835202e-02	1.32550121e-02
-8.58528177e-01	3.51974813e-02	6.55305701e-02	1.34620011e-02
-8.57248176e-01	3.55006599e-02	6.61829929e-02	1.36718766e-02
-8.55968174e-01	3.58063697e-02	6.68408205e-02	1.38846729e-02
-8.54688173e-01	3.61146308e-02	6.75040853e-02	1.41004248e-02
-8.53408172e-01	3.64254635e-02	6.81728192e-02	1.43191671e-02
-8.52128171e-01	3.67388884e-02	6.88470547e-02	1.45409351e-02
-8.50848169e-01	3.70549261e-02	6.95268240e-02	1.47657642e-02
-8.49568168e-01	3.73735973e-02	7.02121595e-02	1.49936904e-02
-8.48288167e-01	3.76949229e-02	7.09030934e-02	1.52247499e-02
-8.47008165e-01	3.80189242e-02	7.15996584e-02	1.54589791e-02
-8.45728164e-01	3.83456222e-02	7.23018867e-02	1.56964148e-02
-8.44448163e-01	3.86750385e-02	7.30098111e-02	1.59370943e-02
-8.43168162e-01	3.90071945e-02	7.37234639e-02	1.61810550e-02
-8.41888160e-01	3.93421119e-02	7.44428778e-02	1.64283346e-02
-8.40608159e-01	3.96798127e-02	7.51680854e-02	1.66789713e-02
-8.39328158e-01	4.00203188e-02	7.58991193e-02	1.69330034e-02
-8.38048157e-01	4.03636525e-02	7.66360123e-02	1.71904699e-02
-8.36768155e-01	4.07098361e-02	7.73787971e-02	1.74514096e-02
-8.35488154e-01	4.10588921e-02	7.81275063e-02	1.77158622e-02
-8.34208153e-01	4.14108432e-02	7.88821729e-02	1.79838672e-02
-8.32928151e-01	4.17657122e-02	7.96428295e-02	1.82554649e-02
-8.31648150e-01	4.21235222e-02	8.04095089e-02	1.85306955e-02
-8.30368149e-01	4.24842963e-02	8.11822441e-02	1.88095998e-02
-8.29088148e-01	4.28480579e-02	8.19610678e-02	1.90922189e-02
-8.27808146e-01	4.32148304e-02	8.27460130e-02	1.93785942e-02
-8.26528145e-01	4.35846376e-02	8.35371124e-02	1.96687674e-02
-8.25248144e-01	4.39575033e-02	8.43343991e-02	1.99627806e-02
-8.23968142e-01	4.43334516e-02	8.51379058e-02	2.02606762e-02
-8.22688141e-01	4.47125065e-02	8.59476656e-02	2.05624969e-02
-8.21408140e-01	4.50946926e-02	8.67637112e-02	2.08682858e-02
-8.20128139e-01	4.54800344e-02	8.75860757e-02	2.11780864e-02
-8.18848137e-01	4.58685565e-02	8.84147920e-02	2.14919423e-02
-8.17568136e-01	4.62602839e-02	8.92498929e-02	2.18098977e-02
-8.16288135e-01	4.66552416e-02	9.00914115e-02	2.21319970e-02
-8.15008133e-01	4.70534550e-02	9.09393805e-02	2.24582849e-02
-8.13728132e-01	4.74549494e-02	9.17938329e-02	2.27888067e-02
-8.12448131e-01	4.78597505e-02	9.26548016e-02	2.31236077e-02
-8.11168130e-01	4.82678841e-02	9.35223196e-02	2.34627336e-02
-8.09888128e-01	4.86793761e-02	9.43964195e-02	2.38062308e-02
-8.08608127e-01	4.90942527e-02	9.52771344e-02	2.41541455e-02
-8.07328126e-01	4.95125403e-02	9.61644969e-02	2.45065247e-02
-8.06048125e-01	4.99342655e-02	9.70585401e-02	2.48634155e-02
-8.04768123e-01	5.03594549e-02	9.79592965e-02	2.52248654e-02
-8.03488122e-01	5.07881355e-02	9.88667990e-02	2.55909222e-02
-8.02208121e-01	5.12203344e-02	9.97810804e-02	2.59616341e-02
-8.00928119e-01	5.16560788e-02	1.00702173e-01	2.63370496e-02
-7.99648118e-01	5.20953963e-02	1.01630110e-01	2.67172176e-02
-7.98368117e-01	5.25383146e-02	1.02564924e-01	2.71021873e-02
-7.97088116e-01	5.29848616e-02	1.03506648e-01	2.74920083e-02
-7.95808114e-01	5.34350652e-02	1.04455313e-01	2.78867304e-02
-7.94528113e-01	5.38889539e-02	1.05410953e-01	2.82864039e-02
-7.93248112e-01	5.43465560e-02	1.06373599e-01	2.86910794e-02
-7.91968110e-01	5.48079002e-02	1.07343286e-01	2.91008077e-02
-7.90688109e-01	5.52730154e-02	1.08320043e-01	2.95156401e-02
-7.89408108e-01	5.57419307e-02	1.09303905e-01	2.99356282e-02
-7.88128107e-01	5.62146753e-02	1.10294904e-01	3.03608240e-02
-7.86848105e-01	5.66912788e-02	1.11293070e-01	3.07912798e-02
-7.85568104e-01	5.71717707e-02	1.12298438e-01	3.12270480e-02
-7.84288103e-01	5.76561810e-02	1.13311038e-01	3.16681818e-02
-7.83008101e-01	5.81445397e-02	1.14330903e-01	3.21147343e-02
-7.81728100e-01	5.86368773e-02	1.15358065e-01	3.25667593e-02
-7.80448099e-01	5.91332240e-02	1.16392555e-01	3.30243106e-02
-7.79168098e-01	5.96336108e-02	1.17434406e-01	3.34874426e-02
-7.77888096e-01	6.01380685e-02	1.18483648e-01	3.39562099e-02
-7.76608095e-01	6.06466283e-02	1.19540314e-01	3.44306675e-02
-7.75328094e-01	6.11593214e-02	1.20604436e-01	3.49108707e-02
-7.74048093e-01	6.16761795e-02	1.21676044e-01	3.53968751e-02
-7.72768091e-01	6.21972344e-02	1.22755171e-01	3.58887366e-02
-7.71488090e-01	6.27225181e-02	1.23841847e-01	3.63865117e-02
-7.70208089e-01	6.32520627e-02	1.24936103e-01	3.68902568e-02
-7.68928087e-01	6.37859008e-02	1.26037971e-01	3.74000289e-02
-7.67648086e-01	6.43240649e-02	1.27147482e-01	3.79158854e-02
-7.66368085e-01	6.48665879e-02	1.28264666e-01	3.84378838e-02
-7.65088084e-01	6.54135030e-02	1.29389555e-01	3.89660820e-02
-7.63808082e-01	6.59648435e-02	1.30522179e-01	3.95005383e-02
-7.62528081e-01	6.65206429e-02	1.31662568e-01	4.00413113e-02
-7.61248080e-01	6.70809350e-02	1.32810754e-01	4.05884597e-02
-7.59968078e-01	6.76457538e-02	1.33966766e-01	4.11420429e-02
-7.58688077e-01	6.82151335e-02	1.35130634e-01	4.17021204e-02
-7.57408076e-01	6.87891086e-02	1.36302389e-01	4.22687519e-02
-7.56128075e-01	6.93677138e-02	1.37482061e-01	4.28419976e-02
-7.54848073e-01	6.99509839e-02	1.38669680e-01	4.34219179e-02
-7.53568072e-01	7.05389542e-02	1.39865274e-01	4.40085737e-02
-7.52288071e-01	7.11316601e-02	1.41068874e-01	4.46020260e-02
-7.51008069e-01	7.17291370e-02	1.42280510e-01	4.52023361e-02
-7.49728068e-01	7.23314210e-02	1.43500210e-01	4.58095658e-02
-7.48448067e-01	7.29385481e-02	1.44728003e-01	4.64237769e-02
-7.47168066e-01	7.35505546e-02	1.45963920e-01	4.70450317e-02
-7.45888064e-01	7.41674771e-02	1.47207987e-01	4.76733929e-02
-7.44608063e-01	7.47893524e-02	1.48460235e-01	4.83089232e-02
-7.43328062e-01	7.54162176e-02	1.49720691e-01	4.89516857e-02
-7.42048061e-01	7.60481099e-02	1.50989384e-01	4.96017440e-02
-7.40768059e-01	7.66850669e-02	1.52266343e-01	5.02591618e-02
-7.39488058e-01	7.73271265e-02	1.53551595e-01	5.09240029e-02
-7.38208057e-01	7.79743265e-02	1.54845167e-01	5.15963317e-02
-7.36928055e-01	7.86267053e-02	1.56147089e-01	5.22762127e-02
-7.35648054e-01	7.92843014e-02	1.57457387e-01	5.29637108e-02
-7.34368053e-01	7.99471536e-02	1.58776088e-01	5.36588910e-02
-7.33088052e-01	8.06153009e-02	1.60103220e-01	5.43618186e-02
-7.31808050e-01	8.12887825e-02	1.61438810e-01	5.50725594e-02
-7.30528049e-01	8.19676381e-02	1.62782884e-01	5.57911791e-02
-7.29248048e-01	8.26519074e-02	1.64135469e-01	5.65177440e-02
-7.27968046e-01	8.33416304e-02	1.65496592e-01	5.72523203e-02
-7.26688045e-01	8.40368474e-02	1.66866278e-01	5.79949747e-02
-7.25408044e-01	8.47375990e-02	1.68244553e-01	5.87457742e-02
-7.24128043e-01	8.54439260e-02	1.69631444e-01	5.95047858e-02
-7.22848041e-01	8.61558694e-02	1.71026976e-01	6.02720768e-02
-7.21568040e-01	8.68734706e-02	1.72431173e-01	6.10477149e-02
-7.20288039e-01	8.75967712e-02	1.73844062e-01	6.18317680e-02
-7.19008037e-01	8.83258129e-02	1.75265667e-01	6.26243040e-02
-7.17728036e-01	8.90606380e-02	1.76696013e-01	6.34253913e-02
-7.16448035e-01	8.98012887e-02	1.78135124e-01	6.42350983e-02
-7.15168034e-01	9.05478078e-02	1.79583024e-01	6.50534937e-02
-7.13888032e-01	9.13002382e-02	1.81039738e-01	6.58806465e-02
-7.12608031e-01	9.20586229e-02	1.82505289e-01	6.67166258e-02
-7.11328030e-01	9.28230055e-02	1.83979700e-01	6.75615010e-02
-7.10048029e-01	9.35934297e-02	1.85462996e-01	6.84153414e-02
-7.08768027e-01	9.43699395e-02	1.86955198e-01	6.92782170e-02
-7.07488026e-01	9.51525791e-02	1.88456329e-01	7.01501975e-02
-7.06208025e-01	9.59413930e-02	1.89966413e-01	7.10313531e-02
-7.04928023e-01	9.67364260e-02	1.91485470e-01	7.19217540e-02
-7.03648022e-01	9.75377233e-02	1.93013524e-01	7.28214706e-02
-7.02368021e-01	9.83453301e-02	1.94550596e-01	7.37305737e-02
-7.01088020e-01	9.91592922e-02	1.96096707e-01	7.46491338e-02
-6.99808018e-01	9.99796553e-02	1.97651879e-01	7.55772221e-02
-6.98528017e-01	1.00806466e-01	1.99216132e-01	7.65149094e-02
-6.97248016e-01	1.01639770e-01	2.00789486e-01	7.74622672e-02
-6.95968014e-01	1.02479614e-01	2.02371963e-01	7.84193666e-02
-6.94688013e-01	1.03326047e-01	2.03963582e-01	7.93862793e-02
-6.93408012e-01	1.04179114e-01	2.05564363e-01	8.03630769e-02
-6.92128011e-01	1.05038863e-01	2.07174326e-01	8.13498310e-02
-6.90848009e-01	1.05905342e-01	2.08793488e-01	8.23466137e-02
-6.89568008e-01	1.06778600e-01	2.10421870e-01	8.33534968e-02
-6.88288007e-01	1.07658685e-01	2.12059490e-01	8.43705526e-02
-6.87008005e-01	1.08545646e-01	2.13706366e-01	8.53978530e-02
-6.85728004e-01	1.09439531e-01	2.15362515e-01	8.64354706e-02
-6.84448003e-01	1.10340390e-01	2.17027956e-01	8.74834776e-02
-6.83168002e-01	1.11248272e-01	2.18702706e-01	8.85419464e-02
-6.81888000e-01	1.12163228e-01	2.20386781e-01	8.96109497e-02
-6.80607999e-01	1.13085307e-01	2.22080199e-01	9.06905600e-02
-6.79327998e-01	1.14014560e-01	2.23782974e-01	9.17808500e-02
-6.78047997e-01	1.14951038e-01	2.25495125e-01	9.28818924e-02
-6.76767995e-01	1.15894791e-01	2.27216665e-01	9.39937599e-02
-6.75487994e-01	1.16845872e-01	2.28947610e-01	9.51165255e-02
-6.74207993e-01	1.17804332e-01	2.30687976e-01	9.62502618e-02
-6.72927991e-01	1.18770222e-01	2.32437776e-01	9.73950419e-02
-6.71647990e-01	1.19743595e-01	2.34197025e-01	9.85509386e-02
-6.70367989e-01	1.20724503e-01	2.35965736e-01	9.97180247e-02
-6.69087988e-01	1.21713000e-01	2.37743924e-01	1.00896373e-01
-6.67807986e-01	1.22709138e-01	2.39531601e-01	1.02086057e-01
-6.66527985e-01	1.23712970e-01	2.41328780e-01	1.03287149e-01
-6.65247984e-01	1.24724551e-01	2.43135473e-01	1.04499722e-01
-6.63967982e-01	1.25743934e-01	2.44951693e-01	1.05723850e-01
-6.62687981e-01	1.26771174e-01	2.46777451e-01	1.06959603e-01
-6.61407980e-01	1.27806326e-01	2.48612758e-01	1.08207057e-01
-6.60127979e-01	1.28849443e-01	2.50457625e-01	1.09466283e-01
-6.58847977e-01	1.29900582e-01	2.52312063e-01	1.10737354e-01
-6.57567976e-01	1.30959798e-01	2.54176081e-01	1.12020342e-01
-6.56287975e-01	1.32027146e-01	2.56049689e-01	1.13315321e-01
-6.55007973e-01	1.33102684e-01	2.57932897e-01	1.14622362e-01
-6.53727972e-01	1.34186466e-01	2.59825713e-01	1.15941538e-01
-6.52447971e-01	1.35278551e-01	2.61728146e-01	1.17272922e-01
-6.51167970e-01	1.36378994e-01	2.63640204e-01	1.18616585e-01
-6.49887968e-01	1.37487854e-01	2.65561895e-01	1.19972599e-01
-6.48607967e-01	1.38605187e-01	2.67493225e-01	1.21341037e-01
-6.47327966e-01	1.39731053e-01	2.69434201e-01	1.22721970e-01
-6.46047965e-01	1.40865508e-01	2.71384831e-01	1.24115471e-01
-6.44767963e-01	1.42008612e-01	2.73345119e-01	1.25521609e-01
-6.43487962e-01	1.43160423e-01	2.75315072e-01	1.26940458e-01
-6.42207961e-01	1.44321001e-01	2.77294694e-01	1.28372087e-01
-6.40927959e-01	1.45490405e-01	2.79283990e-01	1.29816569e-01
-6.39647958e-01	1.46668695e-01	2.81282964e-01	1.31273973e-01
-6.38367957e-01	1.47855930e-01	2.83291620e-01	1.32744371e-01
-6.37087956e-01	1.49052172e-01	2.85309961e-01	1.34227833e-01
-6.35807954e-01	1.50257480e-01	2.87337990e-01	1.35724428e-01
-6.34527953e-01	1.51471916e-01	2.89375710e-01	1.37234228e-01
-6.33247952e-01	1.52695542e-01	2.91423122e-01	1.38757302e-01
-6.31967950e-01	1.53928418e-01	2.93480227e-01	1.40293719e-01
-6.30687949e-01	1.55170606e-01	2.95547028e-01	1.41843548e-01
-6.29407948e-01	1.56422170e-01	2.97623524e-01	1.43406860e-01
-6.28127947e-01	1.57683171e-01	2.99709715e-01	1.44983721e-01
-6.26847945e-01	1.58953671e-01	3.01805601e-01	1.46574201e-01
-6.25567944e-01	1.60233735e-01	3.03911180e-01	1.48178368e-01
-6.24287943e-01	1.61523426e-01	3.06026453e-01	1.49796290e-01
-6.23007941e-01	1.62822807e-01	3.08151416e-01	1.51428034e-01
-6.21727940e-01	1.64131942e-01	3.10286067e-01	1.53073667e-01
-6.20447939e-01	1.65450896e-01	3.12430404e-01	1.54733257e-01
-6.19167938e-01	1.66779733e-01	3.14584423e-01	1.56406869e-01
-6.17887936e-01	1.68118518e-01	3.16748120e-01	1.58094571e-01
-6.16607935e-01	1.69467317e-01	3.18921492e-01	1.59796427e-01
-6.15327934e-01	1.70826195e-01	3.21104532e-01	1.61512503e-01
-6.14047933e-01	1.72195217e-01	3.23297235e-01	1.63242864e-01
-6.12767931e-01	1.73574451e-01	3.25499596e-01	1.64987575e-01
-6.11487930e-01	1.74963962e-01	3.27711609e-01	1.66746700e-01
-6.10207929e-01	1.76363817e-01	3.29933266e-01	1.68520302e-01
-6.08927927e-01	1.77774083e-01	3.32164560e-01	1.70308446e-01
-6.07647926e-01	1.79194828e-01	3.34405483e-01	1.72111194e-01
-6.06367925e-01	1.80626119e-01	3.36656026e-01	1.73928608e-01
-6.05087924e-01	1.82068023e-01	3.38916181e-01	1.75760751e-01
-6.03807922e-01	1.83520610e-01	3.41185937e-01	1.77607684e-01
-6.02527921e-01	1.84983948e-01	3.43465286e-01	1.79469468e-01
-6.01247920e-01	1.86458105e-01	3.45754215e-01	1.81346163e-01
-5.99967918e-01	1.87943151e-01	3.48052714e-01	1.83237830e-01
-5.98687917e-01	1.89439154e-01	3.50360772e-01	1.85144528e-01
-5.97407916e-01	1.90946186e-01	3.52678375e-01	1.87066316e-01
-5.96127915e-01	1.92464315e-01	3.55005511e-01	1.89003252e-01
-5.94847913e-01	1.93993611e-01	3.57342167e-01	1.90955394e-01
-5.93567912e-01	1.95534147e-01	3.59688329e-01	1.92922800e-01
-5.92287911e-01	1.97085991e-01	3.62043982e-01	1.94905526e-01
-5.91007909e-01	1.98649215e-01	3.64409112e-01	1.96903629e-01
-5.89727908e-01	2.00223891e-01	3.66783701e-01	1.98917163e-01
-5.88447907e-01	2.01810091e-01	3.69167735e-01	2.00946184e-01
-5.87167906e-01	2.03407885e-01	3.71561197e-01	2.02990746e-01
-5.85887904e-01	2.05017347e-01	3.73964069e-01	2.05050902e-01
-5.84607903e-01	2.06638549e-01	3.76376334e-01	2.07126706e-01
-5.83327902e-01	2.08271563e-01	3.78797972e-01	2.09218210e-01
-5.82047901e-01	2.09916463e-01	3.81228965e-01	2.11325465e-01
-5.80767899e-01	2.11573322e-01	3.83669293e-01	2.13448523e-01
-5.79487898e-01	2.13242214e-01	3.86118936e-01	2.15587432e-01
-5.78207897e-01	2.14923211e-01	3.88577873e-01	2.17742244e-01
-5.76927895e-01	2.16616389e-01	3.91046082e-01	2.19913007e-01
-5.75647894e-01	2.18321822e-01	3.93523542e-01	2.22099769e-01
-5.74367893e-01	2.20039584e-01	3.96010231e-01	2.24302576e-01
-5.73087892e-01	2.21769750e-01	3.98506124e-01	2.26521477e-01
-5.71807890e-01	2.23512395e-01	4.01011198e-01	2.28756515e-01
-5.70527889e-01	2.25267594e-01	4.03525429e-01	2.31007737e-01
-5.69247888e-01	2.27035424e-01	4.06048791e-01	2.33275187e-01
-5.67967886e-01	2.28815960e-01	4.08581259e-01	2.35558907e-01
-5.66687885e-01	2.30609278e-01	4.11122807e-01	2.37858941e-01
-5.65407884e-01	2.32415454e-01	4.13673408e-01	2.40175330e-01
-5.64127883e-01	2.34234565e-01	4.16233034e-01	2.42508114e-01
-5.62847881e-01	2.36066687e-01	4.18801658e-01	2.44857335e-01
-5.61567880e-01	2.37911898e-01	4.21379251e-01	2.47223030e-01
-5.60287879e-01	2.39770276e-01	4.23965783e-01	2.49605238e-01
-5.59007877e-01	2.41641896e-01	4.26561224e-01	2.52003997e-01
-5.57727876e-01	2.43526838e-01	4.29165545e-01	2.54419342e-01
-5.56447875e-01	2.45425178e-01	4.31778713e-01	2.56851309e-01
-5.55167874e-01	2.47336996e-01	4.34400697e-01	2.59299934e-01
-5.53887872e-01	2.49262368e-01	4.37031465e-01	2.61765248e-01
-5.52607871e-01	2.51201375e-01	4.39670984e-01	2.64247285e-01
-5.51327870e-01	2.53154094e-01	4.42319219e-01	2.66746077e-01
-5.50047869e-01	2.55120605e-01	4.44976137e-01	2.69261654e-01
-5.48767867e-01	2.57100986e-01	4.47641703e-01	2.71794046e-01
-5.47487866e-01	2.59095317e-01	4.50315881e-01	2.74343281e-01
-5.46207865e-01	2.61103678e-01	4.52998635e-01	2.76909387e-01
-5.44927863e-01	2.63126147e-01	4.55689928e-01	2.79492390e-01
-5.43647862e-01	2.65162806e-01	4.58389722e-01	2.82092316e-01
-5.42367861e-01	2.67213733e-01	4.61097980e-01	2.84709190e-01
-5.41087860e-01	2.69279009e-01	4.63814662e-01	2.87343034e-01
-5.39807858e-01	2.71358714e-01	4.66539730e-01	2.89993871e-01
-5.38527857e-01	2.73452929e-01	4.69273143e-01	2.92661723e-01
-5.37247856e-01	2.75561735e-01	4.72014860e-01	2.95346609e-01
-5.35967854e-01	2.77685212e-01	4.74764840e-01	2.98048547e-01
-5.34687853e-01	2.79823440e-01	4.77523042e-01	3.00767557e-01
-5.33407852e-01	2.81976503e-01	4.80289422e-01	3.03503654e-01
-5.32127851e-01	2.84144479e-01	4.83063937e-01	3.06256854e-01
-5.30847849e-01	2.86327451e-01	4.85846543e-01	3.09027171e-01
-5.29567848e-01	2.88525500e-01	4.88637196e-01	3.11814619e-01
-5.28287847e-01	2.90738708e-01	4.91435850e-01	3.14619209e-01
-5.27007845e-01	2.92967156e-01	4.94242460e-01	3.17440952e-01
-5.25727844e-01	2.95210926e-01	4.97056979e-01	3.20279857e-01
-5.24447843e-01	2.97470100e-01	4.99879359e-01	3.23135932e-01
-5.23167842e-01	2.99744759e-01	5.02709553e-01	3.26009186e-01
-5.21887840e-01	3.02034987e-01	5.05547512e-01	3.28899622e-01
-5.20607839e-01	3.04340864e-01	5.08393188e-01	3.31807246e-01
-5.19327838e-01	3.06662473e-01	5.11246529e-01	3.34732061e-01
-5.18047837e-01	3.08999896e-01	5.14107487e-01	3.37674069e-01
-5.16767835e-01	3.11353215e-01	5.16976008e-01	3.40633270e-01
-5.15487834e-01	3.13722514e-01	5.19852043e-01	3.43609664e-01
-5.14207833e-01	3.16107873e-01	5.22735538e-01	3.46603247e-01
-5.12927831e-01	3.18509376e-01	5.25626440e-01	3.49614018e-01
-5.11647830e-01	3.20927104e-01	5.28524695e-01	3.52641971e-01
-5.10367829e-01	3.23361140e-01	5.31430249e-01	3.55687100e-01
-5.09087828e-01	3.25811567e-01	5.34343047e-01	3.58749397e-01
-5.07807826e-01	3.28278467e-01	5.37263033e-01	3.61828853e-01
-5.06527825e-01	3.30761923e-01	5.40190150e-01	3.64925459e-01
-5.05247824e-01	3.33262015e-01	5.43124342e-01	3.68039202e-01
-5.03967822e-01	3.35778828e-01	5.46065550e-01	3.71170070e-01
-5.02687821e-01	3.38312444e-01	5.49013717e-01	3.74318047e-01
-5.01407820e-01	3.40862943e-01	5.51968783e-01	3.77483117e-01
-5.00127819e-01	3.43430410e-01	5.54930689e-01	3.80665264e-01
-4.98847817e-01	3.46014925e-01	5.57899373e-01	3.83864468e-01
-4.97567816e-01	3.48616572e-01	5.60874776e-01	3.87080708e-01
-4.96287815e-01	3.51235431e-01	5.63856835e-01	3.90313963e-01
-4.95007813e-01	3.53871585e-01	5.66845488e-01	3.93564210e-01
-4.93727812e-01	3.56525116e-01	5.69840672e-01	3.96831423e-01
-4.92447811e-01	3.59196104e-01	5.72842324e-01	4.00115576e-01
-4.91167810e-01	3.61884632e-01	5.75850378e-01	4.03416641e-01
-4.89887808e-01	3.64590782e-01	5.78864770e-01	4.06734589e-01
-4.88607807e-01	3.67314633e-01	5.81885435e-01	4.10069388e-01
-4.87327806e-01	3.70056268e-01	5.84912306e-01	4.13421006e-01
-4.86047805e-01	3.72815768e-01	5.87945316e-01	4.16789409e-01
-4.84767803e-01	3.75593212e-01	5.90984398e-01	4.20174561e-01
-4.83487802e-01	3.78388681e-01	5.94029483e-01	4.23576424e-01
-4.82207801e-01	3.81202257e-01	5.97080503e-01	4.26994961e-01
-4.80927799e-01	3.84034018e-01	6.00137387e-01	4.30430129e-01
-4.79647798e-01	3.86884044e-01	6.03200067e-01	4.33881888e-01
-4.78367797e-01	3.89752416e-01	6.06268470e-01	4.37350193e-01
-4.77087796e-01	3.92639213e-01	6.09342526e-01	4.40834999e-01
-4.75807794e-01	3.95544513e-01	6.12422162e-01	4.44336259e-01
-4.74527793e-01	3.98468396e-01	6.15507306e-01	4.47853924e-01
-4.73247792e-01	4.01410940e-01	6.18597885e-01	4.51387945e-01
-4.71967790e-01	4.04372222e-01	6.21693823e-01	4.54938269e-01
-4.70687789e-01	4.07352322e-01	6.24795048e-01	4.58504842e-01
-4.69407788e-01	4.10351316e-01	6.27901482e-01	4.62087609e-01
-4.68127787e-01	4.13369282e-01	6.31013051e-01	4.65686513e-01
-4.66847785e-01	4.16406295e-01	6.34129678e-01	4.69301496e-01
-4.65567784e-01	4.19462434e-01	6.37251286e-01	4.72932497e-01
-4.64287783e-01	4.22537772e-01	6.40377796e-01	4.76579453e-01
-4.63007781e-01	4.25632387e-01	6.43509131e-01	4.80242302e-01
-4.61727780e-01	4.28746353e-01	6.46645212e-01	4.83920978e-01
-4.60447779e-01	4.31879745e-01	6.49785958e-01	4.87615413e-01
-4.59167778e-01	4.35032637e-01	6.52931290e-01	4.91325539e-01
-4.57887776e-01	4.38205103e-01	6.56081126e-01	4.95051284e-01
-4.56607775e-01	4.41397215e-01	6.59235385e-01	4.98792576e-01
-4.55327774e-01	4.44609047e-01	6.62393986e-01	5.02549342e-01
-4.54047773e-01	4.47840670e-01	6.65556844e-01	5.06321504e-01
-4.52767771e-01	4.51092157e-01	6.68723877e-01	5.10108986e-01
-4.51487770e-01	4.54363577e-01	6.71895002e-01	5.13911708e-01
-4.50207769e-01	4.57655002e-01	6.75070132e-01	5.17729588e-01
-4.48927767e-01	4.60966501e-01	6.78249184e-01	5.21562543e-01
-4.47647766e-01	4.64298144e-01	6.81432072e-01	5.25410490e-01
-4.46367765e-01	4.67649997e-01	6.84618708e-01	5.29273340e-01
-4.45087764e-01	4.71022131e-01	6.87809007e-01	5.33151006e-01
-4.43807762e-01	4.74414611e-01	6.91002881e-01	5.37043397e-01
-4.42527761e-01	4.77827503e-01	6.94200241e-01	5.40950421e-01
-4.41247760e-01	4.81260875e-01	6.97401000e-01	5.44871985e-01
-4.39967758e-01	4.84714789e-01	7.00605067e-01	5.48807994e-01
-4.38687757e-01	4.88189311e-01	7.03812353e-01	5.52758348e-01
-4.37407756e-01	4.91684503e-01	7.07022767e-01	5.56722950e-01
-4.36127755e-01	4.95200429e-01	7.10236219e-01	5.60701698e-01
-4.34847753e-01	4.98737149e-01	7.13452617e-01	5.64694489e-01
-4.33567752e-01	5.02294724e-01	7.16671870e-01	5.68701219e-01
-4.32287751e-01	5.05873214e-01	7.19893883e-01	5.72721781e-01
-4.31007749e-01	5.09472678e-01	7.23118565e-01	5.76756066e-01
-4.29727748e-01	5.13093174e-01	7.26345821e-01	5.80803966e-01
-4.28447747e-01	5.16734758e-01	7.29575557e-01	5.84865366e-01
-4.27167746e-01	5.20397487e-01	7.32807678e-01	5.88940154e-01
-4.25887744e-01	5.24081416e-01	7.36042089e-01	5.93028215e-01
-4.24607743e-01	5.27786597e-01	7.39278694e-01	5.97129429e-01
-4.23327742e-01	5.31513085e-01	7.42517397e-01	6.01243679e-01
-4.22047741e-01	5.35260930e-01	7.45758100e-01	6.05370843e-01
-4.20767739e-01	5.39030184e-01	7.49000707e-01	6.09510797e-01
-4.19487738e-01	5.42820895e-01	7.52245118e-01	6.13663418e-01
-4.18207737e-01	5.46633112e-01	7.55491236e-01	6.17828577e-01
-4.16927735e-01	5.50466881e-01	7.58738961e-01	6.22006148e-01
-4.15647734e-01	5.54322248e-01	7.61988195e-01	6.26195999e-01
-4.14367733e-01	5.58199258e-01	7.65238836e-01	6.30397998e-01
-4.13087732e-01	5.62097954e-01	7.68490784e-01	6.34612011e-01
-4.11807730e-01	5.66018377e-01	7.71743939e-01	6.38837903e-01
-4.10527729e-01	5.69960567e-01	7.74998199e-01	6.43075535e-01
-4.09247728e-01	5.73924564e-01	7.78253461e-01	6.47324768e-01
-4.07967726e-01	5.77910405e-01	7.81509624e-01	6.51585461e-01
-4.06687725e-01	5.81918127e-01	7.84766584e-01	6.55857470e-01
-4.05407724e-01	5.85947762e-01	7.88024238e-01	6.60140651e-01
-4.04127723e-01	5.89999345e-01	7.91282482e-01	6.64434857e-01
-4.02847721e-01	5.94072907e-01	7.94541212e-01	6.68739939e-01
-4.01567720e-01	5.98168478e-01	7.97800322e-01	6.73055746e-01
-4.00287719e-01	6.02286085e-01	8.01059708e-01	6.77382127e-01
-3.99007717e-01	6.06425756e-01	8.04319264e-01	6.81718927e-01
-3.97727716e-01	6.10587514e-01	8.07578883e-01	6.86065990e-01
-3.96447715e-01	6.14771383e-01	8.10838460e-01	6.90423159e-01
-3.95167714e-01	6.18977384e-01	8.14097887e-01	6.94790275e-01
-3.93887712e-01	6.23205536e-01	8.17357056e-01	6.99167175e-01
-3.92607711e-01	6.27455857e-01	8.20615860e-01	7.03553698e-01
-3.91327710e-01	6.31728361e-01	8.23874190e-01	7.07949678e-01
-3.90047709e-01	6.36023064e-01	8.27131939e-01	7.12354948e-01
-3.88767707e-01	6.40339975e-01	8.30388996e-01	7.16769341e-01
-3.87487706e-01	6.44679105e-01	8.33645252e-01	7.21192686e-01
-3.86207705e-01	6.49040461e-01	8.36900598e-01	7.25624812e-01
-3.84927703e-01	6.53424049e-01	8.40154923e-01	7.30065544e-01
-3.83647702e-01	6.57829871e-01	8.43408116e-01	7.34514708e-01
-3.82367701e-01	6.62257928e-01	8.46660066e-01	7.38972127e-01
-3.81087700e-01	6.66708219e-01	8.49910663e-01	7.43437620e-01
-3.79807698e-01	6.71180741e-01	8.53159794e-01	7.47911010e-01
-3.78527697e-01	6.75675487e-01	8.56407347e-01	7.52392111e-01
-3.77247696e-01	6.80192448e-01	8.59653210e-01	7.56880742e-01
-3.75967694e-01	6.84731615e-01	8.62897270e-01	7.61376717e-01
-3.74687693e-01	6.89292973e-01	8.66139414e-01	7.65879847e-01
-3.73407692e-01	6.93876508e-01	8.69379528e-01	7.70389945e-01
-3.72127691e-01	6.98482199e-01	8.72617498e-01	7.74906819e-01
-3.70847689e-01	7.03110026e-01	8.75853211e-01	7.79430277e-01
-3.69567688e-01	7.07759966e-01	8.79086552e-01	7.83960125e-01
-3.68287687e-01	7.12431991e-01	8.82317406e-01	7.88496169e-01
-3.67007685e-01	7.17126072e-01	8.85545658e-01	7.93038209e-01
-3.65727684e-01	7.21842177e-01	8.88771193e-01	7.97586049e-01
-3.64447683e-01	7.26580271e-01	8.91993895e-01	8.02139487e-01
-3.63167682e-01	7.31340315e-01	8.95213648e-01	8.06698321e-01
-3.61887680e-01	7.36122269e-01	8.98430337e-01	8.11262348e-01
-3.60607679e-01	7.40926087e-01	9.01643844e-01	8.15831362e-01
-3.59327678e-01	7.45751724e-01	9.04854053e-01	8.20405158e-01
-3.58047677e-01	7.50599127e-01	9.08060847e-01	8.24983526e-01
-3.56767675e-01	7.55468244e-01	9.11264109e-01	8.29566257e-01
-3.55487674e-01	7.60359016e-01	9.14463720e-01	8.34153140e-01
-3.54207673e-01	7.65271384e-01	9.17659565e-01	8.38743961e-01
-3.52927671e-01	7.70205283e-01	9.20851524e-01	8.43338507e-01
-3.51647670e-01	7.75160646e-01	9.24039479e-01	8.47936562e-01
-3.50367669e-01	7.80137402e-01	9.27223313e-01	8.52537908e-01
-3.49087668e-01	7.85135475e-01	9.30402906e-01	8.57142328e-01
-3.47807666e-01	7.90154788e-01	9.33578140e-01	8.61749599e-01
-3.46527665e-01	7.95195259e-01	9.36748896e-01	8.66359503e-01
-3.45247664e-01	8.00256800e-01	9.39915054e-01	8.70971814e-01
-3.43967662e-01	8.05339323e-01	9.43076496e-01	8.75586309e-01
-3.42687661e-01	8.10442733e-01	9.46233101e-01	8.80202763e-01
-3.41407660e-01	8.15566932e-01	9.49384751e-01	8.84820948e-01
-3.40127659e-01	8.20711818e-01	9.52531325e-01	8.89440635e-01
-3.38847657e-01	8.25877285e-01	9.55672703e-01	8.94061595e-01
-3.37567656e-01	8.31063222e-01	9.58808765e-01	8.98683598e-01
-3.36287655e-01	8.36269514e-01	9.61939392e-01	9.03306410e-01
-3.35007653e-01	8.41496042e-01	9.65064462e-01	9.07929798e-01
-3.33727652e-01	8.46742682e-01	9.68183855e-01	9.12553527e-01
-3.32447651e-01	8.52009305e-01	9.71297450e-01	9.17177361e-01
-3.31167650e-01	8.57295778e-01	9.74405128e-01	9.21801063e-01
-3.29887648e-01	8.62601964e-01	9.77506766e-01	9.26424395e-01
-3.28607647e-01	8.67927719e-01	9.80602244e-01	9.31047115e-01
-3.27327646e-01	8.73272896e-01	9.83691442e-01	9.35668984e-01
-3.26047645e-01	8.78637342e-01	9.86774237e-01	9.40289760e-01
-3.24767643e-01	8.84020900e-01	9.89850510e-01	9.44909198e-01
-3.23487642e-01	8.89423407e-01	9.92920138e-01	9.49527056e-01
-3.22207641e-01	8.94844694e-01	9.95983000e-01	9.54143087e-01
-3.20927639e-01	9.00284589e-01	9.99038976e-01	9.58757046e-01
-3.19647638e-01	9.05742912e-01	1.00208794e+00	9.63368684e-01
-3.18367637e-01	9.11219478e-01	1.00512978e+00	9.67977753e-01
-3.17087636e-01	9.16714099e-01	1.00816437e+00	9.72584004e-01
-3.15807634e-01	9.22226577e-01	1.01119158e+00	9.77187186e-01
-3.14527633e-01	9.27756712e-01	1.01421130e+00	9.81787048e-01
-3.13247632e-01	9.33304295e-01	1.01722341e+00	9.86383336e-01
-3.11967630e-01	9.38869114e-01	1.02022778e+00	9.90975798e-01
-3.10687629e-01	9.44450948e-01	1.02322429e+00	9.95564180e-01
-3.09407628e-01	9.50049573e-01	1.02621283e+00	1.00014823e+00
-3.08127627e-01	9.55664755e-01	1.02919326e+00	1.00472768e+00
-3.06847625e-01	9.61296256e-01	1.03216547e+00	1.00930228e+00
-3.05567624e-01	9.66943831e-01	1.03512934e+00	1.01387178e+00
-3.04287623e-01	9.72607229e-01	1.03808474e+00	1.01843592e+00
-3.03007621e-01	9.78286190e-01	1.04103156e+00	1.02299443e+00
-3.01727620e-01	9.83980449e-01	1.04396968e+00	1.02754705e+00
-3.00447619e-01	9.89689734e-01	1.04689896e+00	1.03209353e+00
-2.99167618e-01	9.95413767e-01	1.04981930e+00	1.03663361e+00
-2.97887616e-01	1.00115226e+00	1.05273058e+00	1.04116701e+00
-2.96607615e-01	1.00690492e+00	1.05563266e+00	1.04569349e+00
-2.95327614e-01	1.01267144e+00	1.05852543e+00	1.05021277e+00
-2.94047613e-01	1.01845152e+00	1.06140877e+00	1.05472459e+00
-2.92767611e-01	1.02424484e+00	1.06428257e+00	1.05922869e+00
-2.91487610e-01	1.03005107e+00	1.06714669e+00	1.06372480e+00
-2.90207609e-01	1.03586989e+00	1.07000102e+00	1.06821265e+00
-2.88927607e-01	1.04170094e+00	1.07284544e+00	1.07269199e+00
-2.87647606e-01	1.04754390e+00	1.07567984e+00	1.07716254e+00
-2.86367605e-01	1.05339839e+00	1.07850408e+00	1.08162403e+00
-2.85087604e-01	1.05926405e+00	1.08131806e+00	1.08607621e+00
-2.83807602e-01	1.06514050e+00	1.08412165e+00	1.09051879e+00
-2.82527601e-01	1.07102738e+00	1.08691473e+00	1.09495152e+00
-2.81247600e-01	1.07692427e+00	1.08969719e+00	1.09937412e+00
-2.79967598e-01	1.08283079e+00	1.09246891e+00	1.10378632e+00
-2.78687597e-01	1.08874653e+00	1.09522976e+00	1.10818786e+00
-2.77407596e-01	1.09467106e+00	1.09797964e+00	1.11257847e+00
-2.76127595e-01	1.10060395e+00	1.10071842e+00	1.11695787e+00
-2.74847593e-01	1.10654477e+00	1.10344598e+00	1.12132579e+00
-2.73567592e-01	1.11249308e+00	1.10616221e+00	1.12568198e+00
-2.72287591e-01	1.11844841e+00	1.10886700e+00	1.13002614e+00
-2.71007589e-01	1.12441029e+00	1.11156021e+00	1.13435803e+00
-2.69727588e-01	1.13037826e+00	1.11424175e+00	1.13867735e+00
-2.68447587e-01	1.13635181e+00	1.11691149e+00	1.14298385e+00
-2.67167586e-01	1.14233046e+00	1.11956931e+00	1.14727725e+00
-2.65887584e-01	1.14831368e+00	1.12221511e+00	1.15155729e+00
-2.64607583e-01	1.15430098e+00	1.12484876e+00	1.15582368e+00
-2.63327582e-01	1.16029180e+00	1.12747015e+00	1.16007617e+00
-2.62047581e-01	1.16628561e+00	1.13007917e+00	1.16431447e+00
-2.60767579e-01	1.17228186e+00	1.13267570e+00	1.16853832e+00
-2.59487578e-01	1.17827998e+00	1.13525963e+00	1.17274745e+00
-2.58207577e-01	1.18427940e+00	1.13783084e+00	1.17694158e+00
-2.56927575e-01	1.19027952e+00	1.14038922e+00	1.18112046e+00
-2.55647574e-01	1.19627974e+00	1.14293467e+00	1.18528380e+00
-2.54367573e-01	1.20227946e+00	1.14546706e+00	1.18943134e+00
-2.53087572e-01	1.20827805e+00	1.14798628e+00	1.19356280e+00
-2.51807570e-01	1.21427486e+00	1.15049223e+00	1.19767793e+00
-2.50527569e-01	1.22026925e+00	1.15298478e+00	1.20177644e+00
-2.49247568e-01	1.22626056e+00	1.15546384e+00	1.20585807e+00
-2.47967566e-01	1.23224810e+00	1.15792929e+00	1.20992256e+00
-2.46687565e-01	1.23823119e+00	1.16038102e+00	1.21396963e+00
-2.45407564e-01	1.24420913e+00	1.16281893e+00	1.21799902e+00
-2.44127563e-01	1.25018119e+00	1.16524289e+00	1.22201045e+00
-2.42847561e-01	1.25614665e+00	1.16765281e+00	1.22600367e+00
-2.41567560e-01	1.26210475e+00	1.17004857e+00	1.22997841e+00
-2.40287559e-01	1.26805474e+00	1.17243007e+00	1.23393440e+00
-2.39007557e-01	1.27399585e+00	1.17479720e+00	1.23787138e+00
-2.37727556e-01	1.27992728e+00	1.17714986e+00	1.24178908e+00
-2.36447555e-01	1.28584823e+00	1.17948793e+00	1.24568723e+00
-2.35167554e-01	1.29175787e+00	1.18181132e+00	1.24956559e+00
-2.33887552e-01	1.29765538e+00	1.18411992e+00	1.25342387e+00
-2.32607551e-01	1.30353990e+00	1.18641361e+00	1.25726183e+00
-2.31327550e-01	1.30941056e+00	1.18869231e+00	1.26107920e+00
-2.30047549e-01	1.31526648e+00	1.19095590e+00	1.26487572e+00
-2.28767547e-01	1.32110676e+00	1.19320428e+00	1.26865113e+00
-2.27487546e-01	1.32693049e+00	1.19543735e+00	1.27240517e+00
-2.26207545e-01	1.33273672e+00	1.19765501e+00	1.27613759e+00
-2.24927543e-01	1.33852451e+00	1.19985715e+00	1.27984813e+00
-2.23647542e-01	1.34429289e+00	1.20204368e+00	1.28353653e+00
-2.22367541e-01	1.35004087e+00	1.20421450e+00	1.28720254e+00
-2.21087540e-01	1.35576745e+00	1.20636950e+00	1.29084590e+00
-2.19807538e-01	1.36147161e+00	1.20850859e+00	1.29446636e+00
-2.18527537e-01	1.36715230e+00	1.21063166e+00	1.29806367e+00
-2.17247536e-01	1.37280847e+00	1.21273863e+00	1.30163758e+00
-2.15967534e-01	1.37843903e+00	1.21482939e+00	1.30518784e+00
-2.14687533e-01	1.38404289e+00	1.21690384e+00	1.30871420e+00
-2.13407532e-01	1.38961894e+00	1.21896190e+00	1.31221641e+00
-2.12127531e-01	1.39516602e+00	1.22100346e+00	1.31569423e+00
-2.10847529e-01	1.40068299e+00	1.22302844e+00	1.31914740e+00
-2.09567528e-01	1.40616867e+00	1.22503673e+00	1.32257570e+00
-2.08287527e-01	1.41162185e+00	1.22702824e+00	1.32597887e+00
-2.07007525e-01	1.41704132e+00	1.22900289e+00	1.32935667e+00
-2.05727524e-01	1.42242583e+00	1.23096057e+00	1.33270887e+00
-2.04447523e-01	1.42777413e+00	1.23290120e+00	1.33603522e+00
-2.03167522e-01	1.43308493e+00	1.23482469e+00	1.33933549e+00
-2.01887520e-01	1.43835691e+00	1.23673095e+00	1.34260944e+00
-2.00607519e-01	1.44358876e+00	1.23861989e+00	1.34585684e+00
-1.99327518e-01	1.44877911e+00	1.24049141e+00	1.34907746e+00
-1.98047517e-01	1.45392659e+00	1.24234544e+00	1.35227106e+00
-1.96767515e-01	1.45902980e+00	1.24418188e+00	1.35543741e+00
-1.95487514e-01	1.46408731e+00	1.24600065e+00	1.35857628e+00
-1.94207513e-01	1.46909768e+00	1.24780166e+00	1.36168746e+00
-1.92927511e-01	1.47405944e+00	1.24958484e+00	1.36477070e+00
-1.91647510e-01	1.47897108e+00	1.25135008e+00	1.36782580e+00
-1.90367509e-01	1.48383109e+00	1.25309732e+00	1.37085252e+00
-1.89087508e-01	1.48863791e+00	1.25482647e+00	1.37385065e+00
-1.87807506e-01	1.49338997e+00	1.25653744e+00	1.37681997e+00
-1.86527505e-01	1.49808567e+00	1.25823016e+00	1.37976027e+00
-1.85247504e-01	1.50272337e+00	1.25990455e+00	1.38267131e+00
-1.83967502e-01	1.50730143e+00	1.26156052e+00	1.38555291e+00
-1.82687501e-01	1.51181816e+00	1.26319800e+00	1.38840483e+00
-1.81407500e-01	1.51627185e+00	1.26481691e+00	1.39122688e+00
-1.80127499e-01	1.52066076e+00	1.26641717e+00	1.39401884e+00
-1.78847497e-01	1.52498312e+00	1.26799872e+00	1.39678051e+00
-1.77567496e-01	1.52923714e+00	1.26956146e+00	1.39951168e+00
-1.76287495e-01	1.53342098e+00	1.27110533e+00	1.40221216e+00
-1.75007493e-01	1.53753280e+00	1.27263025e+00	1.40488174e+00
-1.73727492e-01	1.54157069e+00	1.27413615e+00	1.40752023e+00
-1.72447491e-01	1.54553276e+00	1.27562297e+00	1.41012742e+00
-1.71167490e-01	1.54941704e+00	1.27709062e+00	1.41270313e+00
-1.69887488e-01	1.55322155e+00	1.27853903e+00	1.41524716e+00
-1.68607487e-01	1.55694429e+00	1.27996815e+00	1.41775932e+00
-1.67327486e-01	1.56058320e+00	1.28137790e+00	1.42023943e+00
-1.66047485e-01	1.56413620e+00	1.28276820e+00	1.42268730e+00
-1.64767483e-01	1.56760120e+00	1.28413901e+00	1.42510274e+00
-1.63487482e-01	1.57097602e+00	1.28549024e+00	1.42748558e+00
-1.62207481e-01	1.57425851e+00	1.28682183e+00	1.42983563e+00
-1.60927479e-01	1.57744644e+00	1.28813373e+00	1.43215272e+00
-1.59647478e-01	1.58053756e+00	1.28942586e+00	1.43443668e+00
-1.58367477e-01	1.58352958e+00	1.29069817e+00	1.43668732e+00
-1.57087476e-01	1.58642018e+00	1.29195059e+00	1.43890449e+00
-1.55807474e-01	1.58920701e+00	1.29318307e+00	1.44108801e+00
-1.54527473e-01	1.59188765e+00	1.29439553e+00	1.44323772e+00
-1.53247472e-01	1.59445968e+00	1.29558794e+00	1.44535345e+00
-1.51967470e-01	1.59692062e+00	1.29676022e+00	1.44743504e+00
-1.50687469e-01	1.59926797e+00	1.29791232e+00	1.44948234e+00
-1.49407468e-01	1.60149962e+00	1.29904418e+00	1.45149519e+00
-1.48127467e-01	1.60361615e+00	1.30015575e+00	1.45347344e+00
-1.46847465e-01	1.60561911e+00	1.30124698e+00	1.45541693e+00
-1.45567464e-01	1.60751002e+00	1.30231782e+00	1.45732552e+00
-1.44287463e-01	1.60929039e+00	1.30336820e+00	1.45919905e+00
-1.43007461e-01	1.61096172e+00	1.30439808e+00	1.46103739e+00
-1.41727460e-01	1.61252548e+00	1.30540741e+00	1.46284040e+00
-1.40447459e-01	1.61398313e+00	1.30639615e+00	1.46460793e+00
-1.39167458e-01	1.61533614e+00	1.30736423e+00	1.46633985e+00
-1.37887456e-01	1.61658591e+00	1.30831162e+00	1.46803603e+00
-1.36607455e-01	1.61773389e+00	1.30923827e+00	1.46969634e+00
-1.35327454e-01	1.61878145e+00	1.31014414e+00	1.47132064e+00
-1.34047453e-01	1.61973000e+00	1.31102917e+00	1.47290882e+00
-1.32767451e-01	1.62058090e+00	1.31189333e+00	1.47446074e+00
-1.31487450e-01	1.62133551e+00	1.31273657e+00	1.47597629e+00
-1.30207449e-01	1.62199518e+00	1.31355886e+00	1.47745536e+00
-1.28927447e-01	1.62256123e+00	1.31436015e+00	1.47889782e+00
-1.27647446e-01	1.62303497e+00	1.31514040e+00	1.48030356e+00
-1.26367445e-01	1.62341772e+00	1.31589958e+00	1.48167248e+00
-1.25087444e-01	1.62371075e+00	1.31663765e+00	1.48300446e+00
-1.23807442e-01	1.62391533e+00	1.31735457e+00	1.48429941e+00
-1.22527441e-01	1.62403273e+00	1.31805030e+00	1.48555722e+00
-1.21247440e-01	1.62406419e+00	1.31872482e+00	1.48677779e+00
-1.19967438e-01	1.62401094e+00	1.31937809e+00	1.48796103e+00
-1.18687437e-01	1.62387420e+00	1.32001008e+00	1.48910685e+00
-1.17407436e-01	1.62365518e+00	1.32062075e+00	1.49021515e+00
-1.16127435e-01	1.62335507e+00	1.32121008e+00	1.49128585e+00
-1.14847433e-01	1.62297505e+00	1.32177804e+00	1.49231885e+00
-1.13567432e-01	1.62251628e+00	1.32232460e+00	1.49331409e+00
-1.12287431e-01	1.62197992e+00	1.32284973e+00	1.49427149e+00
-1.11007429e-01	1.62136711e+00	1.32335340e+00	1.49519096e+00
-1.09727428e-01	1.62067898e+00	1.32383560e+00	1.49607243e+00
-1.08447427e-01	1.61991665e+00	1.32429630e+00	1.49691583e+00
-1.07167426e-01	1.61908122e+00	1.32473547e+00	1.49772110e+00
-1.05887424e-01	1.61817378e+00	1.32515310e+00	1.49848817e+00
-1.04607423e-01	1.61719542e+00	1.32554916e+00	1.49921698e+00
-1.03327422e-01	1.61614720e+00	1.32592363e+00	1.49990748e+00
-1.02047421e-01	1.61503019e+00	1.32627650e+00	1.50055959e+00
-1.00767419e-01	1.61384541e+00	1.32660774e+00	1.50117328e+00
-9.94874180e-02	1.61259392e+00	1.32691735e+00	1.50174850e+00
-9.82074167e-02	1.61127673e+00	1.32720531e+00	1.50228519e+00
-9.69274154e-02	1.60989486e+00	1.32747159e+00	1.50278331e+00
-9.56474141e-02	1.60844929e+00	1.32771619e+00	1.50324282e+00
-9.43674128e-02	1.60694104e+00	1.32793910e+00	1.50366369e+00
-9.30874116e-02	1.60537106e+00	1.32814031e+00	1.50404588e+00
-9.18074103e-02	1.60374033e+00	1.32831980e+00	1.50438935e+00
-9.05274090e-02	1.60204981e+00	1.32847756e+00	1.50469408e+00
-8.92474077e-02	1.60030043e+00	1.32861360e+00	1.50496004e+00
-8.79674064e-02	1.59849315e+00	1.32872789e+00	1.50518721e+00
-8.66874052e-02	1.59662887e+00	1.32882044e+00	1.50537557e+00
-8.54074039e-02	1.59470853e+00	1.32889125e+00	1.50552510e+00
-8.41274026e-02	1.59273301e+00	1.32894030e+00	1.50563579e+00
-8.28474013e-02	1.59070322e+00	1.32896759e+00	1.50570762e+00
-8.15674000e-02	1.58862004e+00	1.32897313e+00	1.50574059e+00
-8.02873988e-02	1.58648434e+00	1.32895691e+00	1.50573470e+00
-7.90073975e-02	1.58429699e+00	1.32891893e+00	1.50568994e+00
-7.77273962e-02	1.58205884e+00	1.32885920e+00	1.50560631e+00
-7.64473949e-02	1.57977075e+00	1.32877771e+00	1.50548381e+00
-7.51673936e-02	1.57743353e+00	1.32867448e+00	1.50532246e+00
-7.38873924e-02	1.57504803e+00	1.32854950e+00	1.50512226e+00
-7.26073911e-02	1.57261506e+00	1.32840279e+00	1.50488323e+00
-7.13273898e-02	1.57013542e+00	1.32823435e+00	1.50460538e+00
-7.00473885e-02	1.56760991e+00	1.32804418e+00	1.50428873e+00
-6.87673872e-02	1.56503933e+00	1.32783230e+00	1.50393331e+00
-6.74873860e-02	1.56242445e+00	1.32759872e+00	1.50353913e+00
-6.62073847e-02	1.55976605e+00	1.32734344e+00	1.50310623e+00
-6.49273834e-02	1.55706488e+00	1.32706649e+00	1.50263463e+00
-6.36473821e-02	1.55432171e+00	1.32676787e+00	1.50212438e+00
-6.23673808e-02	1.55153727e+00	1.32644760e+00	1.50157550e+00
-6.10873796e-02	1.54871230e+00	1.32610569e+00	1.50098804e+00
-5.98073783e-02	1.54584754e+00	1.32574217e+00	1.50036204e+00
-5.85273770e-02	1.54294370e+00	1.32535704e+00	1.49969755e+00
-5.72473757e-02	1.54000149e+00	1.32495033e+00	1.49899461e+00
-5.59673744e-02	1.53702162e+00	1.32452206e+00	1.49825328e+00
-5.46873732e-02	1.53400478e+00	1.32407224e+00	1.49747361e+00
-5.34073719e-02	1.53095165e+00	1.32360091e+00	1.49665566e+00
-5.21273706e-02	1.52786293e+00	1.32310807e+00	1.49579949e+00
-5.08473693e-02	1.52473928e+00	1.32259377e+00	1.49490516e+00
-4.95673680e-02	1.52158135e+00	1.32205801e+00	1.49397274e+00
-4.82873668e-02	1.51838982e+00	1.32150083e+00	1.49300230e+00
-4.70073655e-02	1.51516532e+00	1.32092226e+00	1.49199391e+00
-4.57273642e-02	1.51190850e+00	1.32032232e+00	1.49094764e+00
-4.44473629e-02	1.50861999e+00	1.31970104e+00	1.48986358e+00
-4.31673616e-02	1.50530042e+00	1.31905845e+00	1.48874181e+00
-4.18873604e-02	1.50195040e+00	1.31839459e+00	1.48758240e+00
-4.06073591e-02	1.49857054e+00	1.31770948e+00	1.48638545e+00
-3.93273578e-02	1.49516145e+00	1.31700317e+00	1.48515104e+00
-3.80473565e-02	1.49172373e+00	1.31627567e+00	1.48387927e+00
-3.67673552e-02	1.48825795e+00	1.31552704e+00	1.48257023e+00
-3.54873540e-02	1.48476472e+00	1.31475729e+00	1.48122402e+00
-3.42073527e-02	1.48124459e+00	1.31396649e+00	1.47984075e+00
-3.29273514e-02	1.47769815e+00	1.31315465e+00	1.47842050e+00
-3.16473501e-02	1.47412595e+00	1.31232182e+00	1.47696340e+00
-3.03673488e-02	1.47052854e+00	1.31146804e+00	1.47546954e+00
-2.90873476e-02	1.46690648e+00	1.31059336e+00	1.47393904e+00
-2.78073463e-02	1.46326031e+00	1.30969781e+00	1.47237202e+00
-2.65273450e-02	1.45959056e+00	1.30878144e+00	1.47076859e+00
-2.52473437e-02	1.45589776e+00	1.30784429e+00	1.46912888e+00
-2.39673424e-02	1.45218243e+00	1.30688640e+00	1.46745300e+00
-2.26873412e-02	1.44844509e+00	1.30590783e+00	1.46574108e+00
-2.14073399e-02	1.44468626e+00	1.30490863e+00	1.46399324e+00
-2.01273386e-02	1.44090642e+00	1.30388883e+00	1.46220963e+00
-1.88473373e-02	1.43710609e+00	1.30284849e+00	1.46039036e+00
-1.75673360e-02	1.43328575e+00	1.30178766e+00	1.45853558e+00
-1.62873348e-02	1.42944588e+00	1.30070639e+00	1.45664543e+00
-1.50073335e-02	1.42558697e+00	1.29960474e+00	1.45472005e+00
-1.37273322e-02	1.42170950e+00	1.29848275e+00	1.45275957e+00
-1.24473309e-02	1.41781392e+00	1.29734048e+00	1.45076415e+00
-1.11673296e-02	1.41390070e+00	1.29617798e+00	1.44873394e+00
-9.88732836e-03	1.40997029e+00	1.29499532e+00	1.44666908e+00
-8.60732708e-03	1.40602316e+00	1.29379254e+00	1.44456973e+00
-7.32732580e-03	1.40205973e+00	1.29256972e+00	1.44243604e+00
-6.04732452e-03	1.39808046e+00	1.29132689e+00	1.44026818e+00
-4.76732324e-03	1.39408577e+00	1.29006413e+00	1.43806630e+00
-3.48732196e-03	1.39007609e+00	1.28878150e+00	1.43583057e+00
-2.20732068e-03	1.38605185e+00	1.28747905e+00	1.43356115e+00
-9.27319403e-04	1.38201347e+00	1.28615685e+00	1.43125821e+00
3.52681877e-04	1.37796135e+00	1.28481496e+00	1.42892192e+00
1.63268316e-03	1.37389591e+00	1.28345345e+00	1.42655246e+00
2.91268444e-03	1.36981754e+00	1.28207239e+00	1.42414999e+00
4.19268572e-03	1.36572665e+00	1.28067183e+00	1.42171470e+00
5.47268700e-03	1.36162362e+00	1.27925184e+00	1.41924677e+00
6.75268828e-03	1.35750884e+00	1.27781250e+00	1.41674637e+00
8.03268956e-03	1.35338270e+00	1.27635387e+00	1.41421370e+00
9.31269084e-03	1.34924558e+00	1.27487603e+00	1.41164893e+00
1.05926921e-02	1.34509783e+00	1.27337903e+00	1.40905226e+00
1.18726934e-02	1.34093984e+00	1.27186296e+00	1.40642387e+00
1.31526947e-02	1.33677196e+00	1.27032788e+00	1.40376396e+00
1.44326960e-02	1.33259456e+00	1.26877387e+00	1.40107273e+00
1.57126972e-02	1.32840798e+00	1.26720101e+00	1.39835036e+00
1.69926985e-02	1.32421258e+00	1.26560936e+00	1.39559706e+00
1.82726998e-02	1.32000869e+00	1.26399900e+00	1.39281304e+00
1.95527011e-02	1.31579667e+00	1.26237001e+00	1.38999848e+00
2.08327024e-02	1.31157684e+00	1.26072247e+00	1.38715360e+00
2.21127036e-02	1.30734954e+00	1.25905646e+00	1.38427860e+00
2.33927049e-02	1.30311509e+00	1.25737204e+00	1.38137370e+00
2.46727062e-02	1.29887381e+00	1.25566931e+00	1.37843910e+00
2.59527075e-02	1.29462602e+00	1.25394834e+00	1.37547501e+00
2.72327088e-02	1.29037205e+00	1.25220921e+00	1.37248166e+00
2.85127100e-02	1.28611218e+00	1.25045201e+00	1.36945925e+00
2.97927113e-02	1.28184674e+00	1.24867682e+00	1.36640800e+00
3.10727126e-02	1.27757602e+00	1.24688372e+00	1.36332813e+00
3.23527139e-02	1.27330033e+00	1.24507280e+00	1.36021987e+00
3.36327152e-02	1.26901994e+00	1.24324414e+00	1.35708344e+00
3.49127164e-02	1.26473516e+00	1.24139783e+00	1.35391906e+00
3.61927177e-02	1.26044626e+00	1.23953395e+00	1.35072696e+00
3.74727190e-02	1.25615354e+00	1.23765259e+00	1.34750737e+00
3.87527203e-02	1.25185726e+00	1.23575384e+00	1.34426051e+00
4.00327216e-02	1.24755771e+00	1.23383779e+00	1.34098662e+00
4.13127228e-02	1.24325514e+00	1.23190452e+00	1.33768593e+00
4.25927241e-02	1.23894983e+00	1.22995413e+00	1.33435868e+00
4.38727254e-02	1.23464205e+00	1.22798671e+00	1.33100509e+00
4.51527267e-02	1.23033204e+00	1.22600235e+00	1.32762542e+00
4.64327280e-02	1.22602007e+00	1.22400114e+00	1.32421990e+00
4.77127292e-02	1.22170638e+00	1.22198317e+00	1.32078876e+00
4.89927305e-02	1.21739123e+00	1.21994854e+00	1.31733225e+00
5.02727318e-02	1.21307486e+00	1.21789735e+00	1.31385061e+00
5.15527331e-02	1.20875751e+00	1.21582968e+00	1.31034409e+00
5.28327344e-02	1.20443943e+00	1.21374563e+00	1.30681294e+00
5.41127356e-02	1.20012083e+00	1.21164530e+00	1.30325739e+00
5.53927369e-02	1.19580196e+00	1.20952879e+00	1.29967770e+00
5.66727382e-02	1.19148305e+00	1.20739619e+00	1.29607412e+00
5.79527395e-02	1.18716431e+00	1.20524760e+00	1.29244689e+00
5.92327408e-02	1.18284597e+00	1.20308312e+00	1.28879627e+00
6.05127420e-02	1.17852825e+00	1.20090285e+00	1.28512252e+00
6.17927433e-02	1.17421137e+00	1.19870689e+00	1.28142588e+00
6.30727446e-02	1.16989553e+00	1.19649533e+00	1.27770661e+00
6.43527459e-02	1.16558094e+00	1.19426829e+00	1.27396497e+00
6.56327472e-02	1.16126782e+00	1.19202585e+00	1.27020121e+00
6.69127484e-02	1.15695635e+00	1.18976814e+00	1.26641560e+00
6.81927497e-02	1.15264675e+00	1.18749523e+00	1.26260839e+00
6.94727510e-02	1.14833921e+00	1.18520725e+00	1.25877984e+00
7.07527523e-02	1.14403392e+00	1.18290429e+00	1.25493021e+00
7.20327536e-02	1.13973108e+00	1.18058646e+00	1.25105976e+00
7.33127548e-02	1.13543086e+00	1.17825386e+00	1.24716876e+00
7.45927561e-02	1.13113347e+00	1.17590659e+00	1.24325747e+00
7.58727574e-02	1.12683908e+00	1.17354477e+00	1.23932616e+00
7.71527587e-02	1.12254786e+00	1.17116851e+00	1.23537508e+00
7.84327600e-02	1.11826001e+00	1.16877790e+00	1.23140451e+00
7.97127612e-02	1.11397568e+00	1.16637305e+00	1.22741471e+00
8.09927625e-02	1.10969506e+00	1.16395407e+00	1.22340594e+00
8.22727638e-02	1.10541831e+00	1.16152108e+00	1.21937849e+00
8.35527651e-02	1.10114560e+00	1.15907418e+00	1.21533260e+00
8.48327664e-02	1.09687709e+00	1.15661347e+00	1.21126856e+00
8.61127676e-02	1.09261294e+00	1.15413907e+00	1.20718663e+00
8.73927689e-02	1.08835332e+00	1.15165110e+00	1.20308708e+00
8.86727702e-02	1.08409837e+00	1.14914965e+00	1.19897018e+00
8.99527715e-02	1.07984825e+00	1.14663484e+00	1.19483621e+00
9.12327728e-02	1.07560312e+00	1.14410678e+00	1.19068543e+00
9.25127740e-02	1.07136311e+00	1.14156559e+00	1.18651812e+00
9.37927753e-02	1.06712839e+00	1.13901137e+00	1.18233454e+00
9.50727766e-02	1.06289908e+00	1.13644424e+00	1.17813497e+00
9.63527779e-02	1.05867534e+00	1.13386431e+00	1.17391969e+00
9.76327792e-02	1.05445730e+00	1.13127169e+00	1.16968896e+00
9.89127804e-02	1.05024510e+00	1.12866651e+00	1.16544306e+00
1.00192782e-01	1.04603887e+00	1.12604886e+00	1.16118226e+00
1.01472783e-01	1.04183875e+00	1.12341887e+00	1.15690684e+00
1.02752784e-01	1.03764487e+00	1.12077666e+00	1.15261706e+00
1.04032786e-01	1.03345735e+00	1.11812233e+00	1.14831321e+00
1.05312787e-01	1.02927633e+00	1.11545600e+00	1.14399555e+00
1.06592788e-01	1.02510191e+00	1.11277779e+00	1.13966437e+00
1.07872789e-01	1.02093423e+00	1.11008782e+00	1.13531993e+00
1.09152791e-01	1.01677341e+00	1.10738619e+00	1.13096251e+00
1.10432792e-01	1.01261956e+00	1.10467304e+00	1.12659238e+00
1.11712793e-01	1.00847280e+00	1.10194846e+00	1.12220982e+00
1.12992795e-01	1.00433324e+00	1.09921259e+00	1.11781511e+00
1.14272796e-01	1.00020100e+00	1.09646554e+00	1.11340850e+00
1.15552797e-01	9.96076176e-01	1.09370742e+00	1.10899029e+00
1.16832798e-01	9.91958883e-01	1.09093835e+00	1.10456074e+00
1.18112800e-01	9.87849226e-01	1.08815846e+00	1.10012012e+00
1.19392801e-01	9.83747308e-01	1.08536786e+00	1.09566871e+00
1.20672802e-01	9.79653231e-01	1.08256667e+00	1.09120679e+00
1.21952803e-01	9.75567094e-01	1.07975501e+00	1.08673462e+00
1.23232805e-01	9.71488996e-01	1.07693299e+00	1.08225247e+00
1.24512806e-01	9.67419034e-01	1.07410074e+00	1.07776063e+00
1.25792807e-01	9.63357300e-01	1.07125838e+00	1.07325936e+00
1.27072809e-01	9.59303888e-01	1.06840603e+00	1.06874893e+00
1.28352810e-01	9.55258890e-01	1.06554380e+00	1.06422961e+00
1.29632811e-01	9.51222393e-01	1.06267181e+00	1.05970168e+00
1.30912812e-01	9.47194485e-01	1.05979020e+00	1.05516541e+00
1.32192814e-01	9.43175252e-01	1.05689906e+00	1.05062105e+00
1.33472815e-01	9.39164778e-01	1.05399854e+00	1.04606890e+00
1.34752816e-01	9.35163146e-01	1.05108874e+00	1.04150920e+00
1.36032818e-01	9.31170435e-01	1.04816979e+00	1.03694223e+00
1.37312819e-01	9.27186726e-01	1.04524181e+00	1.03236827e+00
1.38592820e-01	9.23212094e-01	1.04230492e+00	1.02778756e+00
1.39872821e-01	9.19246618e-01	1.03935924e+00	1.02320039e+00
1.41152823e-01	9.15290370e-01	1.03640489e+00	1.01860702e+00
1.42432824e-01	9.11343424e-01	1.03344200e+00	1.01400770e+00
1.43712825e-01	9.07405850e-01	1.03047068e+00	1.00940272e+00
1.44992827e-01	9.03477719e-01	1.02749106e+00	1.00479232e+00
1.46272828e-01	8.99559099e-01	1.02450325e+00	1.00017678e+00
1.47552829e-01	8.95650056e-01	1.02150738e+00	9.95556349e-01
1.48832830e-01	8.91750656e-01	1.01850358e+00	9.90931297e-01
1.50112832e-01	8.87860963e-01	1.01549195e+00	9.86301881e-01
1.51392833e-01	8.83981039e-01	1.01247263e+00	9.81668361e-01
1.52672834e-01	8.80110945e-01	1.00944573e+00	9.77030996e-01
1.53952835e-01	8.76250742e-01	1.00641138e+00	9.72390044e-01
1.55232837e-01	8.72400487e-01	1.00336970e+00	9.67745763e-01
1.56512838e-01	8.68560237e-01	1.00032081e+00	9.63098407e-01
1.57792839e-01	8.64730048e-01	9.97264831e-01	9.58448232e-01
1.59072841e-01	8.60909974e-01	9.94201884e-01	9.53795492e-01
1.60352842e-01	8.57100068e-01	9.91132091e-01	9.49140440e-01
1.61632843e-01	8.53300382e-01	9.88055575e-01	9.44483329e-01
1.62912844e-01	8.49510967e-01	9.84972455e-01	9.39824409e-01
1.64192846e-01	8.45731871e-01	9.81882855e-01	9.35163930e-01
1.65472847e-01	8.41963142e-01	9.78786896e-01	9.30502142e-01
1.66752848e-01	8.38204828e-01	9.75684697e-01	9.25839292e-01
1.68032850e-01	8.34456973e-01	9.72576382e-01	9.21175626e-01
1.69312851e-01	8.30719622e-01	9.69462070e-01	9.16511391e-01
1.70592852e-01	8.26992818e-01	9.66341883e-01	9.11846830e-01
1.71872853e-01	8.23276603e-01	9.63215942e-01	9.07182188e-01
1.73152855e-01	8.19571018e-01	9.60084368e-01	9.02517705e-01
1.74432856e-01	8.15876103e-01	9.56947281e-01	8.97853623e-01
1.75712857e-01	8.12191895e-01	9.53804802e-01	8.93190182e-01
1.76992859e-01	8.08518433e-01	9.50657051e-01	8.88527618e-01
1.78272860e-01	8.04855753e-01	9.47504150e-01	8.83866171e-01
1.79552861e-01	8.01203890e-01	9.44346217e-01	8.79206074e-01
1.80832862e-01	7.97562878e-01	9.41183372e-01	8.74547563e-01
1.82112864e-01	7.93932751e-01	9.38015737e-01	8.69890871e-01
1.83392865e-01	7.90313540e-01	9.34843430e-01	8.65236229e-01
1.84672866e-01	7.86705276e-01	9.31666571e-01	8.60583868e-01
1.85952867e-01	7.83107991e-01	9.28485280e-01	8.55934017e-01
1.87232869e-01	7.79521712e-01	9.25299675e-01	8.51286903e-01
1.88512870e-01	7.75946467e-01	9.22109876e-01	8.46642752e-01
1.89792871e-01	7.72382285e-01	9.18916001e-01	8.42001790e-01
1.91072873e-01	7.68829191e-01	9.15718168e-01	8.37364239e-01
1.92352874e-01	7.65287209e-01	9.12516497e-01	8.32730322e-01
1.93632875e-01	7.61756366e-01	9.09311105e-01	8.28100258e-01
1.94912876e-01	7.58236683e-01	9.06102110e-01	8.23474267e-01
1.96192878e-01	7.54728183e-01	9.02889630e-01	8.18852566e-01
1.97472879e-01	7.51230887e-01	8.99673783e-01	8.14235371e-01
1.98752880e-01	7.47744817e-01	8.96454684e-01	8.09622896e-01
2.00032882e-01	7.44269992e-01	8.93232452e-01	8.05015353e-01
2.01312883e-01	7.40806431e-01	8.90007203e-01	8.00412955e-01
2.02592884e-01	7.37354152e-01	8.86779053e-01	7.95815911e-01
2.03872885e-01	7.33913171e-01	8.83548118e-01	7.91224428e-01
2.05152887e-01	7.30483506e-01	8.80314515e-01	7.86638714e-01
2.06432888e-01	7.27065172e-01	8.77078358e-01	7.82058972e-01
2.07712889e-01	7.23658184e-01	8.73839763e-01	7.77485407e-01
2.08992891e-01	7.20262555e-01	8.70598845e-01	7.72918219e-01
2.10272892e-01	7.16878298e-01	8.67355719e-01	7.68357610e-01
2.11552893e-01	7.13505427e-01	8.64110498e-01	7.63803776e-01
2.12832894e-01	7.10143952e-01	8.60863296e-01	7.59256915e-01
2.14112896e-01	7.06793884e-01	8.57614228e-01	7.54717222e-01
2.15392897e-01	7.03455234e-01	8.54363407e-01	7.50184889e-01
2.16672898e-01	7.00128010e-01	8.51110945e-01	7.45660109e-01
2.17952899e-01	6.96812222e-01	8.47856956e-01	7.41143071e-01
2.19232901e-01	6.93507877e-01	8.44601550e-01	7.36633962e-01
2.20512902e-01	6.90214982e-01	8.41344842e-01	7.32132971e-01
2.21792903e-01	6.86933544e-01	8.38086941e-01	7.27640281e-01
2.23072905e-01	6.83663569e-01	8.34827959e-01	7.23156075e-01
2.24352906e-01	6.80405061e-01	8.31568007e-01	7.18680534e-01
2.25632907e-01	6.77158026e-01	8.28307195e-01	7.14213837e-01
2.26912908e-01	6.73922466e-01	8.25045633e-01	7.09756163e-01
2.28192910e-01	6.70698386e-01	8.21783431e-01	7.05307687e-01
2.29472911e-01	6.67485788e-01	8.18520699e-01	7.00868583e-01
2.30752912e-01	6.64284673e-01	8.15257544e-01	6.96439023e-01
2.32032914e-01	6.61095042e-01	8.11994076e-01	6.92019177e-01
2.33312915e-01	6.57916897e-01	8.08730401e-01	6.87609215e-01
2.34592916e-01	6.54750237e-01	8.05466629e-01	6.83209303e-01
2.35872917e-01	6.51595063e-01	8.02202866e-01	6.78819606e-01
2.37152919e-01	6.48451372e-01	7.98939219e-01	6.74440287e-01
2.38432920e-01	6.45319162e-01	7.95675793e-01	6.70071508e-01
2.39712921e-01	6.42198433e-01	7.92412696e-01	6.65713428e-01
2.40992923e-01	6.39089180e-01	7.89150031e-01	6.61366204e-01
2.42272924e-01	6.35991400e-01	7.85887905e-01	6.57029993e-01
2.43552925e-01	6.32905090e-01	7.82626422e-01	6.52704948e-01
2.44832926e-01	6.29830244e-01	7.79365685e-01	6.48391222e-01
2.46112928e-01	6.26766859e-01	7.76105798e-01	6.44088964e-01
2.47392929e-01	6.23714927e-01	7.72846865e-01	6.39798324e-01
2.48672930e-01	6.20674444e-01	7.69588987e-01	6.35519447e-01
2.49952931e-01	6.17645402e-01	7.66332268e-01	6.31252478e-01
2.51232933e-01	6.14627795e-01	7.63076808e-01	6.26997560e-01
2.52512934e-01	6.11621615e-01	7.59822708e-01	6.22754835e-01
2.53792935e-01	6.08626853e-01	7.56570070e-01	6.18524440e-01
2.55072937e-01	6.05643502e-01	7.53318994e-01	6.14306513e-01
2.56352938e-01	6.02671553e-01	7.50069578e-01	6.10101189e-01
2.57632939e-01	5.99710995e-01	7.46821923e-01	6.05908603e-01
2.58912940e-01	5.96761819e-01	7.43576127e-01	6.01728884e-01
2.60192942e-01	5.93824014e-01	7.40332288e-01	5.97562163e-01
2.61472943e-01	5.90897570e-01	7.37090503e-01	5.93408568e-01
2.62752944e-01	5.87982476e-01	7.33850870e-01	5.89268223e-01
2.64032946e-01	5.85078720e-01	7.30613485e-01	5.85141255e-01
2.65312947e-01	5.82186289e-01	7.27378443e-01	5.81027783e-01
2.66592948e-01	5.79305172e-01	7.24145842e-01	5.76927929e-01
2.67872949e-01	5.76435354e-01	7.20915775e-01	5.72841811e-01
2.69152951e-01	5.73576824e-01	7.17688336e-01	5.68769545e-01
2.70432952e-01	5.70729567e-01	7.14463620e-01	5.64711245e-01
2.71712953e-01	5.67893570e-01	7.11241720e-01	5.60667025e-01
2.72992955e-01	5.65068817e-01	7.08022729e-01	5.56636995e-01
2.74272956e-01	5.62255294e-01	7.04806738e-01	5.52621264e-01
2.75552957e-01	5.59452985e-01	7.01593839e-01	5.48619940e-01
2.76832958e-01	5.56661876e-01	6.98384124e-01	5.44633126e-01
2.78112960e-01	5.53881950e-01	6.95177682e-01	5.40660926e-01
2.79392961e-01	5.51113190e-01	6.91974604e-01	5.36703443e-01
2.80672962e-01	5.48355581e-01	6.88774978e-01	5.32760774e-01
2.81952963e-01	5.45609105e-01	6.85578894e-01	5.28833019e-01
2.83232965e-01	5.42873744e-01	6.82386440e-01	5.24920272e-01
2.84512966e-01	5.40149482e-01	6.79197703e-01	5.21022627e-01
2.85792967e-01	5.37436301e-01	6.76012770e-01	5.17140178e-01
2.87072969e-01	5.34734181e-01	6.72831728e-01	5.13273013e-01
2.88352970e-01	5.32043104e-01	6.69654661e-01	5.09421221e-01
2.89632971e-01	5.29363052e-01	6.66481656e-01	5.05584890e-01
2.90912972e-01	5.26694006e-01	6.63312797e-01	5.01764103e-01
2.92192974e-01	5.24035945e-01	6.60148168e-01	4.97958943e-01
2.93472975e-01	5.21388850e-01	6.56987853e-01	4.94169491e-01
2.94752976e-01	5.18752701e-01	6.53831933e-01	4.90395827e-01
2.96032978e-01	5.16127477e-01	6.50680491e-01	4.86638028e-01
2.97312979e-01	5.13513159e-01	6.47533609e-01	4.82896170e-01
2.98592980e-01	5.10909725e-01	6.44391368e-01	4.79170326e-01
2.99872981e-01	5.08317153e-01	6.41253847e-01	4.75460568e-01
3.01152983e-01	5.05735423e-01	6.38121127e-01	4.71766966e-01
3.02432984e-01	5.03164513e-01	6.34993286e-01	4.68089590e-01
3.03712985e-01	5.00604400e-01	6.31870403e-01	4.64428504e-01
3.04992987e-01	4.98055064e-01	6.28752556e-01	4.60783775e-01
3.06272988e-01	4.95516480e-01	6.25639822e-01	4.57155465e-01
3.07552989e-01	4.92988628e-01	6.22532278e-01	4.53543636e-01
3.08832990e-01	4.90471483e-01	6.19429998e-01	4.49948347e-01
3.10112992e-01	4.87965022e-01	6.16333059e-01	4.46369656e-01
3.11392993e-01	4.85469223e-01	6.13241536e-01	4.42807619e-01
3.12672994e-01	4.82984062e-01	6.10155501e-01	4.39262290e-01
3.13952995e-01	4.80509515e-01	6.07075029e-01	4.35733721e-01
3.15232997e-01	4.78045558e-01	6.04000193e-01	4.32221965e-01
3.16512998e-01	4.75592166e-01	6.00931063e-01	4.28727069e-01
3.17792999e-01	4.73149316e-01	5.97867712e-01	4.25249082e-01
3.19073001e-01	4.70716984e-01	5.94810211e-01	4.21788049e-01
3.20353002e-01	4.68295143e-01	5.91758629e-01	4.18344014e-01
3.21633003e-01	4.65883769e-01	5.88713037e-01	4.14917020e-01
3.22913004e-01	4.63482838e-01	5.85673502e-01	4.11507106e-01
3.24193006e-01	4.61092323e-01	5.82640093e-01	4.08114314e-01
3.25473007e-01	4.58712200e-01	5.79612878e-01	4.04738679e-01
3.26753008e-01	4.56342442e-01	5.76591923e-01	4.01380238e-01
3.28033010e-01	4.53983023e-01	5.73577295e-01	3.98039025e-01
3.29313011e-01	4.51633919e-01	5.70569059e-01	3.94715072e-01
3.30593012e-01	4.49295102e-01	5.67567280e-01	3.91408411e-01
3.31873013e-01	4.46966546e-01	5.64572023e-01	3.88119070e-01
3.33153015e-01	4.44648225e-01	5.61583350e-01	3.84847078e-01
3.34433016e-01	4.42340112e-01	5.58601326e-01	3.81592460e-01
3.35713017e-01	4.40042181e-01	5.55626011e-01	3.78355242e-01
3.36993019e-01	4.37754403e-01	5.52657469e-01	3.75135446e-01
3.38273020e-01	4.35476754e-01	5.49695759e-01	3.71933094e-01
3.39553021e-01	4.33209204e-01	5.46740942e-01	3.68748205e-01
3.40833022e-01	4.30951727e-01	5.43793078e-01	3.65580799e-01
3.42113024e-01	4.28704295e-01	5.40852225e-01	3.62430892e-01
3.43393025e-01	4.26466882e-01	5.37918443e-01	3.59298499e-01
3.44673026e-01	4.24239458e-01	5.34991788e-01	3.56183635e-01
3.45953027e-01	4.22021996e-01	5.32072317e-01	3.53086312e-01
3.47233029e-01	4.19814469e-01	5.29160088e-01	3.50006540e-01
3.48513030e-01	4.17616848e-01	5.26255155e-01	3.46944330e-01
3.49793031e-01	4.15429105e-01	5.23357573e-01	3.43899690e-01
3.51073033e-01	4.13251211e-01	5.20467398e-01	3.40872625e-01
3.52353034e-01	4.11083139e-01	5.17584682e-01	3.37863142e-01
3.53633035e-01	4.08924860e-01	5.14709478e-01	3.34871243e-01
3.54913036e-01	4.06776345e-01	5.11841840e-01	3.31896932e-01
3.56193038e-01	4.04637566e-01	5.08981818e-01	3.28940210e-01
3.57473039e-01	4.02508493e-01	5.06129464e-01	3.26001075e-01
3.58753040e-01	4.00389098e-01	5.03284828e-01	3.23079526e-01
3.60033042e-01	3.98279352e-01	5.00447959e-01	3.20175561e-01
3.61313043e-01	3.96179226e-01	4.97618908e-01	3.17289174e-01
3.62593044e-01	3.94088691e-01	4.94797721e-01	3.14420360e-01
3.63873045e-01	3.92007718e-01	4.91984448e-01	3.11569112e-01
3.65153047e-01	3.89936276e-01	4.89179134e-01	3.08735420e-01
3.66433048e-01	3.87874338e-01	4.86381827e-01	3.05919277e-01
3.67713049e-01	3.85821873e-01	4.83592572e-01	3.03120670e-01
3.68993051e-01	3.83778852e-01	4.80811414e-01	3.00339587e-01
3.70273052e-01	3.81745246e-01	4.78038398e-01	2.97576016e-01
3.71553053e-01	3.79721024e-01	4.75273568e-01	2.94829940e-01
3.72833054e-01	3.77706158e-01	4.72516966e-01	2.92101344e-01
3.74113056e-01	3.75700616e-01	4.69768635e-01	2.89390211e-01
3.75393057e-01	3.73704371e-01	4.67028617e-01	2.86696523e-01
3.76673058e-01	3.71717391e-01	4.64296954e-01	2.84020259e-01
3.77953059e-01	3.69739647e-01	4.61573685e-01	2.81361399e-01
3.79233061e-01	3.67771109e-01	4.58858850e-01	2.78719922e-01
3.80513062e-01	3.65811746e-01	4.56152489e-01	2.76095803e-01
3.81793063e-01	3.63861529e-01	4.53454641e-01	2.73489019e-01
3.83073065e-01	3.61920428e-01	4.50765343e-01	2.70899544e-01
3.84353066e-01	3.59988413e-01	4.48084633e-01	2.68327352e-01
3.85633067e-01	3.58065453e-01	4.45412547e-01	2.65772416e-01
3.86913068e-01	3.56151518e-01	4.42749121e-01	2.63234706e-01
3.88193070e-01	3.54246578e-01	4.40094391e-01	2.60714192e-01
3.89473071e-01	3.52350602e-01	4.37448391e-01	2.58210845e-01
3.90753072e-01	3.50463561e-01	4.34811156e-01	2.55724632e-01
3.92033074e-01	3.48585423e-01	4.32182719e-01	2.53255520e-01
3.93313075e-01	3.46716160e-01	4.29563113e-01	2.50803475e-01
3.94593076e-01	3.44855739e-01	4.26952370e-01	2.48368463e-01
3.95873077e-01	3.43004131e-01	4.24350522e-01	2.45950446e-01
3.97153079e-01	3.41161306e-01	4.21757599e-01	2.43549390e-01
3.98433080e-01	3.39327232e-01	4.19173632e-01	2.41165255e-01
3.99713081e-01	3.37501880e-01	4.16598651e-01	2.38798002e-01
4.00993083e-01	3.35685219e-01	4.14032684e-01	2.36447592e-01
4.02273084e-01	3.33877218e-01	4.11475761e-01	2.34113985e-01
4.03553085e-01	3.32077848e-01	4.08927908e-01	2.31797138e-01
4.04833086e-01	3.30287076e-01	4.06389154e-01	2.29497009e-01
4.06113088e-01	3.28504874e-01	4.03859525e-01	2.27213554e-01
4.07393089e-01	3.26731210e-01	4.01339046e-01	2.24946730e-01
4.08673090e-01	3.24966053e-01	3.98827744e-01	2.22696490e-01
4.09953091e-01	3.23209374e-01	3.96325643e-01	2.20462790e-01
4.11233093e-01	3.21461142e-01	3.93832767e-01	2.18245582e-01
4.12513094e-01	3.19721325e-01	3.91349139e-01	2.16044817e-01
4.13793095e-01	3.17989895e-01	3.88874784e-01	2.13860449e-01
4.15073097e-01	3.16266819e-01	3.86409722e-01	2.11692427e-01
4.16353098e-01	3.14552068e-01	3.83953977e-01	2.09540702e-01
4.17633099e-01	3.12845611e-01	3.81507568e-01	2.07405222e-01
4.18913100e-01	3.11147418e-01	3.79070517e-01	2.05285936e-01
4.20193102e-01	3.09457458e-01	3.76642843e-01	2.03182791e-01
4.21473103e-01	3.07775700e-01	3.74224567e-01	2.01095734e-01
4.22753104e-01	3.06102114e-01	3.71815706e-01	1.99024713e-01
4.24033106e-01	3.04436670e-01	3.69416280e-01	1.96969670e-01
4.25313107e-01	3.02779336e-01	3.67026305e-01	1.94930553e-01
4.26593108e-01	3.01130084e-01	3.64645799e-01	1.92907304e-01
4.27873109e-01	2.99488881e-01	3.62274778e-01	1.90899867e-01
4.29153111e-01	2.97855699e-01	3.59913258e-01	1.88908185e-01
4.30433112e-01	2.96230506e-01	3.57561255e-01	1.86932200e-01
4.31713113e-01	2.94613272e-01	3.55218784e-01	1.84971853e-01
4.32993115e-01	2.93003967e-01	3.52885858e-01	1.83027085e-01
4.34273116e-01	2.91402560e-01	3.50562492e-01	1.81097837e-01
4.35553117e-01	2.89809021e-01	3.48248698e-01	1.79184047e-01
4.36833118e-01	2.88223320e-01	3.45944489e-01	1.77285656e-01
4.38113120e-01	2.86645427e-01	3.43649877e-01	1.75402600e-01
4.39393121e-01	2.85075311e-01	3.41364873e-01	1.73534819e-01
4.40673122e-01	2.83512942e-01	3.39089489e-01	1.71682250e-01
4.41953123e-01	2.81958291e-01	3.36823735e-01	1.69844829e-01
4.43233125e-01	2.80411326e-01	3.34567620e-01	1.68022493e-01
4.44513126e-01	2.78872019e-01	3.32321154e-01	1.66215177e-01
4.45793127e-01	2.77340338e-01	3.30084345e-01	1.64422818e-01
4.47073129e-01	2.75816254e-01	3.27857203e-01	1.62645349e-01
4.48353130e-01	2.74299737e-01	3.25639734e-01	1.60882704e-01
4.49633131e-01	2.72790757e-01	3.23431946e-01	1.59134819e-01
4.50913132e-01	2.71289284e-01	3.21233845e-01	1.57401625e-01
4.52193134e-01	2.69795288e-01	3.19045437e-01	1.55683057e-01
4.53473135e-01	2.68308739e-01	3.16866729e-01	1.53979047e-01
4.54753136e-01	2.66829609e-01	3.14697724e-01	1.52289526e-01
4.56033138e-01	2.65357866e-01	3.12538429e-01	1.50614427e-01
4.57313139e-01	2.63893481e-01	3.10388846e-01	1.48953681e-01
4.58593140e-01	2.62436424e-01	3.08248979e-01	1.47307218e-01
4.59873141e-01	2.60986667e-01	3.06118833e-01	1.45674970e-01
4.61153143e-01	2.59544179e-01	3.03998408e-01	1.44056867e-01
4.62433144e-01	2.58108931e-01	3.01887707e-01	1.42452837e-01
4.63713145e-01	2.56680893e-01	2.99786732e-01	1.40862812e-01
4.64993147e-01	2.55260036e-01	2.97695483e-01	1.39286720e-01
4.66273148e-01	2.53846331e-01	2.95613962e-01	1.37724490e-01
4.67553149e-01	2.52439748e-01	2.93542169e-01	1.36176050e-01
4.68833150e-01	2.51040258e-01	2.91480102e-01	1.34641330e-01
4.70113152e-01	2.49647832e-01	2.89427762e-01	1.33120256e-01
4.71393153e-01	2.48262441e-01	2.87385147e-01	1.31612757e-01
4.72673154e-01	2.46884056e-01	2.85352256e-01	1.30118760e-01
4.73953155e-01	2.45512647e-01	2.83329085e-01	1.28638192e-01
4.75233157e-01	2.44148185e-01	2.81315633e-01	1.27170980e-01
4.76513158e-01	2.42790643e-01	2.79311896e-01	1.25717051e-01
4.77793159e-01	2.41439990e-01	2.77317871e-01	1.24276332e-01
4.79073161e-01	2.40096197e-01	2.75333554e-01	1.22848749e-01
4.80353162e-01	2.38759238e-01	2.73358939e-01	1.21434227e-01
4.81633163e-01	2.37429081e-01	2.71394023e-01	1.20032693e-01
4.82913164e-01	2.36105700e-01	2.69438800e-01	1.18644073e-01
4.84193166e-01	2.34789064e-01	2.67493263e-01	1.17268292e-01
4.85473167e-01	2.33479147e-01	2.65557407e-01	1.15905276e-01
4.86753168e-01	2.32175918e-01	2.63631226e-01	1.14554949e-01
4.88033170e-01	2.30879351e-01	2.61714711e-01	1.13217237e-01
4.89313171e-01	2.29589416e-01	2.59807856e-01	1.11892064e-01
4.90593172e-01	2.28306085e-01	2.57910652e-01	1.10579357e-01
4.91873173e-01	2.27029330e-01	2.56023092e-01	1.09279039e-01
4.93153175e-01	2.25759123e-01	2.54145165e-01	1.07991035e-01
4.94433176e-01	2.24495436e-01	2.52276864e-01	1.06715269e-01
4.95713177e-01	2.23238240e-01	2.50418179e-01	1.05451667e-01
4.96993179e-01	2.21987509e-01	2.48569099e-01	1.04200152e-01
4.98273180e-01	2.20743213e-01	2.46729615e-01	1.02960648e-01
4.99553181e-01	2.19505325e-01	2.44899715e-01	1.01733080e-01
5.00833182e-01	2.18273818e-01	2.43079388e-01	1.00517373e-01
5.02113184e-01	2.17048663e-01	2.41268623e-01	9.93134496e-02
5.03393185e-01	2.15829833e-01	2.39467408e-01	9.81212347e-02
5.04673186e-01	2.14617301e-01	2.37675730e-01	9.69406521e-02
5.05953187e-01	2.13411039e-01	2.35893578e-01	9.57716259e-02
5.07233189e-01	2.12211019e-01	2.34120937e-01	9.46140803e-02
5.08513190e-01	2.11017214e-01	2.32357794e-01	9.34679392e-02
5.09793191e-01	2.09829597e-01	2.30604136e-01	9.23331266e-02
5.11073193e-01	2.08648141e-01	2.28859948e-01	9.12095667e-02
5.12353194e-01	2.07472819e-01	2.27125216e-01	9.00971836e-02
5.13633195e-01	2.06303603e-01	2.25399925e-01	8.89959013e-02
5.14913196e-01	2.05140467e-01	2.23684060e-01	8.79056439e-02
5.16193198e-01	2.03983383e-01	2.21977605e-01	8.68263357e-02
5.17473199e-01	2.02832325e-01	2.20280544e-01	8.57579009e-02
5.18753200e-01	2.01687266e-01	2.18592862e-01	8.47002639e-02
5.20033202e-01	2.00548179e-01	2.16914540e-01	8.36533489e-02
5.21313203e-01	1.99415038e-01	2.15245564e-01	8.26170804e-02
5.22593204e-01	1.98287816e-01	2.13585914e-01	8.15913829e-02
5.23873205e-01	1.97166487e-01	2.11935575e-01	8.05761810e-02
5.25153207e-01	1.96051024e-01	2.10294527e-01	7.95713995e-02
5.26433208e-01	1.94941400e-01	2.08662753e-01	7.85769630e-02
5.27713209e-01	1.93837591e-01	2.07040234e-01	7.75927966e-02
5.28993211e-01	1.92739568e-01	2.05426952e-01	7.66188252e-02
5.30273212e-01	1.91647308e-01	2.03822886e-01	7.56549739e-02
5.31553213e-01	1.90560782e-01	2.02228019e-01	7.47011681e-02
5.32833214e-01	1.89479966e-01	2.00642329e-01	7.37573330e-02
5.34113216e-01	1.88404833e-01	1.99065797e-01	7.28233943e-02
5.35393217e-01	1.87335358e-01	1.97498403e-01	7.18992777e-02
5.36673218e-01	1.86271515e-01	1.95940126e-01	7.09849088e-02
5.37953219e-01	1.85213278e-01	1.94390945e-01	7.00802138e-02
5.39233221e-01	1.84160622e-01	1.92850839e-01	6.91851187e-02
5.40513222e-01	1.83113521e-01	1.91319786e-01	6.82995499e-02
5.41793223e-01	1.82071950e-01	1.89797765e-01	6.74234338e-02
5.43073225e-01	1.81035883e-01	1.88284754e-01	6.65566972e-02
5.44353226e-01	1.80005296e-01	1.86780731e-01	6.56992668e-02
5.45633227e-01	1.78980163e-01	1.85285672e-01	6.48510697e-02
5.46913228e-01	1.77960458e-01	1.83799555e-01	6.40120332e-02
5.48193230e-01	1.76946158e-01	1.82322358e-01	6.31820846e-02
5.49473231e-01	1.75937237e-01	1.80854056e-01	6.23611516e-02
5.50753232e-01	1.74933669e-01	1.79394627e-01	6.15491621e-02
5.52033234e-01	1.73935431e-01	1.77944046e-01	6.07460441e-02
5.53313235e-01	1.72942498e-01	1.76502289e-01	5.99517258e-02
5.54593236e-01	1.71954845e-01	1.75069333e-01	5.91661359e-02
5.55873237e-01	1.70972447e-01	1.73645152e-01	5.83892030e-02
5.57153239e-01	1.69995280e-01	1.72229722e-01	5.76208560e-02
5.58433240e-01	1.69023319e-01	1.70823018e-01	5.68610243e-02
5.59713241e-01	1.68056541e-01	1.69425015e-01	5.61096372e-02
5.60993243e-01	1.67094921e-01	1.68035687e-01	5.53666245e-02
5.62273244e-01	1.66138435e-01	1.66655009e-01	5.46319161e-02
5.63553245e-01	1.65187059e-01	1.65282954e-01	5.39054421e-02
5.64833246e-01	1.64240769e-01	1.63919498e-01	5.31871331e-02
5.66113248e-01	1.63299540e-01	1.62564612e-01	5.24769198e-02
5.67393249e-01	1.62363350e-01	1.61218272e-01	5.17747332e-02
5.68673250e-01	1.61432174e-01	1.59880451e-01	5.10805044e-02
5.69953251e-01	1.60505989e-01	1.58551120e-01	5.03941652e-02
5.71233253e-01	1.59584770e-01	1.57230255e-01	4.97156472e-02
5.72513254e-01	1.58668496e-01	1.55917826e-01	4.90448825e-02
5.73793255e-01	1.57757141e-01	1.54613807e-01	4.83818036e-02
5.75073257e-01	1.56850684e-01	1.53318171e-01	4.77263431e-02
5.76353258e-01	1.55949100e-01	1.52030888e-01	4.70784340e-02
5.77633259e-01	1.55052367e-01	1.50751932e-01	4.64380095e-02
5.78913260e-01	1.54160460e-01	1.49481275e-01	4.58050031e-02
5.80193262e-01	1.53273358e-01	1.48218887e-01	4.51793487e-02
5.81473263e-01	1.52391038e-01	1.46964740e-01	4.45609805e-02
5.82753264e-01	1.51513476e-01	1.45718807e-01	4.39498329e-02
5.84033266e-01	1.50640650e-01	1.44481057e-01	4.33458407e-02
5.85313267e-01	1.49772536e-01	1.43251463e-01	4.27489390e-02
5.86593268e-01	1.48909113e-01	1.42029994e-01	4.21590631e-02
5.87873269e-01	1.48050358e-01	1.40816622e-01	4.15761488e-02
5.89153271e-01	1.47196249e-01	1.39611316e-01	4.10001321e-02
5.90433272e-01	1.46346762e-01	1.38414049e-01	4.04309493e-02
5.91713273e-01	1.45501877e-01	1.37224790e-01	3.98685371e-02
5.92993275e-01	1.44661570e-01	1.36043508e-01	3.93128326e-02
5.94273276e-01	1.43825819e-01	1.34870175e-01	3.87637730e-02
5.95553277e-01	1.42994603e-01	1.33704759e-01	3.82212961e-02
5.96833278e-01	1.42167899e-01	1.32547232e-01	3.76853398e-02
5.98113280e-01	1.41345686e-01	1.31397561e-01	3.71558424e-02
5.99393281e-01	1.40527942e-01	1.30255718e-01	3.66327426e-02
6.00673282e-01	1.39714644e-01	1.29121671e-01	3.61159794e-02
6.01953283e-01	1.38905772e-01	1.27995389e-01	3.56054922e-02
6.03233285e-01	1.38101304e-01	1.26876843e-01	3.51012206e-02
6.04513286e-01	1.37301219e-01	1.25766000e-01	3.46031047e-02
6.05793287e-01	1.36505494e-01	1.24662829e-01	3.41110848e-02
6.07073289e-01	1.35714109e-01	1.23567300e-01	3.36251017e-02
6.08353290e-01	1.34927042e-01	1.22479382e-01	3.31450965e-02
6.09633291e-01	1.34144273e-01	1.21399042e-01	3.26710105e-02
6.10913292e-01	1.33365780e-01	1.20326250e-01	3.22027855e-02
6.12193294e-01	1.32591542e-01	1.19260974e-01	3.17403637e-02
6.13473295e-01	1.31821539e-01	1.18203182e-01	3.12836875e-02
6.14753296e-01	1.31055749e-01	1.17152843e-01	3.08326998e-02
6.16033298e-01	1.30294151e-01	1.16109925e-01	3.03873437e-02
6.17313299e-01	1.29536726e-01	1.15074395e-01	2.99475627e-02
6.18593300e-01	1.28783452e-01	1.14046223e-01	2.95133009e-02
6.19873301e-01	1.28034310e-01	1.13025375e-01	2.90845023e-02
6.21153303e-01	1.27289277e-01	1.12011820e-01	2.86611117e-02
6.22433304e-01	1.26548335e-01	1.11005525e-01	2.82430741e-02
6.23713305e-01	1.25811463e-01	1.10006459e-01	2.78303346e-02
6.24993307e-01	1.25078641e-01	1.09014589e-01	2.74228391e-02
6.26273308e-01	1.24349848e-01	1.08029883e-01	2.70205337e-02
6.27553309e-01	1.23625065e-01	1.07052307e-01	2.66233646e-02
6.28833310e-01	1.22904271e-01	1.06081831e-01	2.62312787e-02
6.30113312e-01	1.22187447e-01	1.05118420e-01	2.58442232e-02
6.31393313e-01	1.21474573e-01	1.04162043e-01	2.54621455e-02
6.32673314e-01	1.20765630e-01	1.03212667e-01	2.50849936e-02
6.33953315e-01	1.20060597e-01	1.02270259e-01	2.47127156e-02
6.35233317e-01	1.19359455e-01	1.01334786e-01	2.43452602e-02
6.36513318e-01	1.18662185e-01	1.00406216e-01	2.39825762e-02
6.37793319e-01	1.17968767e-01	9.94845163e-02	2.36246131e-02
6.39073321e-01	1.17279182e-01	9.85696532e-02	2.32713206e-02
6.40353322e-01	1.16593410e-01	9.76615941e-02	2.29226486e-02
6.41633323e-01	1.15911433e-01	9.67603062e-02	2.25785477e-02
6.42913324e-01	1.15233231e-01	9.58657564e-02	2.22389685e-02
6.44193326e-01	1.14558786e-01	9.49779119e-02	2.19038622e-02
6.45473327e-01	1.13888078e-01	9.40967396e-02	2.15731805e-02
6.46753328e-01	1.13221089e-01	9.32222064e-02	2.12468750e-02
6.48033330e-01	1.12557800e-01	9.23542794e-02	2.09248981e-02
6.49313331e-01	1.11898192e-01	9.14929255e-02	2.06072023e-02
6.50593332e-01	1.11242246e-01	9.06381116e-02	2.02937407e-02
6.51873333e-01	1.10589944e-01	8.97898045e-02	1.99844666e-02
6.53153335e-01	1.09941268e-01	8.89479714e-02	1.96793336e-02
6.54433336e-01	1.09296199e-01	8.81125789e-02	1.93782958e-02
6.55713337e-01	1.08654719e-01	8.72835940e-02	1.90813075e-02
6.56993339e-01	1.08016809e-01	8.64609836e-02	1.87883237e-02
6.58273340e-01	1.07382452e-01	8.56447145e-02	1.84992994e-02
6.59553341e-01	1.06751629e-01	8.48347537e-02	1.82141900e-02
6.60833342e-01	1.06124323e-01	8.40310681e-02	1.79329515e-02
6.62113344e-01	1.05500515e-01	8.32336245e-02	1.76555401e-02
6.63393345e-01	1.04880187e-01	8.24423898e-02	1.73819123e-02
6.64673346e-01	1.04263323e-01	8.16573309e-02	1.71120250e-02
6.65953347e-01	1.03649903e-01	8.08784148e-02	1.68458355e-02
6.67233349e-01	1.03039911e-01	8.01056085e-02	1.65833014e-02
6.68513350e-01	1.02433329e-01	7.93388787e-02	1.63243808e-02
6.69793351e-01	1.01830139e-01	7.85781926e-02	1.60690319e-02
6.71073353e-01	1.01230325e-01	7.78235171e-02	1.58172135e-02
6.72353354e-01	1.00633868e-01	7.70748192e-02	1.55688845e-02
6.73633355e-01	1.00040751e-01	7.63320659e-02	1.53240044e-02
6.74913356e-01	9.94509582e-02	7.55952244e-02	1.50825329e-02
6.76193358e-01	9.88644712e-02	7.48642616e-02	1.48444301e-02
6.77473359e-01	9.82812734e-02	7.41391448e-02	1.46096564e-02
6.78753360e-01	9.77013477e-02	7.34198410e-02	1.43781726e-02
6.80033362e-01	9.71246774e-02	7.27063174e-02	1.41499398e-02
6.81313363e-01	9.65512457e-02	7.19985413e-02	1.39249195e-02
6.82593364e-01	9.59810357e-02	7.12964799e-02	1.37030735e-02
6.83873365e-01	9.54140308e-02	7.06001004e-02	1.34843639e-02
6.85153367e-01	9.48502144e-02	6.99093703e-02	1.32687532e-02
6.86433368e-01	9.42895701e-02	6.92242569e-02	1.30562042e-02
6.87713369e-01	9.37320813e-02	6.85447276e-02	1.28466802e-02
6.88993371e-01	9.31777317e-02	6.78707498e-02	1.26401445e-02
6.90273372e-01	9.26265050e-02	6.72022912e-02	1.24365610e-02
6.91553373e-01	9.20783850e-02	6.65393191e-02	1.22358939e-02
6.92833374e-01	9.15333555e-02	6.58818013e-02	1.20381077e-02
6.94113376e-01	9.09914004e-02	6.52297053e-02	1.18431672e-02
6.95393377e-01	9.04525037e-02	6.45829990e-02	1.16510375e-02
6.96673378e-01	8.99166495e-02	6.39416500e-02	1.14616842e-02
6.97953379e-01	8.93838220e-02	6.33056263e-02	1.12750730e-02
6.99233381e-01	8.88540052e-02	6.26748956e-02	1.10911700e-02
7.00513382e-01	8.83271835e-02	6.20494259e-02	1.09099417e-02
7.01793383e-01	8.78033412e-02	6.14291852e-02	1.07313549e-02
7.03073385e-01	8.72824628e-02	6.08141417e-02	1.05553767e-02
7.04353386e-01	8.67645326e-02	6.02042633e-02	1.03819744e-02
7.05633387e-01	8.62495353e-02	5.95995183e-02	1.02111159e-02
7.06913388e-01	8.57374555e-02	5.89998751e-02	1.00427690e-02
7.08193390e-01	8.52282779e-02	5.84053018e-02	9.87690228e-03
7.09473391e-01	8.47219872e-02	5.78157669e-02	9.71348426e-03
7.10753392e-01	8.42185683e-02	5.72312389e-02	9.55248396e-03
7.12033394e-01	8.37180060e-02	5.66516863e-02	9.39387065e-03
7.13313395e-01	8.32202853e-02	5.60770778e-02	9.23761391e-03
7.14593396e-01	8.27253913e-02	5.55073820e-02	9.08368364e-03
7.15873397e-01	8.22333090e-02	5.49425677e-02	8.93205003e-03
7.17153399e-01	8.17440237e-02	5.43826037e-02	8.78268356e-03
7.18433400e-01	8.12575206e-02	5.38274590e-02	8.63555505e-03
7.19713401e-01	8.07737849e-02	5.32771026e-02	8.49063556e-03
7.20993403e-01	8.02928020e-02	5.27315036e-02	8.34789649e-03
7.22273404e-01	7.98145575e-02	5.21906311e-02	8.20730952e-03
7.23553405e-01	7.93390367e-02	5.16544544e-02	8.06884662e-03
7.24833406e-01	7.88662253e-02	5.11229428e-02	7.93248005e-03
7.26113408e-01	7.83961089e-02	5.05960658e-02	7.79818236e-03
7.27393409e-01	7.79286732e-02	5.00737928e-02	7.66592639e-03
7.28673410e-01	7.74639040e-02	4.95560936e-02	7.53568526e-03
7.29953411e-01	7.70017871e-02	4.90429376e-02	7.40743238e-03
7.31233413e-01	7.65423085e-02	4.85342949e-02	7.28114143e-03
7.32513414e-01	7.60854540e-02	4.80301351e-02	7.15678638e-03
7.33793415e-01	7.56312098e-02	4.75304283e-02	7.03434147e-03
7.35073417e-01	7.51795619e-02	4.70351446e-02	6.91378123e-03
7.36353418e-01	7.47304965e-02	4.65442540e-02	6.79508044e-03
7.37633419e-01	7.42839998e-02	4.60577269e-02	6.67821417e-03
7.38913420e-01	7.38400581e-02	4.55755336e-02	6.56315776e-03
7.40193422e-01	7.33986579e-02	4.50976445e-02	6.44988681e-03
7.41473423e-01	7.29597854e-02	4.46240301e-02	6.33837719e-03
7.42753424e-01	7.25234272e-02	4.41546611e-02	6.22860503e-03
7.44033426e-01	7.20895698e-02	4.36895083e-02	6.12054674e-03
7.45313427e-01	7.16581998e-02	4.32285425e-02	6.01417897e-03
7.46593428e-01	7.12293040e-02	4.27717345e-02	5.90947863e-03
7.47873429e-01	7.08028691e-02	4.23190556e-02	5.80642291e-03
7.49153431e-01	7.03788818e-02	4.18704767e-02	5.70498922e-03
7.50433432e-01	6.99573290e-02	4.14259692e-02	5.60515526e-03
7.51713433e-01	6.95381977e-02	4.09855044e-02	5.50689896e-03
7.52993435e-01	6.91214748e-02	4.05490538e-02	5.41019849e-03
7.54273436e-01	6.87071474e-02	4.01165889e-02	5.31503229e-03
7.55553437e-01	6.82952026e-02	3.96880814e-02	5.22137903e-03
7.56833438e-01	6.78856275e-02	3.92635032e-02	5.12921764e-03
7.58113440e-01	6.74784095e-02	3.88428260e-02	5.03852727e-03
7.59393441e-01	6.70735357e-02	3.84260220e-02	4.94928733e-03
7.60673442e-01	6.66709937e-02	3.80130631e-02	4.86147745e-03
7.61953443e-01	6.62707706e-02	3.76039217e-02	4.77507750e-03
7.63233445e-01	6.58728542e-02	3.71985700e-02	4.69006761e-03
7.64513446e-01	6.54772318e-02	3.67969805e-02	4.60642810e-03
7.65793447e-01	6.50838911e-02	3.63991258e-02	4.52413956e-03
7.67073449e-01	6.46928197e-02	3.60049785e-02	4.44318277e-03
7.68353450e-01	6.43040054e-02	3.56145114e-02	4.36353877e-03
7.69633451e-01	6.39174359e-02	3.52276974e-02	4.28518881e-03
7.70913452e-01	6.35330990e-02	3.48445095e-02	4.20811435e-03
7.72193454e-01	6.31509827e-02	3.44649209e-02	4.13229711e-03
7.73473455e-01	6.27710750e-02	3.40889048e-02	4.05771898e-03
7.74753456e-01	6.23933637e-02	3.37164345e-02	3.98436210e-03
7.76033458e-01	6.20178370e-02	3.33474835e-02	3.91220882e-03
7.77313459e-01	6.16444830e-02	3.29820254e-02	3.84124169e-03
7.78593460e-01	6.12732899e-02	3.26200340e-02	3.77144349e-03
7.79873461e-01	6.09042459e-02	3.22614830e-02	3.70279719e-03
7.81153463e-01	6.05373394e-02	3.19063464e-02	3.63528599e-03
7.82433464e-01	6.01725586e-02	3.15545983e-02	3.56889328e-03
7.83713465e-01	5.98098921e-02	3.12062128e-02	3.50360266e-03
7.84993467e-01	5.94493282e-02	3.08611642e-02	3.43939792e-03
7.86273468e-01	5.90908554e-02	3.05194270e-02	3.37626307e-03
7.87553469e-01	5.87344625e-02	3.01809758e-02	3.31418231e-03
7.88833470e-01	5.83801380e-02	2.98457850e-02	3.25314003e-03
7.90113472e-01	5.80278705e-02	2.95138297e-02	3.19312082e-03
7.91393473e-01	5.76776489e-02	2.91850846e-02	3.13410948e-03
7.92673474e-01	5.73294620e-02	2.88595248e-02	3.07609097e-03
7.93953475e-01	5.69832986e-02	2.85371255e-02	3.01905046e-03
7.95233477e-01	5.66391476e-02	2.82178619e-02	2.96297330e-03
7.96513478e-01	5.62969979e-02	2.79017093e-02	2.90784503e-03
7.97793479e-01	5.59568388e-02	2.75886434e-02	2.85365137e-03
7.99073481e-01	5.56186591e-02	2.72786398e-02	2.80037823e-03
8.00353482e-01	5.52824480e-02	2.69716742e-02	2.74801170e-03
8.01633483e-01	5.49481947e-02	2.66677225e-02	2.69653803e-03
8.02913484e-01	5.46158886e-02	2.63667607e-02	2.64594367e-03
8.04193486e-01	5.42855187e-02	2.60687649e-02	2.59621524e-03
8.05473487e-01	5.39570745e-02	2.57737115e-02	2.54733953e-03
8.06753488e-01	5.36305455e-02	2.54815767e-02	2.49930350e-03
8.08033490e-01	5.33059209e-02	2.51923372e-02	2.45209427e-03
8.09313491e-01	5.29831904e-02	2.49059694e-02	2.40569917e-03
8.10593492e-01	5.26623436e-02	2.46224502e-02	2.36010564e-03
8.11873493e-01	5.23433699e-02	2.43417565e-02	2.31530132e-03
8.13153495e-01	5.20262591e-02	2.40638652e-02	2.27127402e-03
8.14433496e-01	5.17110009e-02	2.37887534e-02	2.22801168e-03
8.15713497e-01	5.13975850e-02	2.35163985e-02	2.18550243e-03
8.16993499e-01	5.10860013e-02	2.32467778e-02	2.14373454e-03
8.18273500e-01	5.07762396e-02	2.29798688e-02	2.10269645e-03
8.19553501e-01	5.04682899e-02	2.27156491e-02	2.06237674e-03
8.20833502e-01	5.01621421e-02	2.24540965e-02	2.02276416e-03
8.22113504e-01	4.98577862e-02	2.21951888e-02	1.98384759e-03
8.23393505e-01	4.95552124e-02	2.19389040e-02	1.94561609e-03
8.24673506e-01	4.92544106e-02	2.16852203e-02	1.90805884e-03
8.25953507e-01	4.89553712e-02	2.14341160e-02	1.87116519e-03
8.27233509e-01	4.86580843e-02	2.11855693e-02	1.83492461e-03
8.28513510e-01	4.83625401e-02	2.09395588e-02	1.79932674e-03
8.29793511e-01	4.80687290e-02	2.06960631e-02	1.76436136e-03
8.31073513e-01	4.77766415e-02	2.04550610e-02	1.73001836e-03
8.32353514e-01	4.74862677e-02	2.02165313e-02	1.69628781e-03
8.33633515e-01	4.71975984e-02	1.99804530e-02	1.66315988e-03
8.34913516e-01	4.69106239e-02	1.97468053e-02	1.63062492e-03
8.36193518e-01	4.66253348e-02	1.95155673e-02	1.59867337e-03
8.37473519e-01	4.63417217e-02	1.92867186e-02	1.56729582e-03
8.38753520e-01	4.60597753e-02	1.90602385e-02	1.53648301e-03
8.40033522e-01	4.57794863e-02	1.88361066e-02	1.50622579e-03
8.41313523e-01	4.55008455e-02	1.86143028e-02	1.47651514e-03
8.42593524e-01	4.52238435e-02	1.83948069e-02	1.44734217e-03
8.43873525e-01	4.49484714e-02	1.81775989e-02	1.41869812e-03
8.45153527e-01	4.46747200e-02	1.79626589e-02	1.39057435e-03
8.46433528e-01	4.44025801e-02	1.77499670e-02	1.36296234e-03
8.47713529e-01	4.41320429e-02	1.75395038e-02	1.33585370e-03
8.48993531e-01	4.38630993e-02	1.73312497e-02	1.30924015e-03
8.50273532e-01	4.35957404e-02	1.71251852e-02	1.28311354e-03
8.51553533e-01	4.33299573e-02	1.69212912e-02	1.25746584e-03
8.52833534e-01	4.30657413e-02	1.67195484e-02	1.23228910e-03
8.54113536e-01	4.28030835e-02	1.65199379e-02	1.20757554e-03
8.55393537e-01	4.25419751e-02	1.63224407e-02	1.18331745e-03
8.56673538e-01	4.22824076e-02	1.61270380e-02	1.15950726e-03
8.57953539e-01	4.20243721e-02	1.59337113e-02	1.13613748e-03
8.59233541e-01	4.17678603e-02	1.57424418e-02	1.11320076e-03
8.60513542e-01	4.15128633e-02	1.55532114e-02	1.09068984e-03
8.61793543e-01	4.12593729e-02	1.53660016e-02	1.06859757e-03
8.63073545e-01	4.10073804e-02	1.51807942e-02	1.04691691e-03
8.64353546e-01	4.07568775e-02	1.49975712e-02	1.02564093e-03
8.65633547e-01	4.05078558e-02	1.48163148e-02	1.00476277e-03
8.66913548e-01	4.02603069e-02	1.46370069e-02	9.84275719e-04
8.68193550e-01	4.00142225e-02	1.44596301e-02	9.64173129e-04
8.69473551e-01	3.97695944e-02	1.42841666e-02	9.44448470e-04
8.70753552e-01	3.95264144e-02	1.41105991e-02	9.25095301e-04
8.72033554e-01	3.92846742e-02	1.39389101e-02	9.06107284e-04
8.73313555e-01	3.90443659e-02	1.37690825e-02	8.87478171e-04
8.74593556e-01	3.88054812e-02	1.36010992e-02	8.69201812e-04
8.75873557e-01	3.85680122e-02	1.34349432e-02	8.51272147e-04
8.77153559e-01	3.83319508e-02	1.32705976e-02	8.33683211e-04
8.78433560e-01	3.80972891e-02	1.31080456e-02	8.16429126e-04
8.79713561e-01	3.78640192e-02	1.29472707e-02	7.99504108e-04
8.80993563e-01	3.76321332e-02	1.27882563e-02	7.82902458e-04
8.82273564e-01	3.74016232e-02	1.26309860e-02	7.66618564e-04
8.83553565e-01	3.71724815e-02	1.24754436e-02	7.50646902e-04
8.84833566e-01	3.69447003e-02	1.23216128e-02	7.34982033e-04
8.86113568e-01	3.67182720e-02	1.21694776e-02	7.19618601e-04
8.87393569e-01	3.64931888e-02	1.20190221e-02	7.04551333e-04
8.88673570e-01	3.62694430e-02	1.18702304e-02	6.89775038e-04
8.89953571e-01	3.60470272e-02	1.17230868e-02	6.75284604e-04
8.91233573e-01	3.58259338e-02	1.15775758e-02	6.61075002e-04
8.92513574e-01	3.56061552e-02	1.14336818e-02	6.47141280e-04
8.93793575e-01	3.53876840e-02	1.12913895e-02	6.33478561e-04
8.95073577e-01	3.51705127e-02	1.11506837e-02	6.20082049e-04
8.96353578e-01	3.49546341e-02	1.10115490e-02	6.06947020e-04
8.97633579e-01	3.47400406e-02	1.08739707e-02	5.94068826e-04
8.98913580e-01	3.45267250e-02	1.07379336e-02	5.81442893e-04
9.00193582e-01	3.43146800e-02	1.06034230e-02	5.69064718e-04
9.01473583e-01	3.41038984e-02	1.04704242e-02	5.56929871e-04
9.02753584e-01	3.38943730e-02	1.03389226e-02	5.45033990e-04
9.04033586e-01	3.36860966e-02	1.02089036e-02	5.33372787e-04
9.05313587e-01	3.34790621e-02	1.00803531e-02	5.21942039e-04
9.06593588e-01	3.32732625e-02	9.95325656e-03	5.10737591e-04
9.07873589e-01	3.30686906e-02	9.82759995e-03	4.99755357e-04
9.09153591e-01	3.28653394e-02	9.70336920e-03	4.88991314e-04
9.10433592e-01	3.26632020e-02	9.58055036e-03	4.78441507e-04
9.11713593e-01	3.24622715e-02	9.45912959e-03	4.68102043e-04
9.12993595e-01	3.22625409e-02	9.33909317e-03	4.57969093e-04
9.14273596e-01	3.20640034e-02	9.22042747e-03	4.48038889e-04
9.15553597e-01	3.18666522e-02	9.10311897e-03	4.38307726e-04
9.16833598e-01	3.16704805e-02	8.98715426e-03	4.28771960e-04
9.18113600e-01	3.14754815e-02	8.87252002e-03	4.19428004e-04
9.19393601e-01	3.12816484e-02	8.75920306e-03	4.10272334e-04
9.20673602e-01	3.10889747e-02	8.64719026e-03	4.01301479e-04
9.21953603e-01	3.08974537e-02	8.53646865e-03	3.92512030e-04
9.23233605e-01	3.07070788e-02	8.42702530e-03	3.83900631e-04
9.24513606e-01	3.05178433e-02	8.31884745e-03	3.75463984e-04
9.25793607e-01	3.03297409e-02	8.21192239e-03	3.67198844e-04
9.27073609e-01	3.01427648e-02	8.10623753e-03	3.59102021e-04
9.28353610e-01	2.99569088e-02	8.00178039e-03	3.51170379e-04
9.29633611e-01	2.97721663e-02	7.89853857e-03	3.43400832e-04
9.30913612e-01	2.95885310e-02	7.79649979e-03	3.35790347e-04
9.32193614e-01	2.94059964e-02	7.69565186e-03	3.28335944e-04
9.33473615e-01	2.92245563e-02	7.59598269e-03	3.21034690e-04
9.34753616e-01	2.90442044e-02	7.49748029e-03	3.13883704e-04
9.36033618e-01	2.88649344e-02	7.40013276e-03	3.06880151e-04
9.37313619e-01	2.86867400e-02	7.30392830e-03	3.00021248e-04
9.38593620e-01	2.85096152e-02	7.20885522e-03	2.93304255e-04
9.39873621e-01	2.83335536e-02	7.11490192e-03	2.86726482e-04
9.41153623e-01	2.81585492e-02	7.02205688e-03	2.80285283e-04
9.42433624e-01	2.79845960e-02	6.93030869e-03	2.73978059e-04
9.43713625e-01	2.78116877e-02	6.83964605e-03	2.67802253e-04
9.44993627e-01	2.76398185e-02	6.75005772e-03	2.61755355e-04
9.46273628e-01	2.74689822e-02	6.66153258e-03	2.55834895e-04
9.47553629e-01	2.72991730e-02	6.57405960e-03	2.50038449e-04
9.48833630e-01	2.71303849e-02	6.48762783e-03	2.44363633e-04
9.50113632e-01	2.69626120e-02	6.40222642e-03	2.38808103e-04
9.51393633e-01	2.67958484e-02	6.31784463e-03	2.33369560e-04
9.52673634e-01	2.66300884e-02	6.23447177e-03	2.28045741e-04
9.53953635e-01	2.64653260e-02	6.15209728e-03	2.22834424e-04
9.55233637e-01	2.63015556e-02	6.07071067e-03	2.17733426e-04
9.56513638e-01	2.61387713e-02	5.99030155e-03	2.12740602e-04
9.57793639e-01	2.59769676e-02	5.91085962e-03	2.07853845e-04
9.59073641e-01	2.58161386e-02	5.83237465e-03	2.03071085e-04
9.60353642e-01	2.56562787e-02	5.75483653e-03	1.98390288e-04
9.61633643e-01	2.54973824e-02	5.67823521e-03	1.93809457e-04
9.62913644e-01	2.53394441e-02	5.60256074e-03	1.89326630e-04
9.64193646e-01	2.51824581e-02	5.52780325e-03	1.84939879e-04
9.65473647e-01	2.50264190e-02	5.45395297e-03	1.80647311e-04
9.66753648e-01	2.48713212e-02	5.38100020e-03	1.76447068e-04
9.68033650e-01	2.47171594e-02	5.30893534e-03	1.72337323e-04
9.69313651e-01	2.45639280e-02	5.23774887e-03	1.68316282e-04
9.70593652e-01	2.44116216e-02	5.16743134e-03	1.64382186e-04
9.71873653e-01	2.42602350e-02	5.09797340e-03	1.60533304e-04
9.73153655e-01	2.41097627e-02	5.02936578e-03	1.56767939e-04
9.74433656e-01	2.39601994e-02	4.96159929e-03	1.53084423e-04
9.75713657e-01	2.38115398e-02	4.89466483e-03	1.49481119e-04
9.76993659e-01	2.36637787e-02	4.82855337e-03	1.45956419e-04
9.78273660e-01	2.35169108e-02	4.76325597e-03	1.42508745e-04
9.79553661e-01	2.33709310e-02	4.69876376e-03	1.39136548e-04
9.80833662e-01	2.32258341e-02	4.63506797e-03	1.35838306e-04
9.82113664e-01	2.30816148e-02	4.57215990e-03	1.32612526e-04
9.83393665e-01	2.29382682e-02	4.51003091e-03	1.29457742e-04
9.84673666e-01	2.27957890e-02	4.44867247e-03	1.26372515e-04
9.85953667e-01	2.26541724e-02	4.38807611e-03	1.23355433e-04
9.87233669e-01	2.25134131e-02	4.32823344e-03	1.20405109e-04
9.88513670e-01	2.23735063e-02	4.26913615e-03	1.17520183e-04
9.89793671e-01	2.22344469e-02	4.21077601e-03	1.14699318e-04
9.91073673e-01	2.20962300e-02	4.15314485e-03	1.11941205e-04
9.92353674e-01	2.19588507e-02	4.09623460e-03	1.09244557e-04
9.93633675e-01	2.18223040e-02	4.04003725e-03	1.06608112e-04
9.94913676e-01	2.16865852e-02	3.98454487e-03	1.04030630e-04
9.96193678e-01	2.15516893e-02	3.92974959e-03	1.01510897e-04
9.97473679e-01	2.14176115e-02	3.87564363e-03	9.90477204e-05
9.98753680e-01	2.12843472e-02	3.82221928e-03	9.66399291e-05
1.00003368e+00	2.11518914e-02	3.76946891e-03	9.42863753e-05
1.00131368e+00	2.10202395e-02	3.71738494e-03	9.19859325e-05
1.00259368e+00	2.08893867e-02	3.66595987e-03	8.97374957e-05
1.00387369e+00	2.07593285e-02	3.61518630e-03	8.75399807e-05
1.00515369e+00	2.06300600e-02	3.56505685e-03	8.53923239e-05
1.00643369e+00	2.05015768e-02	3.51556426e-03	8.32934820e-05
1.00771369e+00	2.03738741e-02	3.46670129e-03	8.12424317e-05
1.00899369e+00	2.02469474e-02	3.41846082e-03	7.92381692e-05
1.01027369e+00	2.01207922e-02	3.37083577e-03	7.72797099e-05
1.01155369e+00	1.99954039e-02	3.32381912e-03	7.53660881e-05
1.01283369e+00	1.98707781e-02	3.27740393e-03	7.34963569e-05
1.01411370e+00	1.97469102e-02	3.23158335e-03	7.16695874e-05
1.01539370e+00	1.96237957e-02	3.18635055e-03	6.98848688e-05
1.01667370e+00	1.95014304e-02	3.14169880e-03	6.81413079e-05
1.01795370e+00	1.93798097e-02	3.09762142e-03	6.64380289e-05
1.01923370e+00	1.92589292e-02	3.05411182e-03	6.47741729e-05
1.02051370e+00	1.91387847e-02	3.01116343e-03	6.31488979e-05
1.02179370e+00	1.90193718e-02	2.96876979e-03	6.15613781e-05
1.02307370e+00	1.89006862e-02	2.92692448e-03	6.00108042e-05
1.02435371e+00	1.87827236e-02	2.88562114e-03	5.84963824e-05
1.02563371e+00	1.86654797e-02	2.84485349e-03	5.70173348e-05
1.02691371e+00	1.85489504e-02	2.80461529e-03	5.55728986e-05
1.02819371e+00	1.84331314e-02	2.76490039e-03	5.41623262e-05
1.02947371e+00	1.83180184e-02	2.72570268e-03	5.27848846e-05
1.03075371e+00	1.82036075e-02	2.68701612e-03	5.14398556e-05
1.03203371e+00	1.80898943e-02	2.64883472e-03	5.01265350e-05
1.03331371e+00	1.79768749e-02	2.61115256e-03	4.88442327e-05
1.03459372e+00	1.78645450e-02	2.57396379e-03	4.75922723e-05
1.03587372e+00	1.77529007e-02	2.53726259e-03	4.63699910e-05
1.03715372e+00	1.76419379e-02	2.50104322e-03	4.51767392e-05
1.03843372e+00	1.75316525e-02	2.46530000e-03	4.40118803e-05
1.03971372e+00	1.74220406e-02	2.43002730e-03	4.28747905e-05
1.04099372e+00	1.73130982e-02	2.39521954e-03	4.17648587e-05
1.04227372e+00	1.72048213e-02	2.36087121e-03	4.06814858e-05
1.04355373e+00	1.70972060e-02	2.32697686e-03	3.96240852e-05
1.04483373e+00	1.69902483e-02	2.29353107e-03	3.85920819e-05
1.04611373e+00	1.68839444e-02	2.26052851e-03	3.75849127e-05
1.04739373e+00	1.67782905e-02	2.22796388e-03	3.66020258e-05
1.04867373e+00	1.66732826e-02	2.19583194e-03	3.56428806e-05
1.04995373e+00	1.65689170e-02	2.16412751e-03	3.47069476e-05
1.05123373e+00	1.64651897e-02	2.13284547e-03	3.37937082e-05
1.05251373e+00	1.63620972e-02	2.10198073e-03	3.29026542e-05
1.05379374e+00	1.62596355e-02	2.07152828e-03	3.20332882e-05
1.05507374e+00	1.61578010e-02	2.04148313e-03	3.11851226e-05
1.05635374e+00	1.60565899e-02	2.01184038e-03	3.03576803e-05
1.05763374e+00	1.59559986e-02	1.98259516e-03	2.95504936e-05
1.05891374e+00	1.58560233e-02	1.95374264e-03	2.87631049e-05
1.06019374e+00	1.57566604e-02	1.92527807e-03	2.79950658e-05
1.06147374e+00	1.56579063e-02	1.89719672e-03	2.72459374e-05
1.06275374e+00	1.55597573e-02	1.86949394e-03	2.65152898e-05
1.06403375e+00	1.54622099e-02	1.84216511e-03	2.58027022e-05
1.06531375e+00	1.53652605e-02	1.81520565e-03	2.51077625e-05
1.06659375e+00	1.52689055e-02	1.78861106e-03	2.44300673e-05
1.06787375e+00	1.51731414e-02	1.76237686e-03	2.37692216e-05
1.06915375e+00	1.50779647e-02	1.73649862e-03	2.31248389e-05
1.07043375e+00	1.49833719e-02	1.71097199e-03	2.24965405e-05
1.07171375e+00	1.48893595e-02	1.68579261e-03	2.18839560e-05
1.07299375e+00	1.47959241e-02	1.66095622e-03	2.12867227e-05
1.07427376e+00	1.47030622e-02	1.63645858e-03	2.07044857e-05
1.07555376e+00	1.46107704e-02	1.61229550e-03	2.01368975e-05
1.07683376e+00	1.45190453e-02	1.58846283e-03	1.95836181e-05
1.07811376e+00	1.44278836e-02	1.56495647e-03	1.90443146e-05
1.07939376e+00	1.43372818e-02	1.54177238e-03	1.85186615e-05
1.08067376e+00	1.42472367e-02	1.51890653e-03	1.80063401e-05
1.08195376e+00	1.41577450e-02	1.49635496e-03	1.75070384e-05
1.08323376e+00	1.40688033e-02	1.47411376e-03	1.70204513e-05
1.08451377e+00	1.39804083e-02	1.45217902e-03	1.65462803e-05
1.08579377e+00	1.38925568e-02	1.43054693e-03	1.60842332e-05
1.08707377e+00	1.38052456e-02	1.40921368e-03	1.56340242e-05
1.08835377e+00	1.37184714e-02	1.38817552e-03	1.51953737e-05
1.08963377e+00	1.36322310e-02	1.36742873e-03	1.47680081e-05
1.09091377e+00	1.35465212e-02	1.34696965e-03	1.43516599e-05
1.09219377e+00	1.34613389e-02	1.32679464e-03	1.39460673e-05
1.09347377e+00	1.33766808e-02	1.30690011e-03	1.35509742e-05
1.09475378e+00	1.32925440e-02	1.28728251e-03	1.31661302e-05
1.09603378e+00	1.32089252e-02	1.26793834e-03	1.27912904e-05
1.09731378e+00	1.31258214e-02	1.24886411e-03	1.24262151e-05
1.09859378e+00	1.30432295e-02	1.23005640e-03	1.20706702e-05
1.09987378e+00	1.29611463e-02	1.21151182e-03	1.17244265e-05
1.10115378e+00	1.28795690e-02	1.19322699e-03	1.13872600e-05
1.10243378e+00	1.27984943e-02	1.17519862e-03	1.10589515e-05
1.10371379e+00	1.27179195e-02	1.15742341e-03	1.07392869e-05
1.10499379e+00	1.26378413e-02	1.13989813e-03	1.04280566e-05
1.10627379e+00	1.25582569e-02	1.12261956e-03	1.01250560e-05
1.10755379e+00	1.24791634e-02	1.10558453e-03	9.83008467e-06
1.10883379e+00	1.24005577e-02	1.08878992e-03	9.54294702e-06
1.11011379e+00	1.23224369e-02	1.07223262e-03	9.26345166e-06
1.11139379e+00	1.22447982e-02	1.05590956e-03	8.99141154e-06
1.11267379e+00	1.21676386e-02	1.03981773e-03	8.72664381e-06
1.11395380e+00	1.20909552e-02	1.02395412e-03	8.46896977e-06
1.11523380e+00	1.20147453e-02	1.00831578e-03	8.21821472e-06
1.11651380e+00	1.19390060e-02	9.92899776e-04	7.97420796e-06
1.11779380e+00	1.18637344e-02	9.77703225e-04	7.73678264e-06
1.11907380e+00	1.17889277e-02	9.62723265e-04	7.50577569e-06
1.12035380e+00	1.17145831e-02	9.47957072e-04	7.28102778e-06
1.12163380e+00	1.16406980e-02	9.33401853e-04	7.06238322e-06
1.12291380e+00	1.15672694e-02	9.19054848e-04	6.84968984e-06
1.12419381e+00	1.14942947e-02	9.04913330e-04	6.64279902e-06
1.12547381e+00	1.14217711e-02	8.90974603e-04	6.44156550e-06
1.12675381e+00	1.13496960e-02	8.77236001e-04	6.24584738e-06
1.12803381e+00	1.12780666e-02	8.63694893e-04	6.05550605e-06
1.12931381e+00	1.12068802e-02	8.50348676e-04	5.87040609e-06
1.13059381e+00	1.11361342e-02	8.37194777e-04	5.69041519e-06
1.13187381e+00	1.10658259e-02	8.24230655e-04	5.51540416e-06
1.13315381e+00	1.09959527e-02	8.11453799e-04	5.34524676e-06
1.13443382e+00	1.09265119e-02	7.98861726e-04	5.17981974e-06
1.13571382e+00	1.08575010e-02	7.86451985e-04	5.01900269e-06
1.13699382e+00	1.07889174e-02	7.74222151e-04	4.86267804e-06
1.13827382e+00	1.07207585e-02	7.62169831e-04	4.71073095e-06
1.13955382e+00	1.06530218e-02	7.50292657e-04	4.56304931e-06
1.14083382e+00	1.05857046e-02	7.38588292e-04	4.41952362e-06
1.14211382e+00	1.05188045e-02	7.27054425e-04	4.28004697e-06
1.14339382e+00	1.04523189e-02	7.15688775e-04	4.14451499e-06
1.14467383e+00	1.03862454e-02	7.04489086e-04	4.01282576e-06
1.14595383e+00	1.03205814e-02	6.93453131e-04	3.88487979e-06
1.14723383e+00	1.02553246e-02	6.82578707e-04	3.76057995e-06
1.14851383e+00	1.01904723e-02	6.71863641e-04	3.63983144e-06
1.14979383e+00	1.01260223e-02	6.61305783e-04	3.52254170e-06
1.15107383e+00	1.00619720e-02	6.50903012e-04	3.40862040e-06
1.15235383e+00	9.99831902e-03	6.40653231e-04	3.29797936e-06
1.15363384e+00	9.93506100e-03	6.30554368e-04	3.19053254e-06
1.15491384e+00	9.87219554e-03	6.20604377e-04	3.08619595e-06
1.15619384e+00	9.80972027e-03	6.10801238e-04	2.98488764e-06
1.15747384e+00	9.74763281e-03	6.01142953e-04	2.88652764e-06
1.15875384e+00	9.68593083e-03	5.91627550e-04	2.79103791e-06
1.16003384e+00	9.62461199e-03	5.82253082e-04	2.69834230e-06
1.16131384e+00	9.56367398e-03	5.73017624e-04	2.60836653e-06
1.16259384e+00	9.50311450e-03	5.63919277e-04	2.52103812e-06
1.16387385e+00	9.44293124e-03	5.54956161e-04	2.43628636e-06
1.16515385e+00	9.38312193e-03	5.46126425e-04	2.35404226e-06
1.16643385e+00	9.32368431e-03	5.37428236e-04	2.27423854e-06
1.16771385e+00	9.26461613e-03	5.28859787e-04	2.19680957e-06
1.16899385e+00	9.20591514e-03	5.20419291e-04	2.12169134e-06
1.17027385e+00	9.14757913e-03	5.12104985e-04	2.04882140e-06
1.17155385e+00	9.08960587e-03	5.03915127e-04	1.97813887e-06
1.17283385e+00	9.03199318e-03	4.95847996e-04	1.90958437e-06
1.17411386e+00	8.97473886e-03	4.87901893e-04	1.84309998e-06
1.17539386e+00	8.91784074e-03	4.80075142e-04	1.77862924e-06
1.17667386e+00	8.86129667e-03	4.72366086e-04	1.71611710e-06
1.17795386e+00	8.80510448e-03	4.64773088e-04	1.65550988e-06
1.17923386e+00	8.74926205e-03	4.57294534e-04	1.59675524e-06
1.18051386e+00	8.69376725e-03	4.49928830e-04	1.53980217e-06
1.18179386e+00	8.63861797e-03	4.42674399e-04	1.48460092e-06
1.18307386e+00	8.58381212e-03	4.35529688e-04	1.43110302e-06
1.18435387e+00	8.52934760e-03	4.28493160e-04	1.37926121e-06
1.18563387e+00	8.47522235e-03	4.21563301e-04	1.32902943e-06
1.18691387e+00	8.42143430e-03	4.14738614e-04	1.28036279e-06
1.18819387e+00	8.36798140e-03	4.08017621e-04	1.23321754e-06
1.18947387e+00	8.31486162e-03	4.01398863e-04	1.18755106e-06
1.19075387e+00	8.26207293e-03	3.94880900e-04	1.14332179e-06
1.19203387e+00	8.20961331e-03	3.88462311e-04	1.10048926e-06
1.19331387e+00	8.15748077e-03	3.82141692e-04	1.05901403e-06
1.19459388e+00	8.10567331e-03	3.75917658e-04	1.01885768e-06
1.19587388e+00	8.05418895e-03	3.69788840e-04	9.79982770e-07
1.19715388e+00	8.00302574e-03	3.63753889e-04	9.42352834e-07
1.19843388e+00	7.95218170e-03	3.57811471e-04	9.05932351e-07
1.19971388e+00	7.90165491e-03	3.51960271e-04	8.70686720e-07
1.20099388e+00	7.85144342e-03	3.46198991e-04	8.36582242e-07
1.20227388e+00	7.80154532e-03	3.40526348e-04	8.03586096e-07
1.20355389e+00	7.75195870e-03	3.34941078e-04	7.71666318e-07
1.20483389e+00	7.70268166e-03	3.29441931e-04	7.40791783e-07
1.20611389e+00	7.65371231e-03	3.24027675e-04	7.10932183e-07
1.20739389e+00	7.60504877e-03	3.18697093e-04	6.82058005e-07
1.20867389e+00	7.55668919e-03	3.13448985e-04	6.54140519e-07
1.20995389e+00	7.50863170e-03	3.08282166e-04	6.27151751e-07
1.21123389e+00	7.46087447e-03	3.03195467e-04	6.01064470e-07
1.21251389e+00	7.41341565e-03	2.98187732e-04	5.75852168e-07
1.21379390e+00	7.36625344e-03	2.93257824e-04	5.51489042e-07
1.21507390e+00	7.31938602e-03	2.88404619e-04	5.27949980e-07
1.21635390e+00	7.27281159e-03	2.83627006e-04	5.05210540e-07
1.21763390e+00	7.22652836e-03	2.78923891e-04	4.83246935e-07
1.21891390e+00	7.18053455e-03	2.74294195e-04	4.62036019e-07
1.22019390e+00	7.13482840e-03	2.69736852e-04	4.41555270e-07
1.22147390e+00	7.08940814e-03	2.65250809e-04	4.21782771e-07
1.22275390e+00	7.04427203e-03	2.60835029e-04	4.02697203e-07
1.22403391e+00	6.99941834e-03	2.56488489e-04	3.84277822e-07
1.22531391e+00	6.95484533e-03	2.52210177e-04	3.66504450e-07
1.22659391e+00	6.91055129e-03	2.47999096e-04	3.49357461e-07
1.22787391e+00	6.86653451e-03	2.43854265e-04	3.32817762e-07
1.22915391e+00	6.82279330e-03	2.39774711e-04	3.16866786e-07
1.23043391e+00	6.77932597e-03	2.35759477e-04	3.01486475e-07
1.23171391e+00	6.73613084e-03	2.31807620e-04	2.86659270e-07
1.23299391e+00	6.69320626e-03	2.27918206e-04	2.72368096e-07
1.23427392e+00	6.65055055e-03	2.24090318e-04	2.58596350e-07
1.23555392e+00	6.60816208e-03	2.20323047e-04	2.45327892e-07
1.23683392e+00	6.56603922e-03	2.16615499e-04	2.32547028e-07
1.23811392e+00	6.52418032e-03	2.12966792e-04	2.20238505e-07
1.23939392e+00	6.48258377e-03	2.09376054e-04	2.08387496e-07
1.24067392e+00	6.44124798e-03	2.05842428e-04	1.96979588e-07
1.24195392e+00	6.40017133e-03	2.02365065e-04	1.86000776e-07
1.24323392e+00	6.35935224e-03	1.98943131e-04	1.75437447e-07
1.24451393e+00	6.31878914e-03	1.95575800e-04	1.65276376e-07
1.24579393e+00	6.27848044e-03	1.92262261e-04	1.55504711e-07
1.24707393e+00	6.23842460e-03	1.89001710e-04	1.46109964e-07
1.24835393e+00	6.19862005e-03	1.85793357e-04	1.37080007e-07
1.24963393e+00	6.15906527e-03	1.82636422e-04	1.28403054e-07
1.25091393e+00	6.11975870e-03	1.79530135e-04	1.20067660e-07
1.25219393e+00	6.08069884e-03	1.76473738e-04	1.12062707e-07
1.25347393e+00	6.04188416e-03	1.73466482e-04	1.04377398e-07
1.25475394e+00	6.00331317e-03	1.70507629e-04	9.70012481e-08
1.25603394e+00	5.96498435e-03	1.67596451e-04	8.99240761e-08
1.25731394e+00	5.92689624e-03	1.64732230e-04	8.31359964e-08
1.25859394e+00	5.88904734e-03	1.61914259e-04	7.66274117e-08
1.25987394e+00	5.85143618e-03	1.59141839e-04	7.03890051e-08
1.26115394e+00	5.81406132e-03	1.56414283e-04	6.44117327e-08
1.26243394e+00	5.77692129e-03	1.53730910e-04	5.86868165e-08
1.26371395e+00	5.74001464e-03	1.51091052e-04	5.32057373e-08
1.26499395e+00	5.70333995e-03	1.48494049e-04	4.79602277e-08
1.26627395e+00	5.66689579e-03	1.45939250e-04	4.29422655e-08
1.26755395e+00	5.63068074e-03	1.43426013e-04	3.81440670e-08
1.26883395e+00	5.59469339e-03	1.40953705e-04	3.35580810e-08
1.27011395e+00	5.55893233e-03	1.38521704e-04	2.91769819e-08
1.27139395e+00	5.52339618e-03	1.36129393e-04	2.49936642e-08
1.27267395e+00	5.48808355e-03	1.33776166e-04	2.10012364e-08
1.27395396e+00	5.45299307e-03	1.31461425e-04	1.71930151e-08
1.27523396e+00	5.41812336e-03	1.29184581e-04	1.35625191e-08
1.27651396e+00	5.38347307e-03	1.26945053e-04	1.01034647e-08
1.27779396e+00	5.34904084e-03	1.24742267e-04	6.80975950e-09
1.27907396e+00	5.31482533e-03	1.22575660e-04	3.67549748e-09
1.28035396e+00	5.28082521e-03	1.20444674e-04	6.94953971e-10
1.28163396e+00	5.24703915e-03	1.18348760e-04	-2.13741946e-09
1.28291396e+00	5.21346582e-03	1.16287378e-04	-4.82699982e-09
1.28419397e+00	5.18010392e-03	1.14259994e-04	-7.37899743e-09
1.28547397e+00	5.14695215e-03	1.12266082e-04	-9.79846056e-09
1.28675397e+00	5.11400919e-03	1.10305124e-04	-1.20902799e-08
1.28803397e+00	5.08127378e-03	1.08376609e-04	-1.42591930e-08
1.28931397e+00	5.04874462e-03	1.06480035e-04	-1.63097885e-08
1.29059397e+00	5.01642045e-03	1.04614903e-04	-1.82465104e-08
1.29187397e+00	4.98430000e-03	1.02780727e-04	-2.00736618e-08
1.29315397e+00	4.95238201e-03	1.00977022e-04	-2.17954095e-08
1.29443398e+00	4.92066523e-03	9.92033150e-05	-2.34157870e-08
1.29571398e+00	4.88914841e-03	9.74591367e-05	-2.49386991e-08
1.29699398e+00	4.85783033e-03	9.57440258e-05	-2.63679251e-08
1.29827398e+00	4.82670976e-03	9.40575275e-05	-2.77071223e-08
1.29955398e+00	4.79578547e-03	9.23991936e-05	-2.89598297e-08
1.30083398e+00	4.76505625e-03	9.07685822e-05	-3.01294716e-08
1.30211398e+00	4.73452090e-03	8.91652581e-05	-3.12193603e-08
1.30339398e+00	4.70417822e-03	8.75887924e-05	-3.22326997e-08
1.30467399e+00	4.67402701e-03	8.60387621e-05	-3.31725884e-08
1.30595399e+00	4.64406610e-03	8.45147509e-05	-3.40420229e-08
1.30723399e+00	4.61429430e-03	8.30163482e-05	-3.48439002e-08
1.30851399e+00	4.58471044e-03	8.15431495e-05	-3.55810210e-08
1.30979399e+00	4.55531337e-03	8.00947562e-05	-3.62560922e-08
1.31107399e+00	4.52610193e-03	7.86707758e-05	-3.68717301e-08
1.31235399e+00	4.49707496e-03	7.72708211e-05	-3.74304628e-08
1.31363400e+00	4.46823133e-03	7.58945111e-05	-3.79347325e-08
1.31491400e+00	4.43956989e-03	7.45414700e-05	-3.83868988e-08
1.31619400e+00	4.41108953e-03	7.32113278e-05	-3.87892405e-08
1.31747400e+00	4.38278912e-03	7.19037199e-05	-3.91439581e-08
1.31875400e+00	4.35466755e-03	7.06182870e-05	-3.94531763e-08
1.32003400e+00	4.32672371e-03	6.93546752e-05	-3.97189464e-08
1.32131400e+00	4.29895649e-03	6.81125359e-05	-3.99432482e-08
1.32259400e+00	4.27136480e-03	6.68915255e-05	-4.01279921e-08
1.32387401e+00	4.24394756e-03	6.56913058e-05	-4.02750217e-08
1.32515401e+00	4.21670367e-03	6.45115433e-05	-4.03861152e-08
1.32643401e+00	4.18963208e-03	6.33519097e-05	-4.04629879e-08
1.32771401e+00	4.16273171e-03	6.22120816e-05	-4.05072937e-08
1.32899401e+00	4.13600149e-03	6.10917403e-05	-4.05206274e-08
1.33027401e+00	4.10944037e-03	5.99905719e-05	-4.05045261e-08
1.33155401e+00	4.08304731e-03	5.89082673e-05	-4.04604714e-08
1.33283401e+00	4.05682125e-03	5.78445220e-05	-4.03898906e-08
1.33411402e+00	4.03076117e-03	5.67990361e-05	-4.02941590e-08
1.33539402e+00	4.00486603e-03	5.57715140e-05	-4.01746009e-08
1.33667402e+00	3.97913480e-03	5.47616649e-05	-4.00324918e-08
1.33795402e+00	3.95356648e-03	5.37692022e-05	-3.98690594e-08
1.33923402e+00	3.92816005e-03	5.27938435e-05	-3.96854854e-08
1.34051402e+00	3.90291450e-03	5.18353110e-05	-3.94829069e-08
1.34179402e+00	3.87782883e-03	5.08933308e-05	-3.92624176e-08
1.34307402e+00	3.85290205e-03	4.99676333e-05	-3.90250698e-08
1.34435403e+00	3.82813317e-03	4.90579531e-05	-3.87718749e-08
1.34563403e+00	3.80352122e-03	4.81640285e-05	-3.85038054e-08
1.34691403e+00	3.77906521e-03	4.72856021e-05	-3.82217955e-08
1.34819403e+00	3.75476417e-03	4.64224203e-05	-3.79267431e-08
1.34947403e+00	3.73061715e-03	4.55742335e-05	-3.76195104e-08
1.35075403e+00	3.70662319e-03	4.47407956e-05	-3.73009251e-08
1.35203403e+00	3.68278132e-03	4.39218646e-05	-3.69717820e-08
1.35331403e+00	3.65909061e-03	4.31172020e-05	-3.66328435e-08
1.35459404e+00	3.63555012e-03	4.23265732e-05	-3.62848409e-08
1.35587404e+00	3.61215890e-03	4.15497468e-05	-3.59284755e-08
1.35715404e+00	3.58891604e-03	4.07864954e-05	-3.55644198e-08
1.35843404e+00	3.56582060e-03	4.00365949e-05	-3.51933177e-08
1.35971404e+00	3.54287168e-03	3.92998245e-05	-3.48157863e-08
1.36099404e+00	3.52006835e-03	3.85759671e-05	-3.44324165e-08
1.36227404e+00	3.49740971e-03	3.78648088e-05	-3.40437737e-08
1.36355405e+00	3.47489486e-03	3.71661390e-05	-3.36503988e-08
1.36483405e+00	3.45252291e-03	3.64797505e-05	-3.32528092e-08
1.36611405e+00	3.43029296e-03	3.58054391e-05	-3.28514994e-08
1.36739405e+00	3.40820412e-03	3.51430039e-05	-3.24469416e-08
1.36867405e+00	3.38625553e-03	3.44922473e-05	-3.20395872e-08
1.36995405e+00	3.36444629e-03	3.38529744e-05	-3.16298667e-08
1.37123405e+00	3.34277556e-03	3.32249935e-05	-3.12181909e-08
1.37251405e+00	3.32124245e-03	3.26081161e-05	-3.08049513e-08
1.37379406e+00	3.29984612e-03	3.20021565e-05	-3.03905211e-08
1.37507406e+00	3.27858571e-03	3.14069317e-05	-2.99752557e-08
1.37635406e+00	3.25746037e-03	3.08222618e-05	-2.95594933e-08
1.37763406e+00	3.23646926e-03	3.02479698e-05	-2.91435554e-08
1.37891406e+00	3.21561154e-03	2.96838813e-05	-2.87277479e-08
1.38019406e+00	3.19488638e-03	2.91298246e-05	-2.83123609e-08
1.38147406e+00	3.17429295e-03	2.85856310e-05	-2.78976700e-08
1.38275406e+00	3.15383043e-03	2.80511341e-05	-2.74839364e-08
1.38403407e+00	3.13349801e-03	2.75261704e-05	-2.70714074e-08
1.38531407e+00	3.11329486e-03	2.70105789e-05	-2.66603174e-08
1.38659407e+00	3.09322018e-03	2.65042010e-05	-2.62508877e-08
1.38787407e+00	3.07327318e-03	2.60068809e-05	-2.58433276e-08
1.38915407e+00	3.05345304e-03	2.55184651e-05	-2.54378344e-08
1.39043407e+00	3.03375898e-03	2.50388025e-05	-2.50345942e-08
1.39171407e+00	3.01419022e-03	2.45677445e-05	-2.46337821e-08
1.39299407e+00	2.99474596e-03	2.41051448e-05	-2.42355627e-08
1.39427408e+00	2.97542543e-03	2.36508595e-05	-2.38400905e-08
1.39555408e+00	2.95622786e-03	2.32047469e-05	-2.34475104e-08
1.39683408e+00	2.93715247e-03	2.27666677e-05	-2.30579577e-08
1.39811408e+00	2.91819851e-03	2.23364848e-05	-2.26715590e-08
1.39939408e+00	2.89936520e-03	2.19140631e-05	-2.22884324e-08
1.40067408e+00	2.88065181e-03	2.14992700e-05	-2.19086874e-08
1.40195408e+00	2.86205758e-03	2.10919747e-05	-2.15324258e-08
1.40323408e+00	2.84358175e-03	2.06920488e-05	-2.11597418e-08
1.40451409e+00	2.82522360e-03	2.02993658e-05	-2.07907224e-08
1.40579409e+00	2.80698238e-03	1.99138012e-05	-2.04254474e-08
1.40707409e+00	2.78885737e-03	1.95352326e-05	-2.00639901e-08
1.40835409e+00	2.77084782e-03	1.91635395e-05	-1.97064173e-08
1.40963409e+00	2.75295304e-03	1.87986035e-05	-1.93527897e-08
1.41091409e+00	2.73517228e-03	1.84403081e-05	-1.90031621e-08
1.41219409e+00	2.71750484e-03	1.80885384e-05	-1.86575837e-08
1.41347409e+00	2.69995001e-03	1.77431817e-05	-1.83160983e-08
1.41475410e+00	2.68250708e-03	1.74041270e-05	-1.79787448e-08
1.41603410e+00	2.66517536e-03	1.70712651e-05	-1.76455568e-08
1.41731410e+00	2.64795414e-03	1.67444887e-05	-1.73165634e-08
1.41859410e+00	2.63084273e-03	1.64236920e-05	-1.69917894e-08
1.41987410e+00	2.61384045e-03	1.61087712e-05	-1.66712552e-08
1.42115410e+00	2.59694660e-03	1.57996240e-05	-1.63549769e-08
1.42243410e+00	2.58016052e-03	1.54961498e-05	-1.60429672e-08
1.42371411e+00	2.56348151e-03	1.51982499e-05	-1.57352346e-08
1.42499411e+00	2.54690892e-03	1.49058268e-05	-1.54317846e-08
1.42627411e+00	2.53044208e-03	1.46187850e-05	-1.51326190e-08
1.42755411e+00	2.51408031e-03	1.43370303e-05	-1.48377365e-08
1.42883411e+00	2.49782296e-03	1.40604701e-05	-1.45471329e-08
1.43011411e+00	2.48166938e-03	1.37890135e-05	-1.42608011e-08
1.43139411e+00	2.46561892e-03	1.35225709e-05	-1.39787312e-08
1.43267411e+00	2.44967092e-03	1.32610543e-05	-1.37009108e-08
1.43395412e+00	2.43382474e-03	1.30043771e-05	-1.34273250e-08
1.43523412e+00	2.41807975e-03	1.27524541e-05	-1.31579568e-08
1.43651412e+00	2.40243531e-03	1.25052016e-05	-1.28927869e-08
1.43779412e+00	2.38689079e-03	1.22625372e-05	-1.26317938e-08
1.43907412e+00	2.37144555e-03	1.20243800e-05	-1.23749543e-08
1.44035412e+00	2.35609898e-03	1.17906503e-05	-1.21222434e-08
1.44163412e+00	2.34085045e-03	1.15612699e-05	-1.18736342e-08
1.44291412e+00	2.32569936e-03	1.13361617e-05	-1.16290983e-08
1.44419413e+00	2.31064508e-03	1.11152500e-05	-1.13886059e-08
1.44547413e+00	2.29568700e-03	1.08984603e-05	-1.11521256e-08
1.44675413e+00	2.28082454e-03	1.06857196e-05	-1.09196247e-08
1.44803413e+00	2.26605707e-03	1.04769557e-05	-1.06910696e-08
1.44931413e+00	2.25138401e-03	1.02720980e-05	-1.04664251e-08
1.45059413e+00	2.23680475e-03	1.00710769e-05	-1.02456553e-08
1.45187413e+00	2.22231872e-03	9.87382385e-06	-1.00287232e-08
1.45315413e+00	2.20792533e-03	9.68027174e-06	-9.81559079e-09
1.45443414e+00	2.19362398e-03	9.49035441e-06	-9.60621944e-09
1.45571414e+00	2.17941410e-03	9.30400686e-06	-9.40056964e-09
1.45699414e+00	2.16529513e-03	9.12116517e-06	-9.19860120e-09
1.45827414e+00	2.15126647e-03	8.94176652e-06	-9.00027332e-09
1.45955414e+00	2.13732757e-03	8.76574916e-06	-8.80554464e-09
1.46083414e+00	2.12347786e-03	8.59305237e-06	-8.61437326e-09
1.46211414e+00	2.10971678e-03	8.42361646e-06	-8.42671686e-09
1.46339414e+00	2.09604377e-03	8.25738276e-06	-8.24253271e-09
1.46467415e+00	2.08245827e-03	8.09429360e-06	-8.06177773e-09
1.46595415e+00	2.06895974e-03	7.93429230e-06	-7.88440853e-09
1.46723415e+00	2.05554762e-03	7.77732313e-06	-7.71038148e-09
1.46851415e+00	2.04222138e-03	7.62333131e-06	-7.53965274e-09
1.46979415e+00	2.02898046e-03	7.47226301e-06	-7.37217831e-09
1.47107415e+00	2.01582434e-03	7.32406532e-06	-7.20791404e-09
1.47235415e+00	2.00275248e-03	7.17868623e-06	-7.04681571e-09
1.47363416e+00	1.98976434e-03	7.03607462e-06	-6.88883905e-09
1.47491416e+00	1.97685940e-03	6.89618024e-06	-6.73393976e-09
1.47619416e+00	1.96403713e-03	6.75895373e-06	-6.58207356e-09
1.47747416e+00	1.95129702e-03	6.62434656e-06	-6.43319622e-09
1.47875416e+00	1.93863854e-03	6.49231102e-06	-6.28726358e-09
1.48003416e+00	1.92606118e-03	6.36280026e-06	-6.14423159e-09
1.48131416e+00	1.91356443e-03	6.23576821e-06	-6.00405632e-09
1.48259416e+00	1.90114777e-03	6.11116961e-06	-5.86669402e-09
1.48387417e+00	1.88881071e-03	5.98895998e-06	-5.73210110e-09
1.48515417e+00	1.87655274e-03	5.86909559e-06	-5.60023417e-09
1.48643417e+00	1.86437336e-03	5.75153351e-06	-5.47105008e-09
1.48771417e+00	1.85227208e-03	5.63623152e-06	-5.34450590e-09
1.48899417e+00	1.84024840e-03	5.52314814e-06	-5.22055898e-09
1.49027417e+00	1.82830183e-03	5.41224263e-06	-5.09916695e-09
1.49155417e+00	1.81643189e-03	5.30347493e-06	-4.98028773e-09
1.49283417e+00	1.80463808e-03	5.19680570e-06	-4.86387955e-09
1.49411418e+00	1.79291994e-03	5.09219628e-06	-4.74990097e-09
1.49539418e+00	1.78127698e-03	4.98960869e-06	-4.63831089e-09
1.49667418e+00	1.76970872e-03	4.88900560e-06	-4.52906856e-09
1.49795418e+00	1.75821470e-03	4.79035035e-06	-4.42213360e-09
1.49923418e+00	1.74679444e-03	4.69360691e-06	-4.31746600e-09
1.50051418e+00	1.73544749e-03	4.59873989e-06	-4.21502614e-09
1.50179418e+00	1.72417337e-03	4.50571452e-06	-4.11477478e-09
1.50307418e+00	1.71297162e-03	4.41449665e-06	-4.01667311e-09
1.50435419e+00	1.70184179e-03	4.32505270e-06	-3.92068271e-09
1.50563419e+00	1.69078342e-03	4.23734972e-06	-3.82676557e-09
1.50691419e+00	1.67979607e-03	4.15135531e-06	-3.73488413e-09
1.50819419e+00	1.66887927e-03	4.06703767e-06	-3.64500124e-09
1.50947419e+00	1.65803259e-03	3.98436554e-06	-3.55708020e-09
1.51075419e+00	1.64725558e-03	3.90330823e-06	-3.47108474e-09
1.51203419e+00	1.63654781e-03	3.82383558e-06	-3.38697903e-09
1.51331419e+00	1.62590882e-03	3.74591796e-06	-3.30472769e-09
1.51459420e+00	1.61533819e-03	3.66952630e-06	-3.22429582e-09
1.51587420e+00	1.60483548e-03	3.59463200e-06	-3.14564892e-09
1.51715420e+00	1.59440027e-03	3.52120700e-06	-3.06875299e-09
1.51843420e+00	1.58403212e-03	3.44922373e-06	-2.99357446e-09
1.51971420e+00	1.57373062e-03	3.37865512e-06	-2.92008023e-09
1.52099420e+00	1.56349533e-03	3.30947456e-06	-2.84823767e-09
1.52227420e+00	1.55332584e-03	3.24165595e-06	-2.77801458e-09
1.52355421e+00	1.54322174e-03	3.17517362e-06	-2.70937925e-09
1.52483421e+00	1.53318260e-03	3.11000239e-06	-2.64230041e-09
1.52611421e+00	1.52320803e-03	3.04611752e-06	-2.57674725e-09
1.52739421e+00	1.51329760e-03	2.98349470e-06	-2.51268943e-09
1.52867421e+00	1.50345091e-03	2.92211008e-06	-2.45009706e-09
1.52995421e+00	1.49366756e-03	2.86194022e-06	-2.38894071e-09
1.53123421e+00	1.48394714e-03	2.80296212e-06	-2.32919139e-09
1.53251421e+00	1.47428926e-03	2.74515318e-06	-2.27082058e-09
1.53379422e+00	1.46469352e-03	2.68849121e-06	-2.21380020e-09
1.53507422e+00	1.45515953e-03	2.63295442e-06	-2.15810262e-09
1.53635422e+00	1.44568689e-03	2.57852142e-06	-2.10370064e-09
1.53763422e+00	1.43627521e-03	2.52517120e-06	-2.05056754e-09
1.53891422e+00	1.42692412e-03	2.47288314e-06	-1.99867699e-09
1.54019422e+00	1.41763322e-03	2.42163699e-06	-1.94800314e-09
1.54147422e+00	1.40840213e-03	2.37141285e-06	-1.89852055e-09
1.54275422e+00	1.39923047e-03	2.32219122e-06	-1.85020421e-09
1.54403423e+00	1.39011786e-03	2.27395291e-06	-1.80302953e-09
1.54531423e+00	1.38106394e-03	2.22667910e-06	-1.75697237e-09
1.54659423e+00	1.37206832e-03	2.18035133e-06	-1.71200897e-09
1.54787423e+00	1.36313065e-03	2.13495146e-06	-1.66811602e-09
1.54915423e+00	1.35425054e-03	2.09046166e-06	-1.62527059e-09
1.55043423e+00	1.34542763e-03	2.04686447e-06	-1.58345018e-09
1.55171423e+00	1.33666157e-03	2.00414272e-06	-1.54263268e-09
1.55299423e+00	1.32795198e-03	1.96227955e-06	-1.50279637e-09
1.55427424e+00	1.31929851e-03	1.92125844e-06	-1.46391995e-09
1.55555424e+00	1.31070081e-03	1.88106315e-06	-1.42598247e-09
1.55683424e+00	1.30215852e-03	1.84167773e-06	-1.38896340e-09
1.55811424e+00	1.29367129e-03	1.80308654e-06	-1.35284257e-09
1.55939424e+00	1.28523876e-03	1.76527423e-06	-1.31760019e-09
1.56067424e+00	1.27686059e-03	1.72822573e-06	-1.28321685e-09
1.56195424e+00	1.26853644e-03	1.69192623e-06	-1.24967348e-09
1.56323424e+00	1.26026595e-03	1.65636122e-06	-1.21695140e-09
1.56451425e+00	1.25204880e-03	1.62151644e-06	-1.18503228e-09
1.56579425e+00	1.24388464e-03	1.58737791e-06	-1.15389812e-09
1.56707425e+00	1.23577313e-03	1.55393189e-06	-1.12353129e-09
1.56835425e+00	1.22771393e-03	1.52116490e-06	-1.09391449e-09
1.56963425e+00	1.21970673e-03	1.48906373e-06	-1.06503078e-09
1.57091425e+00	1.21175117e-03	1.45761538e-06	-1.03686351e-09
1.57219425e+00	1.20384695e-03	1.42680713e-06	-1.00939640e-09
1.57347425e+00	1.19599372e-03	1.39662647e-06	-9.82613470e-10
1.57475426e+00	1.18819116e-03	1.36706113e-06	-9.56499063e-10
1.57603426e+00	1.18043896e-03	1.33809907e-06	-9.31037836e-10
1.57731426e+00	1.17273679e-03	1.30972848e-06	-9.06214756e-10
1.57859426e+00	1.16508433e-03	1.28193776e-06	-8.82015092e-10
1.57987426e+00	1.15748127e-03	1.25471554e-06	-8.58424412e-10
1.58115426e+00	1.14992729e-03	1.22805065e-06	-8.35428580e-10
1.58243426e+00	1.14242209e-03	1.20193214e-06	-8.13013749e-10
1.58371427e+00	1.13496533e-03	1.17634926e-06	-7.91166357e-10
1.58499427e+00	1.12755673e-03	1.15129146e-06	-7.69873123e-10
1.58627427e+00	1.12019597e-03	1.12674839e-06	-7.49121041e-10
1.58755427e+00	1.11288275e-03	1.10270990e-06	-7.28897377e-10
1.58883427e+00	1.10561677e-03	1.07916602e-06	-7.09189664e-10
1.59011427e+00	1.09839772e-03	1.05610699e-06	-6.89985698e-10
1.59139427e+00	1.09122530e-03	1.03352321e-06	-6.71273530e-10
1.59267427e+00	1.08409922e-03	1.01140527e-06	-6.53041467e-10
1.59395428e+00	1.07701919e-03	9.89743941e-07	-6.35278066e-10
1.59523428e+00	1.06998490e-03	9.68530167e-07	-6.17972125e-10
1.59651428e+00	1.06299607e-03	9.47755065e-07	-6.01112685e-10
1.59779428e+00	1.05605241e-03	9.27409916e-07	-5.84689024e-10
1.59907428e+00	1.04915362e-03	9.07486172e-07	-5.68690649e-10
1.60035428e+00	1.04229943e-03	8.87975445e-07	-5.53107298e-10
1.60163428e+00	1.03548955e-03	8.68869505e-07	-5.37928930e-10
1.60291428e+00	1.02872369e-03	8.50160282e-07	-5.23145724e-10
1.60419429e+00	1.02200158e-03	8.31839857e-07	-5.08748076e-10
1.60547429e+00	1.01532294e-03	8.13900465e-07	-4.94726592e-10
1.60675429e+00	1.00868748e-03	7.96334488e-07	-4.81072087e-10
1.60803429e+00	1.00209493e-03	7.79134452e-07	-4.67775579e-10
1.60931429e+00	9.95545025e-04	7.62293028e-07	-4.54828284e-10
1.61059429e+00	9.89037484e-04	7.45803028e-07	-4.42221618e-10
1.61187429e+00	9.82572039e-04	7.29657399e-07	-4.29947186e-10
1.61315429e+00	9.76148422e-04	7.13849227e-07	-4.17996782e-10
1.61443430e+00	9.69766364e-04	6.98371729e-07	-4.06362388e-10
1.61571430e+00	9.63425601e-04	6.83218251e-07	-3.95036164e-10
1.61699430e+00	9.57125868e-04	6.68382271e-07	-3.84010448e-10
1.61827430e+00	9.50866904e-04	6.53857388e-07	-3.73277755e-10
1.61955430e+00	9.44648449e-04	6.39637328e-07	-3.62830768e-10
1.62083430e+00	9.38470242e-04	6.25715937e-07	-3.52662340e-10
1.62211430e+00	9.32332028e-04	6.12087180e-07	-3.42765487e-10
1.62339430e+00	9.26233550e-04	5.98745138e-07	-3.33133385e-10
1.62467431e+00	9.20174555e-04	5.85684008e-07	-3.23759368e-10
1.62595431e+00	9.14154790e-04	5.72898098e-07	-3.14636926e-10
1.62723431e+00	9.08174005e-04	5.60381828e-07	-3.05759700e-10
1.62851431e+00	9.02231950e-04	5.48129725e-07	-2.97121477e-10
1.62979431e+00	8.96328377e-04	5.36136423e-07	-2.88716191e-10
1.63107431e+00	8.90463041e-04	5.24396660e-07	-2.80537917e-10
1.63235431e+00	8.84635697e-04	5.12905278e-07	-2.72580872e-10
1.63363432e+00	8.78846101e-04	5.01657218e-07	-2.64839406e-10
1.63491432e+00	8.73094013e-04	4.90647519e-07	-2.57308004e-10
1.63619432e+00	8.67379193e-04	4.79871319e-07	-2.49981281e-10
1.63747432e+00	8.61701402e-04	4.69323849e-07	-2.42853980e-10
1.63875432e+00	8.56060402e-04	4.59000436e-07	-2.35920971e-10
1.64003432e+00	8.50455960e-04	4.48896496e-07	-2.29177245e-10
1.64131432e+00	8.44887840e-04	4.39007536e-07	-2.22617911e-10
1.64259432e+00	8.39355810e-04	4.29329150e-07	-2.16238199e-10
1.64387433e+00	8.33859640e-04	4.19857021e-07	-2.10033451e-10
1.64515433e+00	8.28399099e-04	4.10586914e-07	-2.03999123e-10
1.64643433e+00	8.22973960e-04	4.01514680e-07	-1.98130781e-10
1.64771433e+00	8.17583995e-04	3.92636249e-07	-1.92424097e-10
1.64899433e+00	8.12228980e-04	3.83947634e-07	-1.86874848e-10
1.65027433e+00	8.06908691e-04	3.75444924e-07	-1.81478916e-10
1.65155433e+00	8.01622905e-04	3.67124288e-07	-1.76232283e-10
1.65283433e+00	7.96371402e-04	3.58981968e-07	-1.71131027e-10
1.65411434e+00	7.91153961e-04	3.51014283e-07	-1.66171325e-10
1.65539434e+00	7.85970364e-04	3.43217624e-07	-1.61349447e-10
1.65667434e+00	7.80820395e-04	3.35588451e-07	-1.56661754e-10
1.65795434e+00	7.75703838e-04	3.28123299e-07	-1.52104698e-10
1.65923434e+00	7.70620479e-04	3.20818768e-07	-1.47674819e-10
1.66051434e+00	7.65570105e-04	3.13671527e-07	-1.43368742e-10
1.66179434e+00	7.60552504e-04	3.06678311e-07	-1.39183176e-10
1.66307434e+00	7.55567467e-04	2.99835921e-07	-1.35114913e-10
1.66435435e+00	7.50614785e-04	2.93141220e-07	-1.31160824e-10
1.66563435e+00	7.45694251e-04	2.86591136e-07	-1.27317859e-10
1.66691435e+00	7.40805657e-04	2.80182656e-07	-1.23583044e-10
1.66819435e+00	7.35948800e-04	2.73912829e-07	-1.19953481e-10
1.66947435e+00	7.31123475e-04	2.67778761e-07	-1.16426343e-10
1.67075435e+00	7.26329481e-04	2.61777619e-07	-1.12998876e-10
1.67203435e+00	7.21566617e-04	2.55906624e-07	-1.09668396e-10
1.67331435e+00	7.16834682e-04	2.50163054e-07	-1.06432284e-10
1.67459436e+00	7.12133478e-04	2.44544242e-07	-1.03287992e-10
1.67587436e+00	7.07462809e-04	2.39047573e-07	-1.00233033e-10
1.67715436e+00	7.02822477e-04	2.33670487e-07	-9.72649862e-11
1.67843436e+00	6.98212289e-04	2.28410474e-07	-9.43814908e-11
1.67971436e+00	6.93632051e-04	2.23265074e-07	-9.15802474e-11
1.68099436e+00	6.89081571e-04	2.18231880e-07	-8.88590153e-11
1.68227436e+00	6.84560657e-04	2.13308528e-07	-8.62156117e-11
1.68355437e+00	6.80069120e-04	2.08492708e-07	-8.36479098e-11
1.68483437e+00	6.75606771e-04	2.03782152e-07	-8.11538377e-11
1.68611437e+00	6.71173422e-04	1.99174639e-07	-7.87313771e-11
1.68739437e+00	6.66768888e-04	1.94667996e-07	-7.63785622e-11
1.68867437e+00	6.62392984e-04	1.90260090e-07	-7.40934781e-11
1.68995437e+00	6.58045524e-04	1.85948834e-07	-7.18742595e-11
1.69123437e+00	6.53726327e-04	1.81732182e-07	-6.97190901e-11
1.69251437e+00	6.49435212e-04	1.77608130e-07	-6.76262009e-11
1.69379438e+00	6.45171997e-04	1.73574715e-07	-6.55938690e-11
1.69507438e+00	6.40936503e-04	1.69630015e-07	-6.36204168e-11
1.69635438e+00	6.36728552e-04	1.65772145e-07	-6.17042107e-11
1.69763438e+00	6.32547968e-04	1.61999260e-07	-5.98436603e-11
1.69891438e+00	6.28394573e-04	1.58309553e-07	-5.80372167e-11
1.70019438e+00	6.24268194e-04	1.54701252e-07	-5.62833722e-11
1.70147438e+00	6.20168657e-04	1.51172624e-07	-5.45806589e-11
1.70275438e+00	6.16095788e-04	1.47721969e-07	-5.29276478e-11
1.70403439e+00	6.12049418e-04	1.44347624e-07	-5.13229477e-11
1.70531439e+00	6.08029374e-04	1.41047959e-07	-4.97652045e-11
1.70659439e+00	6.04035489e-04	1.37821377e-07	-4.82531003e-11
1.70787439e+00	6.00067593e-04	1.34666315e-07	-4.67853521e-11
1.70915439e+00	5.96125519e-04	1.31581241e-07	-4.53607114e-11
1.71043439e+00	5.92209102e-04	1.28564656e-07	-4.39779630e-11
1.71171439e+00	5.88318175e-04	1.25615091e-07	-4.26359243e-11
1.71299439e+00	5.84452576e-04	1.22731107e-07	-4.13334446e-11
1.71427440e+00	5.80612141e-04	1.19911296e-07	-4.00694040e-11
1.71555440e+00	5.76796709e-04	1.17154277e-07	-3.88427128e-11
1.71683440e+00	5.73006117e-04	1.14458700e-07	-3.76523110e-11
1.71811440e+00	5.69240207e-04	1.11823242e-07	-3.64971668e-11
1.71939440e+00	5.65498820e-04	1.09246606e-07	-3.53762768e-11
1.72067440e+00	5.61781797e-04	1.06727524e-07	-3.42886645e-11
1.72195440e+00	5.58088981e-04	1.04264754e-07	-3.32333802e-11
1.72323440e+00	5.54420218e-04	1.01857078e-07	-3.22094998e-11
1.72451441e+00	5.50775351e-04	9.95033062e-08	-3.12161246e-11
1.72579441e+00	5.47154228e-04	9.72022709e-08	-3.02523803e-11
1.72707441e+00	5.43556694e-04	9.49528302e-08	-2.93174167e-11
1.72835441e+00	5.39982599e-04	9.27538659e-08	-2.84104067e-11
1.72963441e+00	5.36431791e-04	9.06042827e-08	-2.75305460e-11
1.73091441e+00	5.32904120e-04	8.85030086e-08	-2.66770524e-11
1.73219441e+00	5.29399437e-04	8.64489939e-08	-2.58491652e-11
1.73347441e+00	5.25917593e-04	8.44412107e-08	-2.50461447e-11
1.73475442e+00	5.22458443e-04	8.24786529e-08	-2.42672717e-11
1.73603442e+00	5.19021839e-04	8.05603353e-08	-2.35118467e-11
1.73731442e+00	5.15607635e-04	7.86852935e-08	-2.27791897e-11
1.73859442e+00	5.12215689e-04	7.68525832e-08	-2.20686397e-11
1.73987442e+00	5.08845855e-04	7.50612802e-08	-2.13795537e-11
1.74115442e+00	5.05497993e-04	7.33104796e-08	-2.07113070e-11
1.74243442e+00	5.02171959e-04	7.15992955e-08	-2.00632920e-11
1.74371443e+00	4.98867613e-04	6.99268608e-08	-1.94349183e-11
1.74499443e+00	4.95584816e-04	6.82923266e-08	-1.88256117e-11
1.74627443e+00	4.92323427e-04	6.66948621e-08	-1.82348145e-11
1.74755443e+00	4.89083310e-04	6.51336538e-08	-1.76619842e-11
1.74883443e+00	4.85864327e-04	6.36079055e-08	-1.71065939e-11
1.75011443e+00	4.82666342e-04	6.21168381e-08	-1.65681311e-11
1.75139443e+00	4.79489218e-04	6.06596887e-08	-1.60460982e-11
1.75267443e+00	4.76332823e-04	5.92357106e-08	-1.55400114e-11
1.75395444e+00	4.73197020e-04	5.78441732e-08	-1.50494004e-11
1.75523444e+00	4.70081679e-04	5.64843611e-08	-1.45738085e-11
1.75651444e+00	4.66986667e-04	5.51555744e-08	-1.41127918e-11
1.75779444e+00	4.63911852e-04	5.38571279e-08	-1.36659189e-11
1.75907444e+00	4.60857104e-04	5.25883512e-08	-1.32327709e-11
1.76035444e+00	4.57822294e-04	5.13485879e-08	-1.28129406e-11
1.76163444e+00	4.54807292e-04	5.01371958e-08	-1.24060324e-11
1.76291444e+00	4.51811972e-04	4.89535464e-08	-1.20116621e-11
1.76419445e+00	4.48836205e-04	4.77970246e-08	-1.16294565e-11
1.76547445e+00	4.45879866e-04	4.66670285e-08	-1.12590528e-11
1.76675445e+00	4.42942830e-04	4.55629690e-08	-1.09000990e-11
1.76803445e+00	4.40024970e-04	4.44842698e-08	-1.05522529e-11
1.76931445e+00	4.37126164e-04	4.34303667e-08	-1.02151821e-11
1.77059445e+00	4.34246289e-04	4.24007079e-08	-9.88856410e-12
1.77187445e+00	4.31385221e-04	4.13947532e-08	-9.57208530e-12
1.77315445e+00	4.28542840e-04	4.04119741e-08	-9.26544135e-12
1.77443446e+00	4.25719025e-04	3.94518536e-08	-8.96833665e-12
1.77571446e+00	4.22913656e-04	3.85138856e-08	-8.68048413e-12
1.77699446e+00	4.20126614e-04	3.75975752e-08	-8.40160507e-12
1.77827446e+00	4.17357779e-04	3.67024380e-08	-8.13142879e-12
1.77955446e+00	4.14607035e-04	3.58279999e-08	-7.86969249e-12
1.78083446e+00	4.11874265e-04	3.49737975e-08	-7.61614102e-12
1.78211446e+00	4.09159351e-04	3.41393769e-08	-7.37052663e-12
1.78339446e+00	4.06462180e-04	3.33242944e-08	-7.13260881e-12
1.78467447e+00	4.03782635e-04	3.25281158e-08	-6.90215408e-12
1.78595447e+00	4.01120604e-04	3.17504162e-08	-6.67893576e-12
1.78723447e+00	3.98475973e-04	3.09907802e-08	-6.46273382e-12
1.78851447e+00	3.95848628e-04	3.02488011e-08	-6.25333467e-12
1.78979447e+00	3.93238460e-04	2.95240813e-08	-6.05053098e-12
1.79107447e+00	3.90645355e-04	2.88162317e-08	-5.85412154e-12
1.79235447e+00	3.88069204e-04	2.81248717e-08	-5.66391102e-12
1.79363448e+00	3.85509898e-04	2.74496290e-08	-5.47970987e-12
1.79491448e+00	3.82967327e-04	2.67901395e-08	-5.30133412e-12
1.79619448e+00	3.80441383e-04	2.61460470e-08	-5.12860523e-12
1.79747448e+00	3.77931958e-04	2.55170029e-08	-4.96134996e-12
1.79875448e+00	3.75438945e-04	2.49026666e-08	-4.79940016e-12
1.80003448e+00	3.72962238e-04	2.43027046e-08	-4.64259269e-12
1.80131448e+00	3.70501732e-04	2.37167908e-08	-4.49076925e-12
1.80259448e+00	3.68057322e-04	2.31446065e-08	-4.34377625e-12
1.80387449e+00	3.65628903e-04	2.25858397e-08	-4.20146464e-12
1.80515449e+00	3.63216372e-04	2.20401852e-08	-4.06368984e-12
1.80643449e+00	3.60819627e-04	2.15073449e-08	-3.93031158e-12
1.80771449e+00	3.58438563e-04	2.09870268e-08	-3.80119375e-12
1.80899449e+00	3.56073082e-04	2.04789456e-08	-3.67620435e-12
1.81027449e+00	3.53723080e-04	1.99828222e-08	-3.55521531e-12
1.81155449e+00	3.51388459e-04	1.94983838e-08	-3.43810238e-12
1.81283449e+00	3.49069117e-04	1.90253633e-08	-3.32474508e-12
1.81411450e+00	3.46764958e-04	1.85634999e-08	-3.21502652e-12
1.81539450e+00	3.44475881e-04	1.81125382e-08	-3.10883334e-12
1.81667450e+00	3.42201789e-04	1.76722286e-08	-3.00605558e-12
1.81795450e+00	3.39942586e-04	1.72423271e-08	-2.90658660e-12
1.81923450e+00	3.37698174e-04	1.68225951e-08	-2.81032300e-12
1.82051450e+00	3.35468458e-04	1.64127991e-08	-2.71716447e-12
1.82179450e+00	3.33253343e-04	1.60127111e-08	-2.62701377e-12
1.82307450e+00	3.31052733e-04	1.56221078e-08	-2.53977658e-12
1.82435451e+00	3.28866535e-04	1.52407711e-08	-2.45536146e-12
1.82563451e+00	3.26694656e-04	1.48684877e-08	-2.37367973e-12
1.82691451e+00	3.24537002e-04	1.45050492e-08	-2.29464541e-12
1.82819451e+00	3.22393482e-04	1.41502514e-08	-2.21817515e-12
1.82947451e+00	3.20264003e-04	1.38038952e-08	-2.14418813e-12
1.83075451e+00	3.18148474e-04	1.34657856e-08	-2.07260599e-12
1.83203451e+00	3.16046806e-04	1.31357321e-08	-2.00335278e-12
1.83331451e+00	3.13958908e-04	1.28135483e-08	-1.93635486e-12
1.83459452e+00	3.11884691e-04	1.24990522e-08	-1.87154084e-12
1.83587452e+00	3.09824065e-04	1.21920656e-08	-1.80884154e-12
1.83715452e+00	3.07776944e-04	1.18924147e-08	-1.74818988e-12
1.83843452e+00	3.05743239e-04	1.15999292e-08	-1.68952086e-12
1.83971452e+00	3.03722863e-04	1.13144427e-08	-1.63277145e-12
1.84099452e+00	3.01715730e-04	1.10357928e-08	-1.57788060e-12
1.84227452e+00	2.99721753e-04	1.07638204e-08	-1.52478910e-12
1.84355453e+00	2.97740848e-04	1.04983703e-08	-1.47343961e-12
1.84483453e+00	2.95772930e-04	1.02392905e-08	-1.42377653e-12
1.84611453e+00	2.93817913e-04	9.98643267e-09	-1.37574599e-12
1.84739453e+00	2.91875715e-04	9.73965167e-09	-1.32929579e-12
1.84867453e+00	2.89946252e-04	9.49880572e-09	-1.28437535e-12
1.84995453e+00	2.88029441e-04	9.26375621e-09	-1.24093565e-12
1.85123453e+00	2.86125201e-04	9.03436767e-09	-1.19892921e-12
1.85251453e+00	2.84233450e-04	8.81050770e-09	-1.15831000e-12
1.85379454e+00	2.82354106e-04	8.59204689e-09	-1.11903344e-12
1.85507454e+00	2.80487089e-04	8.37885879e-09	-1.08105636e-12
1.85635454e+00	2.78632319e-04	8.17081978e-09	-1.04433690e-12
1.85763454e+00	2.76789716e-04	7.96780908e-09	-1.00883452e-12
1.85891454e+00	2.74959202e-04	7.76970863e-09	-9.74509959e-13
1.86019454e+00	2.73140697e-04	7.57640308e-09	-9.41325177e-13
1.86147454e+00	2.71334124e-04	7.38777968e-09	-9.09243326e-13
1.86275454e+00	2.69539405e-04	7.20372827e-09	-8.78228716e-13
1.86403455e+00	2.67756463e-04	7.02414119e-09	-8.48246777e-13
1.86531455e+00	2.65985222e-04	6.84891324e-09	-8.19264026e-13
1.86659455e+00	2.64225605e-04	6.67794161e-09	-7.91248034e-13
1.86787455e+00	2.62477538e-04	6.51112586e-09	-7.64167394e-13
1.86915455e+00	2.60740944e-04	6.34836784e-09	-7.37991690e-13
1.87043455e+00	2.59015749e-04	6.18957163e-09	-7.12691467e-13
1.87171455e+00	2.57301880e-04	6.03464353e-09	-6.88238200e-13
1.87299455e+00	2.55599262e-04	5.88349198e-09	-6.64604267e-13
1.87427456e+00	2.53907822e-04	5.73602752e-09	-6.41762921e-13
1.87555456e+00	2.52227488e-04	5.59216274e-09	-6.19688265e-13
1.87683456e+00	2.50558188e-04	5.45181224e-09	-5.98355221e-13
1.87811456e+00	2.48899849e-04	5.31489259e-09	-5.77739510e-13
1.87939456e+00	2.47252400e-04	5.18132228e-09	-5.57817625e-13
1.88067456e+00	2.45615771e-04	5.05102167e-09	-5.38566808e-13
1.88195456e+00	2.43989891e-04	4.92391296e-09	-5.19965026e-13
1.88323456e+00	2.42374690e-04	4.79992014e-09	-5.01990949e-13
1.88451457e+00	2.40770099e-04	4.67896897e-09	-4.84623929e-13
1.88579457e+00	2.39176049e-04	4.56098691e-09	-4.67843978e-13
1.88707457e+00	2.37592470e-04	4.44590311e-09	-4.51631747e-13
1.88835457e+00	2.36019295e-04	4.33364834e-09	-4.35968509e-13
1.88963457e+00	2.34456457e-04	4.22415499e-09	-4.20836136e-13
1.89091457e+00	2.32903887e-04	4.11735702e-09	-4.06217083e-13
1.89219457e+00	2.31361520e-04	4.01318991e-09	-3.92094367e-13
1.89347457e+00	2.29829288e-04	3.91159064e-09	-3.78451556e-13
1.89475458e+00	2.28307126e-04	3.81249766e-09	-3.65272742e-13
1.89603458e+00	2.26794967e-04	3.71585085e-09	-3.52542533e-13
1.89731458e+00	2.25292748e-04	3.62159148e-09	-3.40246033e-13
1.89859458e+00	2.23800403e-04	3.52966221e-09	-3.28368828e-13
1.89987458e+00	2.22317868e-04	3.44000701e-09	-3.16896969e-13
1.90115458e+00	2.20845078e-04	3.35257117e-09	-3.05816958e-13
1.90243458e+00	2.19381971e-04	3.26730126e-09	-2.95115737e-13
1.90371459e+00	2.17928484e-04	3.18414509e-09	-2.84780669e-13
1.90499459e+00	2.16484553e-04	3.10305169e-09	-2.74799528e-13
1.90627459e+00	2.15050117e-04	3.02397130e-09	-2.65160487e-13
1.90755459e+00	2.13625114e-04	2.94685529e-09	-2.55852101e-13
1.90883459e+00	2.12209481e-04	2.87165622e-09	-2.46863300e-13
1.91011459e+00	2.10803159e-04	2.79832771e-09	-2.38183374e-13
1.91139459e+00	2.09406086e-04	2.72682450e-09	-2.29801963e-13
1.91267459e+00	2.08018203e-04	2.65710238e-09	-2.21709043e-13
1.91395460e+00	2.06639448e-04	2.58911820e-09	-2.13894922e-13
1.91523460e+00	2.05269764e-04	2.52282979e-09	-2.06350222e-13
1.91651460e+00	2.03909090e-04	2.45819601e-09	-1.99065872e-13
1.91779460e+00	2.02557368e-04	2.39517667e-09	-1.92033101e-13
1.91907460e+00	2.01214539e-04	2.33373252e-09	-1.85243425e-13
1.92035460e+00	1.99880546e-04	2.27382525e-09	-1.78688636e-13
1.92163460e+00	1.98555330e-04	2.21541745e-09	-1.72360800e-13
1.92291460e+00	1.97238836e-04	2.15847260e-09	-1.66252241e-13
1.92419461e+00	1.95931005e-04	2.10295503e-09	-1.60355539e-13
1.92547461e+00	1.94631782e-04	2.04882992e-09	-1.54663515e-13
1.92675461e+00	1.93341109e-04	1.99606329e-09	-1.49169230e-13
1.92803461e+00	1.92058932e-04	1.94462195e-09	-1.43865974e-13
1.92931461e+00	1.90785195e-04	1.89447350e-09	-1.38747258e-13
1.93059461e+00	1.89519843e-04	1.84558630e-09	-1.33806807e-13
1.93187461e+00	1.88262821e-04	1.79792948e-09	-1.29038556e-13
1.93315461e+00	1.87014075e-04	1.75147290e-09	-1.24436640e-13
1.93443462e+00	1.85773550e-04	1.70618712e-09	-1.19995390e-13
1.93571462e+00	1.84541194e-04	1.66204343e-09	-1.15709324e-13
1.93699462e+00	1.83316953e-04	1.61901378e-09	-1.11573142e-13
1.93827462e+00	1.82100773e-04	1.57707079e-09	-1.07581723e-13
1.93955462e+00	1.80892603e-04	1.53618775e-09	-1.03730113e-13
1.94083462e+00	1.79692390e-04	1.49633858e-09	-1.00013527e-13
1.94211462e+00	1.78500081e-04	1.45749781e-09	-9.64273374e-14
1.94339462e+00	1.77315626e-04	1.41964061e-09	-9.29670722e-14
1.94467463e+00	1.76138974e-04	1.38274271e-09	-8.96284087e-14
1.94595463e+00	1.74970072e-04	1.34678045e-09	-8.64071692e-14
1.94723463e+00	1.73808871e-04	1.31173072e-09	-8.32993159e-14
1.94851463e+00	1.72655321e-04	1.27757097e-09	-8.03009463e-14
1.94979463e+00	1.71509371e-04	1.24427919e-09	-7.74082894e-14
1.95107463e+00	1.70370971e-04	1.21183389e-09	-7.46177004e-14
1.95235463e+00	1.69240073e-04	1.18021413e-09	-7.19256576e-14
1.95363464e+00	1.68116627e-04	1.14939943e-09	-6.93287577e-14
1.95491464e+00	1.67000585e-04	1.11936984e-09	-6.68237121e-14
1.95619464e+00	1.65891898e-04	1.09010587e-09	-6.44073431e-14
1.95747464e+00	1.64790519e-04	1.06158849e-09	-6.20765804e-14
1.95875464e+00	1.63696399e-04	1.03379917e-09	-5.98284574e-14
1.96003464e+00	1.62609491e-04	1.00671979e-09	-5.76601080e-14
1.96131464e+00	1.61529748e-04	9.80332676e-10	-5.55687630e-14
1.96259464e+00	1.60457123e-04	9.54620594e-10	-5.35517472e-14
1.96387465e+00	1.59391569e-04	9.29566717e-10	-5.16064759e-14
1.96515465e+00	1.58333041e-04	9.05154629e-10	-4.97304524e-14
1.96643465e+00	1.57281493e-04	8.81368310e-10	-4.79212647e-14
1.96771465e+00	1.56236878e-04	8.58192131e-10	-4.61765830e-14
1.96899465e+00	1.55199152e-04	8.35610842e-10	-4.44941568e-14
1.97027465e+00	1.54168269e-04	8.13609563e-10	-4.28718120e-14
1.97155465e+00	1.53144185e-04	7.92173777e-10	-4.13074490e-14
1.97283465e+00	1.52126856e-04	7.71289320e-10	-3.97990397e-14
1.97411466e+00	1.51116236e-04	7.50942371e-10	-3.83446254e-14
1.97539466e+00	1.50112283e-04	7.31119450e-10	-3.69423144e-14
1.97667466e+00	1.49114952e-04	7.11807402e-10	-3.55902795e-14
1.97795466e+00	1.48124200e-04	6.92993395e-10	-3.42867564e-14
1.97923466e+00	1.47139985e-04	6.74664910e-10	-3.30300411e-14
1.98051466e+00	1.46162263e-04	6.56809735e-10	-3.18184883e-14
1.98179466e+00	1.45190992e-04	6.39415956e-10	-3.06505090e-14
1.98307466e+00	1.44226130e-04	6.22471951e-10	-2.95245689e-14
1.98435467e+00	1.43267635e-04	6.05966383e-10	-2.84391865e-14
1.98563467e+00	1.42315465e-04	5.89888191e-10	-2.73929315e-14
1.98691467e+00	1.41369579e-04	5.74226589e-10	-2.63844226e-14
1.98819467e+00	1.40429935e-04	5.58971053e-10	-2.54123263e-14
1.98947467e+00	1.39496494e-04	5.44111319e-10	-2.44753553e-14
1.99075467e+00	1.38569213e-04	5.29637376e-10	-2.35722665e-14
1.99203467e+00	1.37648054e-04	5.15539457e-10	-2.27018601e-14
1.99331467e+00	1.36732975e-04	5.01808038e-10	-2.18629776e-14
1.99459468e+00	1.35823938e-04	4.88433829e-10	-2.10545008e-14
1.99587468e+00	1.34920902e-04	4.75407768e-10	-2.02753503e-14
1.99715468e+00	1.34023828e-04	4.62721019e-10	-1.95244840e-14
1.99843468e+00	1.33132677e-04	4.50364963e-10	-1.88008961e-14
1.99971468e+00	1.32247410e-04	4.38331193e-10	-1.81036160e-14
2.00099468e+00	1.31367990e-04	4.26611512e-10	-1.74317064e-14
2.00227468e+00	1.30494377e-04	4.15197925e-10	-1.67842631e-14
2.00355469e+00	1.29626533e-04	4.04082636e-10	-1.61604133e-14
2.00483469e+00	1.28764422e-04	3.93258040e-10	-1.55593145e-14
2.00611469e+00	1.27908004e-04	3.82716722e-10	-1.49801537e-14
2.00739469e+00	1.27057243e-04	3.72451453e-10	-1.44221465e-14
2.00867469e+00	1.26212102e-04	3.62455181e-10	-1.38845357e-14
2.00995469e+00	1.25372544e-04	3.52721029e-10	-1.33665907e-14
2.01123469e+00	1.24538533e-04	3.43242295e-10	-1.28676066e-14
2.01251469e+00	1.23710031e-04	3.34012440e-10	-1.23869030e-14
2.01379470e+00	1.22887004e-04	3.25025089e-10	-1.19238237e-14
2.01507470e+00	1.22069415e-04	3.16274026e-10	-1.14777353e-14
2.01635470e+00	1.21257228e-04	3.07753192e-10	-1.10480268e-14
2.01763470e+00	1.20450408e-04	2.99456677e-10	-1.06341086e-14
2.01891470e+00	1.19648920e-04	2.91378719e-10	-1.02354119e-14
2.02019470e+00	1.18852729e-04	2.83513701e-10	-9.85138801e-15
2.02147470e+00	1.18061800e-04	2.75856147e-10	-9.48150762e-15
2.02275470e+00	1.17276099e-04	2.68400715e-10	-9.12526003e-15
2.02403471e+00	1.16495591e-04	2.61142202e-10	-8.78215263e-15
2.02531471e+00	1.15720242e-04	2.54075532e-10	-8.45171021e-15
2.02659471e+00	1.14950020e-04	2.47195756e-10	-8.13347441e-15
2.02787471e+00	1.14184889e-04	2.40498052e-10	-7.82700310e-15
2.02915471e+00	1.13424816e-04	2.33977717e-10	-7.53186984e-15
2.03043471e+00	1.12669769e-04	2.27630168e-10	-7.24766330e-15
2.03171471e+00	1.11919714e-04	2.21450935e-10	-6.97398678e-15
2.03299471e+00	1.11174619e-04	2.15435664e-10	-6.71045769e-15
2.03427472e+00	1.10434451e-04	2.09580107e-10	-6.45670703e-15
2.03555472e+00	1.09699178e-04	2.03880126e-10	-6.21237895e-15
2.03683472e+00	1.08968768e-04	1.98331687e-10	-5.97713029e-15
2.03811472e+00	1.08243188e-04	1.92930856e-10	-5.75063012e-15
2.03939472e+00	1.07522407e-04	1.87673801e-10	-5.53255933e-15
2.04067472e+00	1.06806394e-04	1.82556786e-10	-5.32261021e-15
2.04195472e+00	1.06095118e-04	1.77576169e-10	-5.12048603e-15
2.04323472e+00	1.05388546e-04	1.72728402e-10	-4.92590072e-15
2.04451473e+00	1.04686649e-04	1.68010023e-10	-4.73857843e-15
2.04579473e+00	1.03989396e-04	1.63417664e-10	-4.55825320e-15
2.04707473e+00	1.03296755e-04	1.58948036e-10	-4.38466861e-15
2.04835473e+00	1.02608698e-04	1.54597939e-10	-4.21757746e-15
2.04963473e+00	1.01925193e-04	1.50364251e-10	-4.05674141e-15
2.05091473e+00	1.01246212e-04	1.46243930e-10	-3.90193070e-15
2.05219473e+00	1.00571723e-04	1.42234014e-10	-3.75292386e-15
2.05347473e+00	9.99016986e-05	1.38331612e-10	-3.60950737e-15
2.05475474e+00	9.92361083e-05	1.34533911e-10	-3.47147541e-15
2.05603474e+00	9.85749233e-05	1.30838168e-10	-3.33862961e-15
2.05731474e+00	9.79181147e-05	1.27241708e-10	-3.21077873e-15
2.05859474e+00	9.72656537e-05	1.23741929e-10	-3.08773845e-15
2.05987474e+00	9.66175118e-05	1.20336292e-10	-2.96933115e-15
2.06115474e+00	9.59736606e-05	1.17022323e-10	-2.85538558e-15
2.06243474e+00	9.53340719e-05	1.13797613e-10	-2.74573675e-15
2.06371475e+00	9.46987177e-05	1.10659814e-10	-2.64022560e-15
2.06499475e+00	9.40675703e-05	1.07606639e-10	-2.53869889e-15
2.06627475e+00	9.34406018e-05	1.04635858e-10	-2.44100891e-15
2.06755475e+00	9.28177850e-05	1.01745300e-10	-2.34701334e-15
2.06883475e+00	9.21990925e-05	9.89328484e-11	-2.25657501e-15
2.07011475e+00	9.15844973e-05	9.61964418e-11	-2.16956176e-15
2.07139475e+00	9.09739723e-05	9.35340719e-11	-2.08584625e-15
2.07267475e+00	9.03674909e-05	9.09437819e-11	-2.00530577e-15
2.07395476e+00	8.97650265e-05	8.84236656e-11	-1.92782209e-15
2.07523476e+00	8.91665526e-05	8.59718656e-11	-1.85328131e-15
2.07651476e+00	8.85720431e-05	8.35865730e-11	-1.78157366e-15
2.07779476e+00	8.79814718e-05	8.12660252e-11	-1.71259342e-15
2.07907476e+00	8.73948129e-05	7.90085054e-11	-1.64623872e-15
2.08035476e+00	8.68120408e-05	7.68123409e-11	-1.58241143e-15
2.08163476e+00	8.62331297e-05	7.46759026e-11	-1.52101700e-15
2.08291476e+00	8.56580543e-05	7.25976035e-11	-1.46196438e-15
2.08419477e+00	8.50867895e-05	7.05758978e-11	-1.40516584e-15
2.08547477e+00	8.45193101e-05	6.86092796e-11	-1.35053687e-15
2.08675477e+00	8.39555912e-05	6.66962822e-11	-1.29799608e-15
2.08803477e+00	8.33956082e-05	6.48354771e-11	-1.24746507e-15
2.08931477e+00	8.28393365e-05	6.30254728e-11	-1.19886834e-15
2.09059477e+00	8.22867515e-05	6.12649140e-11	-1.15213315e-15
2.09187477e+00	8.17378292e-05	5.95524808e-11	-1.10718945e-15
2.09315477e+00	8.11925454e-05	5.78868875e-11	-1.06396980e-15
2.09443478e+00	8.06508761e-05	5.62668820e-11	-1.02240922e-15
2.09571478e+00	8.01127976e-05	5.46912449e-11	-9.82445151e-16
2.09699478e+00	7.95782862e-05	5.31587885e-11	-9.44017339e-16
2.09827478e+00	7.90473186e-05	5.16683564e-11	-9.07067766e-16
2.09955478e+00	7.85198713e-05	5.02188220e-11	-8.71540565e-16
2.10083478e+00	7.79959211e-05	4.88090886e-11	-8.37381938e-16
2.10211478e+00	7.74754452e-05	4.74380880e-11	-8.04540087e-16
2.10339478e+00	7.69584206e-05	4.61047798e-11	-7.72965137e-16
2.10467479e+00	7.64448246e-05	4.48081513e-11	-7.42609064e-16
2.10595479e+00	7.59346346e-05	4.35472159e-11	-7.13425636e-16
2.10723479e+00	7.54278283e-05	4.23210133e-11	-6.85370338e-16
2.10851479e+00	7.49243833e-05	4.11286082e-11	-6.58400315e-16
2.10979479e+00	7.44242774e-05	3.99690898e-11	-6.32474310e-16
2.11107479e+00	7.39274889e-05	3.88415715e-11	-6.07552606e-16
2.11235479e+00	7.34339957e-05	3.77451899e-11	-5.83596969e-16
2.11363480e+00	7.29437762e-05	3.66791044e-11	-5.60570594e-16
2.11491480e+00	7.24568088e-05	3.56424964e-11	-5.38438051e-16
2.11619480e+00	7.19730721e-05	3.46345690e-11	-5.17165239e-16
2.11747480e+00	7.14925449e-05	3.36545464e-11	-4.96719332e-16
2.11875480e+00	7.10152059e-05	3.27016733e-11	-4.77068736e-16
2.12003480e+00	7.05410343e-05	3.17752141e-11	-4.58183041e-16
2.12131480e+00	7.00700091e-05	3.08744529e-11	-4.40032980e-16
2.12259480e+00	6.96021096e-05	2.99986928e-11	-4.22590384e-16
2.12387481e+00	6.91373153e-05	2.91472551e-11	-4.05828145e-16
2.12515481e+00	6.86756056e-05	2.83194792e-11	-3.89720175e-16
2.12643481e+00	6.82169602e-05	2.75147222e-11	-3.74241365e-16
2.12771481e+00	6.77613590e-05	2.67323581e-11	-3.59367558e-16
2.12899481e+00	6.73087819e-05	2.59717774e-11	-3.45075502e-16
2.13027481e+00	6.68592089e-05	2.52323870e-11	-3.31342827e-16
2.13155481e+00	6.64126204e-05	2.45136095e-11	-3.18148006e-16
2.13283481e+00	6.59689965e-05	2.38148829e-11	-3.05470326e-16
2.13411482e+00	6.55283178e-05	2.31356601e-11	-2.93289858e-16
2.13539482e+00	6.50905648e-05	2.24754086e-11	-2.81587426e-16
2.13667482e+00	6.46557183e-05	2.18336101e-11	-2.70344581e-16
2.13795482e+00	6.42237591e-05	2.12097602e-11	-2.59543575e-16
2.13923482e+00	6.37946682e-05	2.06033678e-11	-2.49167332e-16
2.14051482e+00	6.33684267e-05	2.00139552e-11	-2.39199423e-16
2.14179482e+00	6.29450157e-05	1.94410572e-11	-2.29624046e-16
2.14307482e+00	6.25244166e-05	1.88842211e-11	-2.20425999e-16
2.14435483e+00	6.21066110e-05	1.83430065e-11	-2.11590656e-16
2.14563483e+00	6.16915802e-05	1.78169847e-11	-2.03103951e-16
2.14691483e+00	6.12793062e-05	1.73057383e-11	-1.94952353e-16
2.14819483e+00	6.08697706e-05	1.68088613e-11	-1.87122846e-16
2.14947483e+00	6.04629554e-05	1.63259587e-11	-1.79602913e-16
2.15075483e+00	6.00588427e-05	1.58566458e-11	-1.72380513e-16
2.15203483e+00	5.96574147e-05	1.54005486e-11	-1.65444066e-16
2.15331483e+00	5.92586536e-05	1.49573029e-11	-1.58782434e-16
2.15459484e+00	5.88625419e-05	1.45265543e-11	-1.52384908e-16
2.15587484e+00	5.84690620e-05	1.41079582e-11	-1.46241185e-16
2.15715484e+00	5.80781966e-05	1.37011790e-11	-1.40341361e-16
2.15843484e+00	5.76899285e-05	1.33058903e-11	-1.34675910e-16
2.15971484e+00	5.73042405e-05	1.29217746e-11	-1.29235671e-16
2.16099484e+00	5.69211156e-05	1.25485227e-11	-1.24011836e-16
2.16227484e+00	5.65405369e-05	1.21858339e-11	-1.18995935e-16
2.16355485e+00	5.61624876e-05	1.18334159e-11	-1.14179825e-16
2.16483485e+00	5.57869509e-05	1.14909838e-11	-1.09555676e-16
2.16611485e+00	5.54139104e-05	1.11582608e-11	-1.05115958e-16
2.16739485e+00	5.50433495e-05	1.08349775e-11	-1.00853434e-16
2.16867485e+00	5.46752519e-05	1.05208717e-11	-9.67611444e-17
2.16995485e+00	5.43096012e-05	1.02156885e-11	-9.28323986e-17
2.17123485e+00	5.39463814e-05	9.91917986e-12	-8.90607651e-17
2.17251485e+00	5.35855764e-05	9.63110435e-12	-8.54400605e-17
2.17379486e+00	5.32271703e-05	9.35122723e-12	-8.19643409e-17
2.17507486e+00	5.28711472e-05	9.07932014e-12	-7.86278927e-17
2.17635486e+00	5.25174914e-05	8.81516092e-12	-7.54252235e-17
2.17763486e+00	5.21661872e-05	8.55853346e-12	-7.23510538e-17
2.17891486e+00	5.18172192e-05	8.30922755e-12	-6.94003091e-17
2.18019486e+00	5.14705718e-05	8.06703872e-12	-6.65681121e-17
2.18147486e+00	5.11262298e-05	7.83176806e-12	-6.38497747e-17
2.18275486e+00	5.07841780e-05	7.60322212e-12	-6.12407915e-17
2.18403487e+00	5.04444012e-05	7.38121274e-12	-5.87368320e-17
2.18531487e+00	5.01068844e-05	7.16555688e-12	-5.63337348e-17
2.18659487e+00	4.97716126e-05	6.95607653e-12	-5.40275002e-17
2.18787487e+00	4.94385711e-05	6.75259857e-12	-5.18142850e-17
2.18915487e+00	4.91077450e-05	6.55495460e-12	-4.96903955e-17
2.19043487e+00	4.87791199e-05	6.36298085e-12	-4.76522826e-17
2.19171487e+00	4.84526810e-05	6.17651805e-12	-4.56965357e-17
2.19299487e+00	4.81284140e-05	5.99541130e-12	-4.38198778e-17
2.19427488e+00	4.78063046e-05	5.81950995e-12	-4.20191599e-17
2.19555488e+00	4.74863384e-05	5.64866751e-12	-4.02913564e-17
2.19683488e+00	4.71685013e-05	5.48274152e-12	-3.86335605e-17
2.19811488e+00	4.68527792e-05	5.32159342e-12	-3.70429792e-17
2.19939488e+00	4.65391582e-05	5.16508850e-12	-3.55169290e-17
2.20067488e+00	4.62276244e-05	5.01309574e-12	-3.40528321e-17
2.20195488e+00	4.59181639e-05	4.86548776e-12	-3.26482119e-17
2.20323488e+00	4.56107631e-05	4.72214067e-12	-3.13006890e-17
2.20451489e+00	4.53054083e-05	4.58293403e-12	-3.00079780e-17
2.20579489e+00	4.50020860e-05	4.44775070e-12	-2.87678832e-17
2.20707489e+00	4.47007828e-05	4.31647682e-12	-2.75782956e-17
2.20835489e+00	4.44014854e-05	4.18900165e-12	-2.64371894e-17
2.20963489e+00	4.41041804e-05	4.06521752e-12	-2.53426187e-17
2.21091489e+00	4.38088547e-05	3.94501978e-12	-2.42927144e-17
2.21219489e+00	4.35154953e-05	3.82830663e-12	-2.32856814e-17
2.21347489e+00	4.32240890e-05	3.71497914e-12	-2.23197955e-17
2.21475490e+00	4.29346230e-05	3.60494111e-12	-2.13934007e-17
2.21603490e+00	4.26470845e-05	3.49809902e-12	-2.05049067e-17
2.21731490e+00	4.23614607e-05	3.39436193e-12	-1.96527862e-17
2.21859490e+00	4.20777389e-05	3.29364147e-12	-1.88355725e-17
2.21987490e+00	4.17959065e-05	3.19585169e-12	-1.80518569e-17
2.22115490e+00	4.15159512e-05	3.10090907e-12	-1.73002870e-17
2.22243490e+00	4.12378603e-05	3.00873241e-12	-1.65795639e-17
2.22371491e+00	4.09616217e-05	2.91924275e-12	-1.58884403e-17
2.22499491e+00	4.06872230e-05	2.83236336e-12	-1.52257188e-17
2.22627491e+00	4.04146521e-05	2.74801967e-12	-1.45902495e-17
2.22755491e+00	4.01438969e-05	2.66613915e-12	-1.39809284e-17
2.22883491e+00	3.98749454e-05	2.58665134e-12	-1.33966953e-17
2.23011491e+00	3.96077856e-05	2.50948773e-12	-1.28365327e-17
2.23139491e+00	3.93424056e-05	2.43458174e-12	-1.22994635e-17
2.23267491e+00	3.90787938e-05	2.36186866e-12	-1.17845497e-17
2.23395492e+00	3.88169383e-05	2.29128557e-12	-1.12908906e-17
2.23523492e+00	3.85568276e-05	2.22277135e-12	-1.08176220e-17
2.23651492e+00	3.82984502e-05	2.15626658e-12	-1.03639138e-17
2.23779492e+00	3.80417944e-05	2.09171351e-12	-9.92896959e-18
2.23907492e+00	3.77868490e-05	2.02905601e-12	-9.51202459e-18
2.24035492e+00	3.75336027e-05	1.96823955e-12	-9.11234483e-18
2.24163492e+00	3.72820441e-05	1.90921110e-12	-8.72922582e-18
2.24291492e+00	3.70321621e-05	1.85191918e-12	-8.36199135e-18
2.24419493e+00	3.67839456e-05	1.79631370e-12	-8.00999240e-18
2.24547493e+00	3.65373836e-05	1.74234602e-12	-7.67260606e-18
2.24675493e+00	3.62924651e-05	1.68996886e-12	-7.34923452e-18
2.24803493e+00	3.60491792e-05	1.63913630e-12	-7.03930402e-18
2.24931493e+00	3.58075151e-05	1.58980368e-12	-6.74226397e-18
2.25059493e+00	3.55674621e-05	1.54192763e-12	-6.45758595e-18
2.25187493e+00	3.53290095e-05	1.49546600e-12	-6.18476292e-18
2.25315493e+00	3.50921467e-05	1.45037783e-12	-5.92330828e-18
2.25443494e+00	3.48568632e-05	1.40662334e-12	-5.67275512e-18
2.25571494e+00	3.46231485e-05	1.36416385e-12	-5.43265542e-18
2.25699494e+00	3.43909922e-05	1.32296181e-12	-5.20257929e-18
2.25827494e+00	3.41603840e-05	1.28298070e-12	-4.98211425e-18
2.25955494e+00	3.39313137e-05	1.24418506e-12	-4.77086454e-18
2.26083494e+00	3.37037709e-05	1.20654045e-12	-4.56845046e-18
2.26211494e+00	3.34777457e-05	1.17001338e-12	-4.37450771e-18
2.26339494e+00	3.32532280e-05	1.13457133e-12	-4.18868679e-18
2.26467495e+00	3.30302078e-05	1.10018272e-12	-4.01065241e-18
2.26595495e+00	3.28086751e-05	1.06681684e-12	-3.84008290e-18
2.26723495e+00	3.25886200e-05	1.03444388e-12	-3.67666970e-18
2.26851495e+00	3.23700329e-05	1.00303487e-12	-3.52011680e-18
2.26979495e+00	3.21529040e-05	9.72561681e-13	-3.37014026e-18
2.27107495e+00	3.19372236e-05	9.42996967e-13	-3.22646772e-18
2.27235495e+00	3.17229821e-05	9.14314180e-13	-3.08883792e-18
2.27363496e+00	3.15101699e-05	8.86487526e-13	-2.95700028e-18
2.27491496e+00	3.12987776e-05	8.59491953e-13	-2.83071446e-18
2.27619496e+00	3.10887959e-05	8.33303125e-13	-2.70974993e-18
2.27747496e+00	3.08802152e-05	8.07897403e-13	-2.59388560e-18
2.27875496e+00	3.06730263e-05	7.83251828e-13	-2.48290945e-18
2.28003496e+00	3.04672201e-05	7.59344100e-13	-2.37661812e-18
2.28131496e+00	3.02627873e-05	7.36152560e-13	-2.27481658e-18
2.28259496e+00	3.00597189e-05	7.13656171e-13	-2.17731784e-18
2.28387497e+00	2.98580057e-05	6.91834502e-13	-2.08394254e-18
2.28515497e+00	2.96576388e-05	6.70667709e-13	-1.99451871e-18
2.28643497e+00	2.94586093e-05	6.50136521e-13	-1.90888145e-18
2.28771497e+00	2.92609082e-05	6.30222223e-13	-1.82687264e-18
2.28899497e+00	2.90645269e-05	6.10906637e-13	-1.74834066e-18
2.29027497e+00	2.88694565e-05	5.92172113e-13	-1.67314013e-18
2.29155497e+00	2.86756883e-05	5.74001509e-13	-1.60113167e-18
2.29283497e+00	2.84832137e-05	5.56378179e-13	-1.53218165e-18
2.29411498e+00	2.82920241e-05	5.39285957e-13	-1.46616196e-18
2.29539498e+00	2.81021110e-05	5.22709147e-13	-1.40294975e-18
2.29667498e+00	2.79134659e-05	5.06632507e-13	-1.34242728e-18
2.29795498e+00	2.77260804e-05	4.91041234e-13	-1.28448165e-18
2.29923498e+00	2.75399461e-05	4.75920958e-13	-1.22900464e-18
2.30051498e+00	2.73550548e-05	4.61257723e-13	-1.17589253e-18
2.30179498e+00	2.71713982e-05	4.47037981e-13	-1.12504587e-18
2.30307498e+00	2.69889680e-05	4.33248574e-13	-1.07636934e-18
2.30435499e+00	2.68077563e-05	4.19876729e-13	-1.02977157e-18
2.30563499e+00	2.66277547e-05	4.06910043e-13	-9.85164995e-19
2.30691499e+00	2.64489555e-05	3.94336477e-13	-9.42465677e-19
2.30819499e+00	2.62713505e-05	3.82144338e-13	-9.01593165e-19
2.30947499e+00	2.60949318e-05	3.70322277e-13	-8.62470359e-19
2.31075499e+00	2.59196915e-05	3.58859276e-13	-8.25023362e-19
2.31203499e+00	2.57456219e-05	3.47744636e-13	-7.89181357e-19
2.31331499e+00	2.55727152e-05	3.36967973e-13	-7.54876478e-19
2.31459500e+00	2.54009636e-05	3.26519205e-13	-7.22043685e-19
2.31587500e+00	2.52303594e-05	3.16388545e-13	-6.90620654e-19
2.31715500e+00	2.50608951e-05	3.06566492e-13	-6.60547663e-19
2.31843500e+00	2.48925631e-05	2.97043824e-13	-6.31767483e-19
2.31971500e+00	2.47253558e-05	2.87811588e-13	-6.04225278e-19
2.32099500e+00	2.45592658e-05	2.78861094e-13	-5.77868506e-19
2.32227500e+00	2.43942857e-05	2.70183907e-13	-5.52646822e-19
2.32355501e+00	2.42304081e-05	2.61771839e-13	-5.28511991e-19
2.32483501e+00	2.40676256e-05	2.53616943e-13	-5.05417800e-19
2.32611501e+00	2.39059311e-05	2.45711506e-13	-4.83319971e-19
2.32739501e+00	2.37453172e-05	2.38048039e-13	-4.62176086e-19
2.32867501e+00	2.35857768e-05	2.30619277e-13	-4.41945509e-19
2.32995501e+00	2.34273028e-05	2.23418167e-13	-4.22589307e-19
2.33123501e+00	2.32698880e-05	2.16437863e-13	-4.04070188e-19
2.33251501e+00	2.31135255e-05	2.09671723e-13	-3.86352427e-19
2.33379502e+00	2.29582083e-05	2.03113299e-13	-3.69401802e-19
2.33507502e+00	2.28039293e-05	1.96756333e-13	-3.53185533e-19
2.33635502e+00	2.26506818e-05	1.90594754e-13	-3.37672221e-19
2.33763502e+00	2.24984587e-05	1.84622669e-13	-3.22831794e-19
2.33891502e+00	2.23472535e-05	1.78834359e-13	-3.08635444e-19
2.34019502e+00	2.21970592e-05	1.73224274e-13	-2.95055584e-19
2.34147502e+00	2.20478691e-05	1.67787030e-13	-2.82065789e-19
2.34275502e+00	2.18996767e-05	1.62517401e-13	-2.69640755e-19
2.34403503e+00	2.17524752e-05	1.57410315e-13	-2.57756244e-19
2.34531503e+00	2.16062581e-05	1.52460854e-13	-2.46389048e-19
2.34659503e+00	2.14610187e-05	1.47664242e-13	-2.35516940e-19
2.34787503e+00	2.13167507e-05	1.43015848e-13	-2.25118635e-19
2.34915503e+00	2.11734476e-05	1.38511175e-13	-2.15173752e-19


==> figVG2.dat <==
x		f		fH_AMP		fH_AMPopt
-2.65052497e+00	8.17169378e-08	-2.24245882e-13	-4.48940962e-21
-2.64924997e+00	8.25012630e-08	-2.31387913e-13	-4.71471230e-21
-2.64796997e+00	8.32962169e-08	-2.38782727e-13	-4.95214611e-21
-2.64668997e+00	8.40988110e-08	-2.46409688e-13	-5.20140384e-21
-2.64540996e+00	8.49091186e-08	-2.54275949e-13	-5.46306754e-21
-2.64412996e+00	8.57272136e-08	-2.62388878e-13	-5.73774755e-21
-2.64284996e+00	8.65531705e-08	-2.70756065e-13	-6.02608388e-21
-2.64156996e+00	8.73870647e-08	-2.79385329e-13	-6.32874765e-21
-2.64028996e+00	8.82289723e-08	-2.88284725e-13	-6.64644254e-21
-2.63900996e+00	8.90789701e-08	-2.97462551e-13	-6.97990641e-21
-2.63772996e+00	8.99371355e-08	-3.06927354e-13	-7.32991287e-21
-2.63644995e+00	9.08035469e-08	-3.16687939e-13	-7.69727307e-21
-2.63516995e+00	9.16782832e-08	-3.26753376e-13	-8.08283741e-21
-2.63388995e+00	9.25614242e-08	-3.37133005e-13	-8.48749750e-21
-2.63260995e+00	9.34530505e-08	-3.47836451e-13	-8.91218807e-21
-2.63132995e+00	9.43532433e-08	-3.58873623e-13	-9.35788907e-21
-2.63004995e+00	9.52620846e-08	-3.70254731e-13	-9.82562780e-21
-2.62876995e+00	9.61796574e-08	-3.81990289e-13	-1.03164812e-20
-2.62748995e+00	9.71060452e-08	-3.94091127e-13	-1.08315781e-20
-2.62620994e+00	9.80413326e-08	-4.06568398e-13	-1.13721021e-20
-2.62492994e+00	9.89856047e-08	-4.19433590e-13	-1.19392934e-20
-2.62364994e+00	9.99389477e-08	-4.32698535e-13	-1.25344524e-20
-2.62236994e+00	1.00901448e-07	-4.46375417e-13	-1.31589419e-20
-2.62108994e+00	1.01873194e-07	-4.60476783e-13	-1.38141904e-20
-2.61980994e+00	1.02854274e-07	-4.75015559e-13	-1.45016950e-20
-2.61852994e+00	1.03844778e-07	-4.90005051e-13	-1.52230249e-20
-2.61724994e+00	1.04844795e-07	-5.05458965e-13	-1.59798248e-20
-2.61596993e+00	1.05854416e-07	-5.21391415e-13	-1.67738181e-20
-2.61468993e+00	1.06873735e-07	-5.37816934e-13	-1.76068111e-20
-2.61340993e+00	1.07902843e-07	-5.54750488e-13	-1.84806968e-20
-2.61212993e+00	1.08941834e-07	-5.72207489e-13	-1.93974589e-20
-2.61084993e+00	1.09990803e-07	-5.90203806e-13	-2.03591761e-20
-2.60956993e+00	1.11049846e-07	-6.08755779e-13	-2.13680266e-20
-2.60828993e+00	1.12119059e-07	-6.27880233e-13	-2.24262930e-20
-2.60700993e+00	1.13198538e-07	-6.47594493e-13	-2.35363669e-20
-2.60572992e+00	1.14288384e-07	-6.67916397e-13	-2.47007544e-20
-2.60444992e+00	1.15388694e-07	-6.88864311e-13	-2.59220813e-20
-2.60316992e+00	1.16499570e-07	-7.10457144e-13	-2.72030986e-20
-2.60188992e+00	1.17621111e-07	-7.32714368e-13	-2.85466887e-20
-2.60060992e+00	1.18753421e-07	-7.55656025e-13	-2.99558716e-20
-2.59932992e+00	1.19896602e-07	-7.79302755e-13	-3.14338110e-20
-2.59804992e+00	1.21050759e-07	-8.03675804e-13	-3.29838213e-20
-2.59676992e+00	1.22215996e-07	-8.28797046e-13	-3.46093750e-20
-2.59548991e+00	1.23392420e-07	-8.54689000e-13	-3.63141095e-20
-2.59420991e+00	1.24580137e-07	-8.81374849e-13	-3.81018352e-20
-2.59292991e+00	1.25779256e-07	-9.08878457e-13	-3.99765438e-20
-2.59164991e+00	1.26989886e-07	-9.37224394e-13	-4.19424164e-20
-2.59036991e+00	1.28212137e-07	-9.66437951e-13	-4.40038326e-20
-2.58908991e+00	1.29446120e-07	-9.96545160e-13	-4.61653798e-20
-2.58780991e+00	1.30691948e-07	-1.02757282e-12	-4.84318628e-20
-2.58652991e+00	1.31949733e-07	-1.05954852e-12	-5.08083143e-20
-2.58524990e+00	1.33219591e-07	-1.09250066e-12	-5.33000050e-20
-2.58396990e+00	1.34501637e-07	-1.12645846e-12	-5.59124553e-20
-2.58268990e+00	1.35795987e-07	-1.16145201e-12	-5.86514467e-20
-2.58140990e+00	1.37102759e-07	-1.19751227e-12	-6.15230338e-20
-2.58012990e+00	1.38422072e-07	-1.23467111e-12	-6.45335575e-20
-2.57884990e+00	1.39754047e-07	-1.27296135e-12	-6.76896580e-20
-2.57756990e+00	1.41098803e-07	-1.31241674e-12	-7.09982887e-20
-2.57628989e+00	1.42456464e-07	-1.35307203e-12	-7.44667312e-20
-2.57500989e+00	1.43827153e-07	-1.39496300e-12	-7.81026100e-20
-2.57372989e+00	1.45210995e-07	-1.43812643e-12	-8.19139090e-20
-2.57244989e+00	1.46608114e-07	-1.48260023e-12	-8.59089878e-20
-2.57116989e+00	1.48018640e-07	-1.52842336e-12	-9.00965994e-20
-2.56988989e+00	1.49442699e-07	-1.57563596e-12	-9.44859083e-20
-2.56860989e+00	1.50880421e-07	-1.62427930e-12	-9.90865097e-20
-2.56732989e+00	1.52331936e-07	-1.67439588e-12	-1.03908449e-19
-2.56604988e+00	1.53797378e-07	-1.72602942e-12	-1.08962245e-19
-2.56476988e+00	1.55276878e-07	-1.77922491e-12	-1.14258907e-19
-2.56348988e+00	1.56770572e-07	-1.83402865e-12	-1.19809962e-19
-2.56220988e+00	1.58278595e-07	-1.89048828e-12	-1.25627477e-19
-2.56092988e+00	1.59801084e-07	-1.94865283e-12	-1.31724084e-19
-2.55964988e+00	1.61338177e-07	-2.00857273e-12	-1.38113007e-19
-2.55836988e+00	1.62890015e-07	-2.07029990e-12	-1.44808087e-19
-2.55708988e+00	1.64456738e-07	-2.13388772e-12	-1.51823813e-19
-2.55580987e+00	1.66038488e-07	-2.19939117e-12	-1.59175349e-19
-2.55452987e+00	1.67635410e-07	-2.26686676e-12	-1.66878569e-19
-2.55324987e+00	1.69247648e-07	-2.33637267e-12	-1.74950088e-19
-2.55196987e+00	1.70875348e-07	-2.40796875e-12	-1.83407294e-19
-2.55068987e+00	1.72518659e-07	-2.48171657e-12	-1.92268385e-19
-2.54940987e+00	1.74177730e-07	-2.55767947e-12	-2.01552409e-19
-2.54812987e+00	1.75852712e-07	-2.63592264e-12	-2.11279298e-19
-2.54684987e+00	1.77543756e-07	-2.71651312e-12	-2.21469913e-19
-2.54556986e+00	1.79251016e-07	-2.79951989e-12	-2.32146084e-19
-2.54428986e+00	1.80974647e-07	-2.88501390e-12	-2.43330656e-19
-2.54300986e+00	1.82714806e-07	-2.97306815e-12	-2.55047532e-19
-2.54172986e+00	1.84471650e-07	-3.06375774e-12	-2.67321729e-19
-2.54044986e+00	1.86245340e-07	-3.15715992e-12	-2.80179421e-19
-2.53916986e+00	1.88036036e-07	-3.25335415e-12	-2.93647994e-19
-2.53788986e+00	1.89843900e-07	-3.35242216e-12	-3.07756106e-19
-2.53660986e+00	1.91669097e-07	-3.45444804e-12	-3.22533740e-19
-2.53532985e+00	1.93511793e-07	-3.55951827e-12	-3.38012265e-19
-2.53404985e+00	1.95372155e-07	-3.66772181e-12	-3.54224503e-19
-2.53276985e+00	1.97250350e-07	-3.77915016e-12	-3.71204791e-19
-2.53148985e+00	1.99146551e-07	-3.89389743e-12	-3.88989051e-19
-2.53020985e+00	2.01060929e-07	-4.01206042e-12	-4.07614864e-19
-2.52892985e+00	2.02993658e-07	-4.13373870e-12	-4.27121546e-19
-2.52764985e+00	2.04944912e-07	-4.25903465e-12	-4.47550222e-19
-2.52636984e+00	2.06914870e-07	-4.38805360e-12	-4.68943915e-19
-2.52508984e+00	2.08903709e-07	-4.52090385e-12	-4.91347626e-19
-2.52380984e+00	2.10911610e-07	-4.65769680e-12	-5.14808428e-19
-2.52252984e+00	2.12938756e-07	-4.79854700e-12	-5.39375558e-19
-2.52124984e+00	2.14985330e-07	-4.94357226e-12	-5.65100518e-19
-2.51996984e+00	2.17051518e-07	-5.09289375e-12	-5.92037172e-19
-2.51868984e+00	2.19137507e-07	-5.24663606e-12	-6.20241860e-19
-2.51740984e+00	2.21243486e-07	-5.40492731e-12	-6.49773503e-19
-2.51612983e+00	2.23369646e-07	-5.56789926e-12	-6.80693726e-19
-2.51484983e+00	2.25516180e-07	-5.73568740e-12	-7.13066976e-19
-2.51356983e+00	2.27683283e-07	-5.90843105e-12	-7.46960652e-19
-2.51228983e+00	2.29871151e-07	-6.08627346e-12	-7.82445237e-19
-2.51100983e+00	2.32079983e-07	-6.26936194e-12	-8.19594435e-19
-2.50972983e+00	2.34309978e-07	-6.45784797e-12	-8.58485323e-19
-2.50844983e+00	2.36561339e-07	-6.65188728e-12	-8.99198496e-19
-2.50716983e+00	2.38834270e-07	-6.85164000e-12	-9.41818228e-19
-2.50588982e+00	2.41128976e-07	-7.05727078e-12	-9.86432639e-19
-2.50460982e+00	2.43445667e-07	-7.26894891e-12	-1.03313387e-18
-2.50332982e+00	2.45784551e-07	-7.48684842e-12	-1.08201824e-18
-2.50204982e+00	2.48145840e-07	-7.71114827e-12	-1.13318649e-18
-2.50076982e+00	2.50529749e-07	-7.94203242e-12	-1.18674392e-18
-2.49948982e+00	2.52936494e-07	-8.17969001e-12	-1.24280062e-18
-2.49820982e+00	2.55366292e-07	-8.42431548e-12	-1.30147169e-18
-2.49692982e+00	2.57819365e-07	-8.67610874e-12	-1.36287746e-18
-2.49564981e+00	2.60295932e-07	-8.93527529e-12	-1.42714372e-18
-2.49436981e+00	2.62796221e-07	-9.20202640e-12	-1.49440197e-18
-2.49308981e+00	2.65320455e-07	-9.47657923e-12	-1.56478966e-18
-2.49180981e+00	2.67868865e-07	-9.75915703e-12	-1.63845048e-18
-2.49052981e+00	2.70441681e-07	-1.00499893e-11	-1.71553464e-18
-2.48924981e+00	2.73039137e-07	-1.03493119e-11	-1.79619911e-18
-2.48796981e+00	2.75661466e-07	-1.06573674e-11	-1.88060799e-18
-2.48668981e+00	2.78308907e-07	-1.09744050e-11	-1.96893280e-18
-2.48540980e+00	2.80981699e-07	-1.13006809e-11	-2.06135278e-18
-2.48412980e+00	2.83680084e-07	-1.16364584e-11	-2.15805529e-18
-2.48284980e+00	2.86404307e-07	-1.19820083e-11	-2.25923612e-18
-2.48156980e+00	2.89154615e-07	-1.23376087e-11	-2.36509992e-18
-2.48028980e+00	2.91931255e-07	-1.27035455e-11	-2.47586052e-18
-2.47900980e+00	2.94734479e-07	-1.30801126e-11	-2.59174141e-18
-2.47772980e+00	2.97564542e-07	-1.34676121e-11	-2.71297612e-18
-2.47644979e+00	3.00421699e-07	-1.38663545e-11	-2.83980871e-18
-2.47516979e+00	3.03306208e-07	-1.42766586e-11	-2.97249417e-18
-2.47388979e+00	3.06218331e-07	-1.46988524e-11	-3.11129898e-18
-2.47260979e+00	3.09158331e-07	-1.51332729e-11	-3.25650155e-18
-2.47132979e+00	3.12126474e-07	-1.55802663e-11	-3.40839282e-18
-2.47004979e+00	3.15123029e-07	-1.60401884e-11	-3.56727674e-18
-2.46876979e+00	3.18148267e-07	-1.65134050e-11	-3.73347089e-18
-2.46748979e+00	3.21202460e-07	-1.70002918e-11	-3.90730708e-18
-2.46620978e+00	3.24285887e-07	-1.75012350e-11	-4.08913196e-18
-2.46492978e+00	3.27398825e-07	-1.80166313e-11	-4.27930767e-18
-2.46364978e+00	3.30541555e-07	-1.85468886e-11	-4.47821257e-18
-2.46236978e+00	3.33714363e-07	-1.90924257e-11	-4.68624189e-18
-2.46108978e+00	3.36917535e-07	-1.96536731e-11	-4.90380852e-18
-2.45980978e+00	3.40151360e-07	-2.02310733e-11	-5.13134375e-18
-2.45852978e+00	3.43416131e-07	-2.08250806e-11	-5.36929811e-18
-2.45724978e+00	3.46712143e-07	-2.14361620e-11	-5.61814222e-18
-2.45596977e+00	3.50039695e-07	-2.20647974e-11	-5.87836762e-18
-2.45468977e+00	3.53399086e-07	-2.27114796e-11	-6.15048775e-18
-2.45340977e+00	3.56790620e-07	-2.33767151e-11	-6.43503886e-18
-2.45212977e+00	3.60214605e-07	-2.40610243e-11	-6.73258106e-18
-2.45084977e+00	3.63671349e-07	-2.47649417e-11	-7.04369931e-18
-2.44956977e+00	3.67161164e-07	-2.54890165e-11	-7.36900455e-18
-2.44828977e+00	3.70684367e-07	-2.62338128e-11	-7.70913480e-18
-2.44700977e+00	3.74241275e-07	-2.69999104e-11	-8.06475640e-18
-2.44572976e+00	3.77832210e-07	-2.77879045e-11	-8.43656517e-18
-2.44444976e+00	3.81457496e-07	-2.85984070e-11	-8.82528776e-18
-2.44316976e+00	3.85117461e-07	-2.94320460e-11	-9.23168296e-18
-2.44188976e+00	3.88812435e-07	-3.02894671e-11	-9.65654311e-18
-2.44060976e+00	3.92542752e-07	-3.11713332e-11	-1.01006956e-17
-2.43932976e+00	3.96308749e-07	-3.20783255e-11	-1.05650042e-17
-2.43804976e+00	4.00110766e-07	-3.30111434e-11	-1.10503711e-17
-2.43676976e+00	4.03949146e-07	-3.39705055e-11	-1.15577380e-17
-2.43548975e+00	4.07824236e-07	-3.49571500e-11	-1.20880882e-17
-2.43420975e+00	4.11736386e-07	-3.59718347e-11	-1.26424484e-17
-2.43292975e+00	4.15685949e-07	-3.70153385e-11	-1.32218903e-17
-2.43164975e+00	4.19673282e-07	-3.80884610e-11	-1.38275330e-17
-2.43036975e+00	4.23698744e-07	-3.91920235e-11	-1.44605445e-17
-2.42908975e+00	4.27762699e-07	-4.03268696e-11	-1.51221444e-17
-2.42780975e+00	4.31865514e-07	-4.14938657e-11	-1.58136057e-17
-2.42652975e+00	4.36007559e-07	-4.26939016e-11	-1.65362573e-17
-2.42524974e+00	4.40189208e-07	-4.39278910e-11	-1.72914863e-17
-2.42396974e+00	4.44410838e-07	-4.51967724e-11	-1.80807407e-17
-2.42268974e+00	4.48672830e-07	-4.65015095e-11	-1.89055318e-17
-2.42140974e+00	4.52975568e-07	-4.78430920e-11	-1.97674371e-17
-2.42012974e+00	4.57319442e-07	-4.92225361e-11	-2.06681032e-17
-2.41884974e+00	4.61704842e-07	-5.06408856e-11	-2.16092484e-17
-2.41756974e+00	4.66132165e-07	-5.20992121e-11	-2.25926663e-17
-2.41628973e+00	4.70601810e-07	-5.35986160e-11	-2.36202288e-17
-2.41500973e+00	4.75114179e-07	-5.51402275e-11	-2.46938893e-17
-2.41372973e+00	4.79669680e-07	-5.67252068e-11	-2.58156864e-17
-2.41244973e+00	4.84268724e-07	-5.83547453e-11	-2.69877476e-17
-2.41116973e+00	4.88911725e-07	-6.00300663e-11	-2.82122931e-17
-2.40988973e+00	4.93599103e-07	-6.17524259e-11	-2.94916395e-17
-2.40860973e+00	4.98331279e-07	-6.35231137e-11	-3.08282042e-17
-2.40732973e+00	5.03108680e-07	-6.53434539e-11	-3.22245097e-17
-2.40604972e+00	5.07931738e-07	-6.72148058e-11	-3.36831882e-17
-2.40476972e+00	5.12800886e-07	-6.91385652e-11	-3.52069857e-17
-2.40348972e+00	5.17716564e-07	-7.11161651e-11	-3.67987677e-17
-2.40220972e+00	5.22679215e-07	-7.31490767e-11	-3.84615238e-17
-2.40092972e+00	5.27689286e-07	-7.52388101e-11	-4.01983730e-17
-2.39964972e+00	5.32747229e-07	-7.73869160e-11	-4.20125693e-17
-2.39836972e+00	5.37853499e-07	-7.95949860e-11	-4.39075077e-17
-2.39708972e+00	5.43008557e-07	-8.18646542e-11	-4.58867296e-17
-2.39580971e+00	5.48212867e-07	-8.41975980e-11	-4.79539297e-17
-2.39452971e+00	5.53466897e-07	-8.65955392e-11	-5.01129621e-17
-2.39324971e+00	5.58771122e-07	-8.90602455e-11	-5.23678471e-17
-2.39196971e+00	5.64126019e-07	-9.15935312e-11	-5.47227785e-17
-2.39068971e+00	5.69532070e-07	-9.41972588e-11	-5.71821308e-17
-2.38940971e+00	5.74989763e-07	-9.68733399e-11	-5.97504666e-17
-2.38812971e+00	5.80499588e-07	-9.96237369e-11	-6.24325453e-17
-2.38684971e+00	5.86062043e-07	-1.02450464e-10	-6.52333305e-17
-2.38556970e+00	5.91677627e-07	-1.05355588e-10	-6.81579994e-17
-2.38428970e+00	5.97346847e-07	-1.08341230e-10	-7.12119514e-17
-2.38300970e+00	6.03070213e-07	-1.11409570e-10	-7.44008179e-17
-2.38172970e+00	6.08848240e-07	-1.14562841e-10	-7.77304716e-17
-2.38044970e+00	6.14681449e-07	-1.17803338e-10	-8.12070368e-17
-2.37916970e+00	6.20570364e-07	-1.21133414e-10	-8.48369004e-17
-2.37788970e+00	6.26515516e-07	-1.24555487e-10	-8.86267227e-17
-2.37660970e+00	6.32517440e-07	-1.28072034e-10	-9.25834486e-17
-2.37532969e+00	6.38576676e-07	-1.31685603e-10	-9.67143203e-17
-2.37404969e+00	6.44693768e-07	-1.35398802e-10	-1.01026889e-16
-2.37276969e+00	6.50869269e-07	-1.39214313e-10	-1.05529029e-16
-2.37148969e+00	6.57103732e-07	-1.43134886e-10	-1.10228949e-16
-2.37020969e+00	6.63397720e-07	-1.47163341e-10	-1.15135210e-16
-2.36892969e+00	6.69751798e-07	-1.51302576e-10	-1.20256735e-16
-2.36764969e+00	6.76166539e-07	-1.55555562e-10	-1.25602830e-16
-2.36636968e+00	6.82642518e-07	-1.59925347e-10	-1.31183195e-16
-2.36508968e+00	6.89180319e-07	-1.64415060e-10	-1.37007942e-16
-2.36380968e+00	6.95780530e-07	-1.69027911e-10	-1.43087615e-16
-2.36252968e+00	7.02443743e-07	-1.73767195e-10	-1.49433203e-16
-2.36124968e+00	7.09170559e-07	-1.78636290e-10	-1.56056163e-16
-2.35996968e+00	7.15961582e-07	-1.83638664e-10	-1.62968438e-16
-2.35868968e+00	7.22817423e-07	-1.88777875e-10	-1.70182478e-16
-2.35740968e+00	7.29738698e-07	-1.94057572e-10	-1.77711256e-16
-2.35612967e+00	7.36726030e-07	-1.99481501e-10	-1.85568300e-16
-2.35484967e+00	7.43780046e-07	-2.05053503e-10	-1.93767707e-16
-2.35356967e+00	7.50901381e-07	-2.10777521e-10	-2.02324169e-16
-2.35228967e+00	7.58090674e-07	-2.16657596e-10	-2.11253000e-16
-2.35100967e+00	7.65348572e-07	-2.22697878e-10	-2.20570161e-16
-2.34972967e+00	7.72675727e-07	-2.28902622e-10	-2.30292285e-16
-2.34844967e+00	7.80072797e-07	-2.35276194e-10	-2.40436707e-16
-2.34716967e+00	7.87540447e-07	-2.41823072e-10	-2.51021492e-16
-2.34588966e+00	7.95079349e-07	-2.48547849e-10	-2.62065465e-16
-2.34460966e+00	8.02690178e-07	-2.55455238e-10	-2.73588244e-16
-2.34332966e+00	8.10373620e-07	-2.62550072e-10	-2.85610272e-16
-2.34204966e+00	8.18130364e-07	-2.69837310e-10	-2.98152848e-16
-2.34076966e+00	8.25961106e-07	-2.77322037e-10	-3.11238169e-16
-2.33948966e+00	8.33866551e-07	-2.85009469e-10	-3.24889361e-16
-2.33820966e+00	8.41847408e-07	-2.92904957e-10	-3.39130520e-16
-2.33692966e+00	8.49904393e-07	-3.01013988e-10	-3.53986753e-16
-2.33564965e+00	8.58038231e-07	-3.09342192e-10	-3.69484217e-16
-2.33436965e+00	8.66249651e-07	-3.17895340e-10	-3.85650163e-16
-2.33308965e+00	8.74539391e-07	-3.26679354e-10	-4.02512982e-16
-2.33180965e+00	8.82908195e-07	-3.35700305e-10	-4.20102253e-16
-2.33052965e+00	8.91356814e-07	-3.44964422e-10	-4.38448787e-16
-2.32924965e+00	8.99886006e-07	-3.54478089e-10	-4.57584684e-16
-2.32796965e+00	9.08496538e-07	-3.64247858e-10	-4.77543380e-16
-2.32668965e+00	9.17189181e-07	-3.74280445e-10	-4.98359706e-16
-2.32540964e+00	9.25964716e-07	-3.84582737e-10	-5.20069943e-16
-2.32412964e+00	9.34823930e-07	-3.95161799e-10	-5.42711881e-16
-2.32284964e+00	9.43767618e-07	-4.06024873e-10	-5.66324884e-16
-2.32156964e+00	9.52796583e-07	-4.17179387e-10	-5.90949949e-16
-2.32028964e+00	9.61911634e-07	-4.28632958e-10	-6.16629778e-16
-2.31900964e+00	9.71113589e-07	-4.40393395e-10	-6.43408844e-16
-2.31772964e+00	9.80403274e-07	-4.52468707e-10	-6.71333465e-16
-2.31644963e+00	9.89781521e-07	-4.64867104e-10	-7.00451878e-16
-2.31516963e+00	9.99249172e-07	-4.77597005e-10	-7.30814319e-16
-2.31388963e+00	1.00880708e-06	-4.90667044e-10	-7.62473102e-16
-2.31260963e+00	1.01845609e-06	-5.04086071e-10	-7.95482706e-16
-2.31132963e+00	1.02819708e-06	-5.17863160e-10	-8.29899861e-16
-2.31004963e+00	1.03803092e-06	-5.32007615e-10	-8.65783640e-16
-2.30876963e+00	1.04795848e-06	-5.46528976e-10	-9.03195554e-16
-2.30748963e+00	1.05798067e-06	-5.61437021e-10	-9.42199653e-16
-2.30620962e+00	1.06809837e-06	-5.76741777e-10	-9.82862624e-16
-2.30492962e+00	1.07831250e-06	-5.92453522e-10	-1.02525390e-15
-2.30364962e+00	1.08862397e-06	-6.08582792e-10	-1.06944579e-15
-2.30236962e+00	1.09903371e-06	-6.25140391e-10	-1.11551354e-15
-2.30108962e+00	1.10954264e-06	-6.42137391e-10	-1.16353552e-15
-2.29980962e+00	1.12015171e-06	-6.59585144e-10	-1.21359331e-15
-2.29852962e+00	1.13086187e-06	-6.77495287e-10	-1.26577184e-15
-2.29724962e+00	1.14167408e-06	-6.95879748e-10	-1.32015953e-15
-2.29596961e+00	1.15258930e-06	-7.14750753e-10	-1.37684840e-15
-2.29468961e+00	1.16360852e-06	-7.34120836e-10	-1.43593427e-15
-2.29340961e+00	1.17473273e-06	-7.54002844e-10	-1.49751685e-15
-2.29212961e+00	1.18596291e-06	-7.74409943e-10	-1.56169998e-15
-2.29084961e+00	1.19730007e-06	-7.95355631e-10	-1.62859168e-15
-2.28956961e+00	1.20874524e-06	-8.16853740e-10	-1.69830443e-15
-2.28828961e+00	1.22029942e-06	-8.38918450e-10	-1.77095528e-15
-2.28700961e+00	1.23196367e-06	-8.61564290e-10	-1.84666606e-15
-2.28572960e+00	1.24373902e-06	-8.84806155e-10	-1.92556358e-15
-2.28444960e+00	1.25562652e-06	-9.08659308e-10	-2.00777979e-15
-2.28316960e+00	1.26762724e-06	-9.33139393e-10	-2.09345202e-15
-2.28188960e+00	1.27974226e-06	-9.58262441e-10	-2.18272320e-15
-2.28060960e+00	1.29197266e-06	-9.84044882e-10	-2.27574205e-15
-2.27932960e+00	1.30431953e-06	-1.01050355e-09	-2.37266335e-15
-2.27804960e+00	1.31678398e-06	-1.03765571e-09	-2.47364815e-15
-2.27676960e+00	1.32936712e-06	-1.06551903e-09	-2.57886404e-15
-2.27548959e+00	1.34207008e-06	-1.09411163e-09	-2.68848539e-15
-2.27420959e+00	1.35489400e-06	-1.12345209e-09	-2.80269365e-15
-2.27292959e+00	1.36784002e-06	-1.15355942e-09	-2.92167761e-15
-2.27164959e+00	1.38090930e-06	-1.18445313e-09	-3.04563368e-15
-2.27036959e+00	1.39410300e-06	-1.21615318e-09	-3.17476625e-15
-2.26908959e+00	1.40742232e-06	-1.24868005e-09	-3.30928792e-15
-2.26780959e+00	1.42086844e-06	-1.28205471e-09	-3.44941989e-15
-2.26652959e+00	1.43444256e-06	-1.31629865e-09	-3.59539229e-15
-2.26524958e+00	1.44814589e-06	-1.35143387e-09	-3.74744451e-15
-2.26396958e+00	1.46197967e-06	-1.38748295e-09	-3.90582561e-15
-2.26268958e+00	1.47594512e-06	-1.42446900e-09	-4.07079463e-15
-2.26140958e+00	1.49004351e-06	-1.46241568e-09	-4.24262108e-15
-2.26012958e+00	1.50427607e-06	-1.50134726e-09	-4.42158526e-15
-2.25884958e+00	1.51864410e-06	-1.54128859e-09	-4.60797875e-15
-2.25756958e+00	1.53314886e-06	-1.58226513e-09	-4.80210483e-15
-2.25628957e+00	1.54779167e-06	-1.62430297e-09	-5.00427893e-15
-2.25500957e+00	1.56257382e-06	-1.66742882e-09	-5.21482916e-15
-2.25372957e+00	1.57749664e-06	-1.71167006e-09	-5.43409672e-15
-2.25244957e+00	1.59256146e-06	-1.75705472e-09	-5.66243649e-15
-2.25116957e+00	1.60776962e-06	-1.80361153e-09	-5.90021756e-15
-2.24988957e+00	1.62312249e-06	-1.85136992e-09	-6.14782374e-15
-2.24860957e+00	1.63862144e-06	-1.90036001e-09	-6.40565419e-15
-2.24732957e+00	1.65426785e-06	-1.95061269e-09	-6.67412398e-15
-2.24604956e+00	1.67006311e-06	-2.00215957e-09	-6.95366474e-15
-2.24476956e+00	1.68600864e-06	-2.05503305e-09	-7.24472532e-15
-2.24348956e+00	1.70210586e-06	-2.10926629e-09	-7.54777242e-15
-2.24220956e+00	1.71835621e-06	-2.16489328e-09	-7.86329131e-15
-2.24092956e+00	1.73476113e-06	-2.22194881e-09	-8.19178657e-15
-2.23964956e+00	1.75132210e-06	-2.28046854e-09	-8.53378282e-15
-2.23836956e+00	1.76804060e-06	-2.34048895e-09	-8.88982552e-15
-2.23708956e+00	1.78491810e-06	-2.40204745e-09	-9.26048177e-15
-2.23580955e+00	1.80195612e-06	-2.46518232e-09	-9.64634116e-15
-2.23452955e+00	1.81915619e-06	-2.52993278e-09	-1.00480166e-14
-2.23324955e+00	1.83651983e-06	-2.59633897e-09	-1.04661454e-14
-2.23196955e+00	1.85404859e-06	-2.66444203e-09	-1.09013898e-14
-2.23068955e+00	1.87174404e-06	-2.73428407e-09	-1.13544386e-14
-2.22940955e+00	1.88960775e-06	-2.80590821e-09	-1.18260075e-14
-2.22812955e+00	1.90764132e-06	-2.87935861e-09	-1.23168406e-14
-2.22684955e+00	1.92584637e-06	-2.95468050e-09	-1.28277114e-14
-2.22556954e+00	1.94422450e-06	-3.03192019e-09	-1.33594237e-14
-2.22428954e+00	1.96277736e-06	-3.11112508e-09	-1.39128132e-14
-2.22300954e+00	1.98150660e-06	-3.19234374e-09	-1.44887483e-14
-2.22172954e+00	2.00041390e-06	-3.27562586e-09	-1.50881317e-14
-2.22044954e+00	2.01950094e-06	-3.36102236e-09	-1.57119014e-14
-2.21916954e+00	2.03876942e-06	-3.44858534e-09	-1.63610325e-14
-2.21788954e+00	2.05822106e-06	-3.53836817e-09	-1.70365381e-14
-2.21660954e+00	2.07785759e-06	-3.63042547e-09	-1.77394713e-14
-2.21532953e+00	2.09768076e-06	-3.72481319e-09	-1.84709263e-14
-2.21404953e+00	2.11769234e-06	-3.82158858e-09	-1.92320401e-14
-2.21276953e+00	2.13789411e-06	-3.92081026e-09	-2.00239944e-14
-2.21148953e+00	2.15828787e-06	-4.02253827e-09	-2.08480170e-14
-2.21020953e+00	2.17887544e-06	-4.12683404e-09	-2.17053835e-14
-2.20892953e+00	2.19965865e-06	-4.23376048e-09	-2.25974197e-14
-2.20764953e+00	2.22063936e-06	-4.34338197e-09	-2.35255028e-14
-2.20636952e+00	2.24181943e-06	-4.45576444e-09	-2.44910639e-14
-2.20508952e+00	2.26320074e-06	-4.57097537e-09	-2.54955897e-14
-2.20380952e+00	2.28478521e-06	-4.68908382e-09	-2.65406248e-14
-2.20252952e+00	2.30657475e-06	-4.81016050e-09	-2.76277741e-14
-2.20124952e+00	2.32857131e-06	-4.93427780e-09	-2.87587046e-14
-2.19996952e+00	2.35077684e-06	-5.06150978e-09	-2.99351483e-14
-2.19868952e+00	2.37319332e-06	-5.19193227e-09	-3.11589043e-14
-2.19740952e+00	2.39582274e-06	-5.32562289e-09	-3.24318414e-14
-2.19612951e+00	2.41866712e-06	-5.46266108e-09	-3.37559011e-14
-2.19484951e+00	2.44172850e-06	-5.60312815e-09	-3.51330999e-14
-2.19356951e+00	2.46500892e-06	-5.74710730e-09	-3.65655324e-14
-2.19228951e+00	2.48851045e-06	-5.89468370e-09	-3.80553742e-14
-2.19100951e+00	2.51223519e-06	-6.04594453e-09	-3.96048850e-14
-2.18972951e+00	2.53618525e-06	-6.20097899e-09	-4.12164117e-14
-2.18844951e+00	2.56036275e-06	-6.35987837e-09	-4.28923917e-14
-2.18716951e+00	2.58476986e-06	-6.52273611e-09	-4.46353568e-14
-2.18588950e+00	2.60940873e-06	-6.68964782e-09	-4.64479357e-14
-2.18460950e+00	2.63428156e-06	-6.86071134e-09	-4.83328589e-14
-2.18332950e+00	2.65939057e-06	-7.03602681e-09	-5.02929616e-14
-2.18204950e+00	2.68473798e-06	-7.21569669e-09	-5.23311881e-14
-2.18076950e+00	2.71032604e-06	-7.39982583e-09	-5.44505958e-14
-2.17948950e+00	2.73615705e-06	-7.58852151e-09	-5.66543595e-14
-2.17820950e+00	2.76223328e-06	-7.78189353e-09	-5.89457757e-14
-2.17692950e+00	2.78855706e-06	-7.98005421e-09	-6.13282674e-14
-2.17564949e+00	2.81513072e-06	-8.18311850e-09	-6.38053886e-14
-2.17436949e+00	2.84195664e-06	-8.39120400e-09	-6.63808292e-14
-2.17308949e+00	2.86903719e-06	-8.60443104e-09	-6.90584204e-14
-2.17180949e+00	2.89637477e-06	-8.82292275e-09	-7.18421398e-14
-2.17052949e+00	2.92397183e-06	-9.04680508e-09	-7.47361168e-14
-2.16924949e+00	2.95183080e-06	-9.27620692e-09	-7.77446383e-14
-2.16796949e+00	2.97995417e-06	-9.51126011e-09	-8.08721547e-14
-2.16668949e+00	3.00834443e-06	-9.75209955e-09	-8.41232862e-14
-2.16540948e+00	3.03700410e-06	-9.99886324e-09	-8.75028286e-14
-2.16412948e+00	3.06593574e-06	-1.02516924e-08	-9.10157601e-14
-2.16284948e+00	3.09514190e-06	-1.05107314e-08	-9.46672484e-14
-2.16156948e+00	3.12462518e-06	-1.07761280e-08	-9.84626572e-14
-2.16028948e+00	3.15438820e-06	-1.10480333e-08	-1.02407554e-13
-2.15900948e+00	3.18443361e-06	-1.13266021e-08	-1.06507717e-13
-2.15772948e+00	3.21476406e-06	-1.16119924e-08	-1.10769145e-13
-2.15644947e+00	3.24538225e-06	-1.19043660e-08	-1.15198061e-13
-2.15516947e+00	3.27629090e-06	-1.22038884e-08	-1.19800926e-13
-2.15388947e+00	3.30749275e-06	-1.25107289e-08	-1.24584445e-13
-2.15260947e+00	3.33899057e-06	-1.28250606e-08	-1.29555575e-13
-2.15132947e+00	3.37078716e-06	-1.31470606e-08	-1.34721536e-13
-2.15004947e+00	3.40288533e-06	-1.34769101e-08	-1.40089822e-13
-2.14876947e+00	3.43528794e-06	-1.38147943e-08	-1.45668207e-13
-2.14748947e+00	3.46799785e-06	-1.41609027e-08	-1.51464761e-13
-2.14620946e+00	3.50101797e-06	-1.45154290e-08	-1.57487853e-13
-2.14492946e+00	3.53435122e-06	-1.48785716e-08	-1.63746172e-13
-2.14364946e+00	3.56800057e-06	-1.52505330e-08	-1.70248731e-13
-2.14236946e+00	3.60196900e-06	-1.56315206e-08	-1.77004880e-13
-2.14108946e+00	3.63625951e-06	-1.60217463e-08	-1.84024321e-13
-2.13980946e+00	3.67087516e-06	-1.64214271e-08	-1.91317123e-13
-2.13852946e+00	3.70581900e-06	-1.68307845e-08	-1.98893726e-13
-2.13724946e+00	3.74109413e-06	-1.72500453e-08	-2.06764966e-13
-2.13596945e+00	3.77670369e-06	-1.76794414e-08	-2.14942082e-13
-2.13468945e+00	3.81265082e-06	-1.81192098e-08	-2.23436734e-13
-2.13340945e+00	3.84893871e-06	-1.85695929e-08	-2.32261016e-13
-2.13212945e+00	3.88557058e-06	-1.90308387e-08	-2.41427475e-13
-2.13084945e+00	3.92254968e-06	-1.95032005e-08	-2.50949125e-13
-2.12956945e+00	3.95987927e-06	-1.99869376e-08	-2.60839464e-13
-2.12828945e+00	3.99756267e-06	-2.04823150e-08	-2.71112496e-13
-2.12700945e+00	4.03560321e-06	-2.09896036e-08	-2.81782742e-13
-2.12572944e+00	4.07400426e-06	-2.15090803e-08	-2.92865264e-13
-2.12444944e+00	4.11276923e-06	-2.20410285e-08	-3.04375686e-13
-2.12316944e+00	4.15190154e-06	-2.25857377e-08	-3.16330207e-13
-2.12188944e+00	4.19140466e-06	-2.31435040e-08	-3.28745632e-13
-2.12060944e+00	4.23128209e-06	-2.37146299e-08	-3.41639385e-13
-2.11932944e+00	4.27153736e-06	-2.42994250e-08	-3.55029537e-13
-2.11804944e+00	4.31217403e-06	-2.48982055e-08	-3.68934826e-13
-2.11676944e+00	4.35319570e-06	-2.55112949e-08	-3.83374686e-13
-2.11548943e+00	4.39460599e-06	-2.61390237e-08	-3.98369265e-13
-2.11420943e+00	4.43640858e-06	-2.67817299e-08	-4.13939457e-13
-2.11292943e+00	4.47860716e-06	-2.74397588e-08	-4.30106926e-13
-2.11164943e+00	4.52120546e-06	-2.81134636e-08	-4.46894135e-13
-2.11036943e+00	4.56420725e-06	-2.88032054e-08	-4.64324373e-13
-2.10908943e+00	4.60761635e-06	-2.95093529e-08	-4.82421788e-13
-2.10780943e+00	4.65143657e-06	-3.02322834e-08	-5.01211414e-13
-2.10652943e+00	4.69567181e-06	-3.09723824e-08	-5.20719204e-13
-2.10524942e+00	4.74032598e-06	-3.17300438e-08	-5.40972067e-13
-2.10396942e+00	4.78540301e-06	-3.25056703e-08	-5.61997896e-13
-2.10268942e+00	4.83090690e-06	-3.32996736e-08	-5.83825608e-13
-2.10140942e+00	4.87684167e-06	-3.41124743e-08	-6.06485177e-13
-2.10012942e+00	4.92321139e-06	-3.49445023e-08	-6.30007676e-13
-2.09884942e+00	4.97002014e-06	-3.57961970e-08	-6.54425314e-13
-2.09756942e+00	5.01727207e-06	-3.66680076e-08	-6.79771475e-13
-2.09628941e+00	5.06497135e-06	-3.75603928e-08	-7.06080763e-13
-2.09500941e+00	5.11312219e-06	-3.84738217e-08	-7.33389045e-13
-2.09372941e+00	5.16172886e-06	-3.94087736e-08	-7.61733492e-13
-2.09244941e+00	5.21079564e-06	-4.03657383e-08	-7.91152633e-13
-2.09116941e+00	5.26032688e-06	-4.13452163e-08	-8.21686397e-13
-2.08988941e+00	5.31032693e-06	-4.23477190e-08	-8.53376164e-13
-2.08860941e+00	5.36080023e-06	-4.33737689e-08	-8.86264818e-13
-2.08732941e+00	5.41175123e-06	-4.44239003e-08	-9.20396801e-13
-2.08604940e+00	5.46318442e-06	-4.54986587e-08	-9.55818165e-13
-2.08476940e+00	5.51510435e-06	-4.65986016e-08	-9.92576633e-13
-2.08348940e+00	5.56751561e-06	-4.77242989e-08	-1.03072165e-12
-2.08220940e+00	5.62042281e-06	-4.88763324e-08	-1.07030447e-12
-2.08092940e+00	5.67383064e-06	-5.00552971e-08	-1.11137817e-12
-2.07964940e+00	5.72774379e-06	-5.12618006e-08	-1.15399777e-12
-2.07836940e+00	5.78216704e-06	-5.24964635e-08	-1.19822026e-12
-2.07708940e+00	5.83710518e-06	-5.37599203e-08	-1.24410469e-12
-2.07580939e+00	5.89256306e-06	-5.50528189e-08	-1.29171225e-12
-2.07452939e+00	5.94854558e-06	-5.63758212e-08	-1.34110632e-12
-2.07324939e+00	6.00505766e-06	-5.77296037e-08	-1.39235256e-12
-2.07196939e+00	6.06210431e-06	-5.91148572e-08	-1.44551899e-12
-2.07068939e+00	6.11969054e-06	-6.05322876e-08	-1.50067609e-12
-2.06940939e+00	6.17782144e-06	-6.19826157e-08	-1.55789685e-12
-2.06812939e+00	6.23650213e-06	-6.34665782e-08	-1.61725689e-12
-2.06684939e+00	6.29573779e-06	-6.49849274e-08	-1.67883453e-12
-2.06556938e+00	6.35553364e-06	-6.65384319e-08	-1.74271090e-12
-2.06428938e+00	6.41589495e-06	-6.81278766e-08	-1.80897004e-12
-2.06300938e+00	6.47682704e-06	-6.97540633e-08	-1.87769898e-12
-2.06172938e+00	6.53833529e-06	-7.14178112e-08	-1.94898786e-12
-2.06044938e+00	6.60042510e-06	-7.31199568e-08	-2.02293005e-12
-2.05916938e+00	6.66310196e-06	-7.48613544e-08	-2.09962224e-12
-2.05788938e+00	6.72637139e-06	-7.66428768e-08	-2.17916457e-12
-2.05660938e+00	6.79023896e-06	-7.84654153e-08	-2.26166073e-12
-2.05532937e+00	6.85471029e-06	-8.03298802e-08	-2.34721812e-12
-2.05404937e+00	6.91979107e-06	-8.22372012e-08	-2.43594795e-12
-2.05276937e+00	6.98548703e-06	-8.41883277e-08	-2.52796536e-12
-2.05148937e+00	7.05180396e-06	-8.61842295e-08	-2.62338961e-12
-2.05020937e+00	7.11874768e-06	-8.82258967e-08	-2.72234416e-12
-2.04892937e+00	7.18632411e-06	-9.03143406e-08	-2.82495686e-12
-2.04764937e+00	7.25453918e-06	-9.24505939e-08	-2.93136008e-12
-2.04636936e+00	7.32339890e-06	-9.46357112e-08	-3.04169086e-12
-2.04508936e+00	7.39290933e-06	-9.68707694e-08	-3.15609111e-12
-2.04380936e+00	7.46307660e-06	-9.91568680e-08	-3.27470772e-12
-2.04252936e+00	7.53390688e-06	-1.01495130e-07	-3.39769279e-12
-2.04124936e+00	7.60540639e-06	-1.03886702e-07	-3.52520376e-12
-2.03996936e+00	7.67758143e-06	-1.06332754e-07	-3.65740362e-12
-2.03868936e+00	7.75043835e-06	-1.08834482e-07	-3.79446111e-12
-2.03740936e+00	7.82398356e-06	-1.11393106e-07	-3.93655088e-12
-2.03612935e+00	7.89822353e-06	-1.14009873e-07	-4.08385373e-12
-2.03484935e+00	7.97316478e-06	-1.16686054e-07	-4.23655680e-12
-2.03356935e+00	8.04881392e-06	-1.19422949e-07	-4.39485381e-12
-2.03228935e+00	8.12517758e-06	-1.22221884e-07	-4.55894525e-12
-2.03100935e+00	8.20226248e-06	-1.25084212e-07	-4.72903863e-12
-2.02972935e+00	8.28007541e-06	-1.28011317e-07	-4.90534873e-12
-2.02844935e+00	8.35862319e-06	-1.31004608e-07	-5.08809784e-12
-2.02716935e+00	8.43791274e-06	-1.34065527e-07	-5.27751600e-12
-2.02588934e+00	8.51795102e-06	-1.37195544e-07	-5.47384129e-12
-2.02460934e+00	8.59874507e-06	-1.40396160e-07	-5.67732009e-12
-2.02332934e+00	8.68030198e-06	-1.43668907e-07	-5.88820735e-12
-2.02204934e+00	8.76262893e-06	-1.47015351e-07	-6.10676691e-12
-2.02076934e+00	8.84573314e-06	-1.50437087e-07	-6.33327178e-12
-2.01948934e+00	8.92962191e-06	-1.53935746e-07	-6.56800445e-12
-2.01820934e+00	9.01430261e-06	-1.57512991e-07	-6.81125724e-12
-2.01692934e+00	9.09978268e-06	-1.61170520e-07	-7.06333258e-12
-2.01564933e+00	9.18606962e-06	-1.64910066e-07	-7.32454342e-12
-2.01436933e+00	9.27317101e-06	-1.68733399e-07	-7.59521350e-12
-2.01308933e+00	9.36109451e-06	-1.72642323e-07	-7.87567782e-12
-2.01180933e+00	9.44984781e-06	-1.76638682e-07	-8.16628290e-12
-2.01052933e+00	9.53943872e-06	-1.80724357e-07	-8.46738729e-12
-2.00924933e+00	9.62987511e-06	-1.84901266e-07	-8.77936186e-12
-2.00796933e+00	9.72116489e-06	-1.89171368e-07	-9.10259032e-12
-2.00668933e+00	9.81331610e-06	-1.93536663e-07	-9.43746955e-12
-2.00540932e+00	9.90633680e-06	-1.97999191e-07	-9.78441014e-12
-2.00412932e+00	1.00002352e-05	-2.02561033e-07	-1.01438368e-11
-2.00284932e+00	1.00950194e-05	-2.07224314e-07	-1.05161887e-11
-2.00156932e+00	1.01906979e-05	-2.11991202e-07	-1.09019204e-11
-2.00028932e+00	1.02872790e-05	-2.16863909e-07	-1.13015017e-11
-1.99900932e+00	1.03847711e-05	-2.21844692e-07	-1.17154188e-11
-1.99772932e+00	1.04831829e-05	-2.26935856e-07	-1.21441742e-11
-1.99644931e+00	1.05825229e-05	-2.32139750e-07	-1.25882881e-11
-1.99516931e+00	1.06827999e-05	-2.37458772e-07	-1.30482980e-11
-1.99388931e+00	1.07840226e-05	-2.42895369e-07	-1.35247600e-11
-1.99260931e+00	1.08861999e-05	-2.48452038e-07	-1.40182491e-11
-1.99132931e+00	1.09893409e-05	-2.54131327e-07	-1.45293600e-11
-1.99004931e+00	1.10934544e-05	-2.59935833e-07	-1.50587076e-11
-1.98876931e+00	1.11985496e-05	-2.65868209e-07	-1.56069278e-11
-1.98748931e+00	1.13046358e-05	-2.71931159e-07	-1.61746779e-11
-1.98620930e+00	1.14117222e-05	-2.78127443e-07	-1.67626378e-11
-1.98492930e+00	1.15198183e-05	-2.84459877e-07	-1.73715105e-11
-1.98364930e+00	1.16289334e-05	-2.90931333e-07	-1.80020225e-11
-1.98236930e+00	1.17390771e-05	-2.97544740e-07	-1.86549253e-11
-1.98108930e+00	1.18502591e-05	-3.04303089e-07	-1.93309958e-11
-1.97980930e+00	1.19624891e-05	-3.11209426e-07	-2.00310368e-11
-1.97852930e+00	1.20757770e-05	-3.18266864e-07	-2.07558788e-11
-1.97724930e+00	1.21901326e-05	-3.25478575e-07	-2.15063800e-11
-1.97596929e+00	1.23055660e-05	-3.32847794e-07	-2.22834276e-11
-1.97468929e+00	1.24220872e-05	-3.40377823e-07	-2.30879388e-11
-1.97340929e+00	1.25397065e-05	-3.48072028e-07	-2.39208616e-11
-1.97212929e+00	1.26584341e-05	-3.55933845e-07	-2.47831759e-11
-1.97084929e+00	1.27782805e-05	-3.63966774e-07	-2.56758947e-11
-1.96956929e+00	1.28992560e-05	-3.72174390e-07	-2.66000650e-11
-1.96828929e+00	1.30213714e-05	-3.80560335e-07	-2.75567687e-11
-1.96700929e+00	1.31446372e-05	-3.89128325e-07	-2.85471242e-11
-1.96572928e+00	1.32690643e-05	-3.97882151e-07	-2.95722875e-11
-1.96444928e+00	1.33946636e-05	-4.06825677e-07	-3.06334529e-11
-1.96316928e+00	1.35214459e-05	-4.15962845e-07	-3.17318551e-11
-1.96188928e+00	1.36494225e-05	-4.25297676e-07	-3.28687697e-11
-1.96060928e+00	1.37786044e-05	-4.34834267e-07	-3.40455151e-11
-1.95932928e+00	1.39090030e-05	-4.44576800e-07	-3.52634536e-11
-1.95804928e+00	1.40406296e-05	-4.54529537e-07	-3.65239928e-11
-1.95676928e+00	1.41734958e-05	-4.64696825e-07	-3.78285875e-11
-1.95548927e+00	1.43076132e-05	-4.75083096e-07	-3.91787406e-11
-1.95420927e+00	1.44429935e-05	-4.85692870e-07	-4.05760050e-11
-1.95292927e+00	1.45796485e-05	-4.96530756e-07	-4.20219852e-11
-1.95164927e+00	1.47175901e-05	-5.07601453e-07	-4.35183390e-11
-1.95036927e+00	1.48568304e-05	-5.18909751e-07	-4.50667791e-11
-1.94908927e+00	1.49973816e-05	-5.30460535e-07	-4.66690749e-11
-1.94780927e+00	1.51392559e-05	-5.42258787e-07	-4.83270545e-11
-1.94652927e+00	1.52824657e-05	-5.54309584e-07	-5.00426061e-11
-1.94524926e+00	1.54270235e-05	-5.66618103e-07	-5.18176806e-11
-1.94396926e+00	1.55729419e-05	-5.79189622e-07	-5.36542932e-11
-1.94268926e+00	1.57202337e-05	-5.92029522e-07	-5.55545255e-11
-1.94140926e+00	1.58689117e-05	-6.05143289e-07	-5.75205276e-11
-1.94012926e+00	1.60189889e-05	-6.18536515e-07	-5.95545205e-11
-1.93884926e+00	1.61704783e-05	-6.32214900e-07	-6.16587982e-11
-1.93756926e+00	1.63233932e-05	-6.46184257e-07	-6.38357299e-11
-1.93628925e+00	1.64777469e-05	-6.60450510e-07	-6.60877627e-11
-1.93500925e+00	1.66335530e-05	-6.75019697e-07	-6.84174241e-11
-1.93372925e+00	1.67908248e-05	-6.89897973e-07	-7.08273241e-11
-1.93244925e+00	1.69495763e-05	-7.05091613e-07	-7.33201582e-11
-1.93116925e+00	1.71098211e-05	-7.20607013e-07	-7.58987103e-11
-1.92988925e+00	1.72715734e-05	-7.36450691e-07	-7.85658549e-11
-1.92860925e+00	1.74348471e-05	-7.52629292e-07	-8.13245605e-11
-1.92732925e+00	1.75996565e-05	-7.69149586e-07	-8.41778925e-11
-1.92604924e+00	1.77660160e-05	-7.86018477e-07	-8.71290159e-11
-1.92476924e+00	1.79339401e-05	-8.03242999e-07	-9.01811991e-11
-1.92348924e+00	1.81034433e-05	-8.20830321e-07	-9.33378165e-11
-1.92220924e+00	1.82745405e-05	-8.38787748e-07	-9.66023522e-11
-1.92092924e+00	1.84472465e-05	-8.57122729e-07	-9.99784034e-11
-1.91964924e+00	1.86215765e-05	-8.75842850e-07	-1.03469684e-10
-1.91836924e+00	1.87975455e-05	-8.94955846e-07	-1.07080029e-10
-1.91708924e+00	1.89751689e-05	-9.14469596e-07	-1.10813395e-10
-1.91580923e+00	1.91544621e-05	-9.34392131e-07	-1.14673870e-10
-1.91452923e+00	1.93354408e-05	-9.54731634e-07	-1.18665671e-10
-1.91324923e+00	1.95181207e-05	-9.75496444e-07	-1.22793154e-10
-1.91196923e+00	1.97025178e-05	-9.96695058e-07	-1.27060814e-10
-1.91068923e+00	1.98886479e-05	-1.01833613e-06	-1.31473289e-10
-1.90940923e+00	2.00765274e-05	-1.04042849e-06	-1.36035370e-10
-1.90812923e+00	2.02661726e-05	-1.06298112e-06	-1.40752000e-10
-1.90684923e+00	2.04576000e-05	-1.08600318e-06	-1.45628281e-10
-1.90556922e+00	2.06508262e-05	-1.10950400e-06	-1.50669478e-10
-1.90428922e+00	2.08458680e-05	-1.13349309e-06	-1.55881026e-10
-1.90300922e+00	2.10427424e-05	-1.15798014e-06	-1.61268535e-10
-1.90172922e+00	2.12414666e-05	-1.18297500e-06	-1.66837793e-10
-1.90044922e+00	2.14420577e-05	-1.20848774e-06	-1.72594772e-10
-1.89916922e+00	2.16445332e-05	-1.23452859e-06	-1.78545638e-10
-1.89788922e+00	2.18489107e-05	-1.26110799e-06	-1.84696752e-10
-1.89660922e+00	2.20552080e-05	-1.28823657e-06	-1.91054677e-10
-1.89532921e+00	2.22634430e-05	-1.31592515e-06	-1.97626187e-10
-1.89404921e+00	2.24736337e-05	-1.34418477e-06	-2.04418271e-10
-1.89276921e+00	2.26857985e-05	-1.37302666e-06	-2.11438139e-10
-1.89148921e+00	2.28999558e-05	-1.40246226e-06	-2.18693231e-10
-1.89020921e+00	2.31161241e-05	-1.43250323e-06	-2.26191224e-10
-1.88892921e+00	2.33343222e-05	-1.46316145e-06	-2.33940037e-10
-1.88764921e+00	2.35545691e-05	-1.49444900e-06	-2.41947840e-10
-1.88636920e+00	2.37768839e-05	-1.52637821e-06	-2.50223063e-10
-1.88508920e+00	2.40012860e-05	-1.55896163e-06	-2.58774401e-10
-1.88380920e+00	2.42277946e-05	-1.59221202e-06	-2.67610825e-10
-1.88252920e+00	2.44564296e-05	-1.62614242e-06	-2.76741586e-10
-1.88124920e+00	2.46872108e-05	-1.66076606e-06	-2.86176232e-10
-1.87996920e+00	2.49201581e-05	-1.69609645e-06	-2.95924606e-10
-1.87868920e+00	2.51552918e-05	-1.73214734e-06	-3.05996865e-10
-1.87740920e+00	2.53926323e-05	-1.76893273e-06	-3.16403483e-10
-1.87612919e+00	2.56322002e-05	-1.80646687e-06	-3.27155264e-10
-1.87484919e+00	2.58740162e-05	-1.84476428e-06	-3.38263350e-10
-1.87356919e+00	2.61181013e-05	-1.88383975e-06	-3.49739233e-10
-1.87228919e+00	2.63644766e-05	-1.92370833e-06	-3.61594766e-10
-1.87100919e+00	2.66131636e-05	-1.96438536e-06	-3.73842169e-10
-1.86972919e+00	2.68641837e-05	-2.00588643e-06	-3.86494049e-10
-1.86844919e+00	2.71175588e-05	-2.04822745e-06	-3.99563402e-10
-1.86716919e+00	2.73733108e-05	-2.09142461e-06	-4.13063633e-10
-1.86588918e+00	2.76314617e-05	-2.13549437e-06	-4.27008563e-10
-1.86460918e+00	2.78920341e-05	-2.18045351e-06	-4.41412443e-10
-1.86332918e+00	2.81550505e-05	-2.22631913e-06	-4.56289967e-10
-1.86204918e+00	2.84205335e-05	-2.27310860e-06	-4.71656287e-10
-1.86076918e+00	2.86885064e-05	-2.32083964e-06	-4.87527025e-10
-1.85948918e+00	2.89589921e-05	-2.36953028e-06	-5.03918287e-10
-1.85820918e+00	2.92320142e-05	-2.41919885e-06	-5.20846677e-10
-1.85692918e+00	2.95075963e-05	-2.46986406e-06	-5.38329315e-10
-1.85564917e+00	2.97857622e-05	-2.52154491e-06	-5.56383849e-10
-1.85436917e+00	3.00665360e-05	-2.57426076e-06	-5.75028471e-10
-1.85308917e+00	3.03499420e-05	-2.62803133e-06	-5.94281938e-10
-1.85180917e+00	3.06360048e-05	-2.68287669e-06	-6.14163581e-10
-1.85052917e+00	3.09247490e-05	-2.73881724e-06	-6.34693329e-10
-1.84924917e+00	3.12161996e-05	-2.79587378e-06	-6.55891724e-10
-1.84796917e+00	3.15103819e-05	-2.85406747e-06	-6.77779938e-10
-1.84668917e+00	3.18073212e-05	-2.91341984e-06	-7.00379793e-10
-1.84540916e+00	3.21070433e-05	-2.97395282e-06	-7.23713784e-10
-1.84412916e+00	3.24095741e-05	-3.03568872e-06	-7.47805090e-10
-1.84284916e+00	3.27149397e-05	-3.09865025e-06	-7.72677603e-10
-1.84156916e+00	3.30231664e-05	-3.16286051e-06	-7.98355945e-10
-1.84028916e+00	3.33342811e-05	-3.22834304e-06	-8.24865490e-10
-1.83900916e+00	3.36483104e-05	-3.29512176e-06	-8.52232387e-10
-1.83772916e+00	3.39652816e-05	-3.36322105e-06	-8.80483582e-10
-1.83644915e+00	3.42852220e-05	-3.43266569e-06	-9.09646840e-10
-1.83516915e+00	3.46081593e-05	-3.50348092e-06	-9.39750775e-10
-1.83388915e+00	3.49341213e-05	-3.57569241e-06	-9.70824867e-10
-1.83260915e+00	3.52631362e-05	-3.64932629e-06	-1.00289949e-09
-1.83132915e+00	3.55952324e-05	-3.72440914e-06	-1.03600595e-09
-1.83004915e+00	3.59304386e-05	-3.80096803e-06	-1.07017649e-09
-1.82876915e+00	3.62687837e-05	-3.87903048e-06	-1.10544433e-09
-1.82748915e+00	3.66102968e-05	-3.95862450e-06	-1.14184369e-09
-1.82620914e+00	3.69550076e-05	-4.03977859e-06	-1.17940986e-09
-1.82492914e+00	3.73029456e-05	-4.12252175e-06	-1.21817913e-09
-1.82364914e+00	3.76541410e-05	-4.20688349e-06	-1.25818895e-09
-1.82236914e+00	3.80086240e-05	-4.29289383e-06	-1.29947786e-09
-1.82108914e+00	3.83664252e-05	-4.38058331e-06	-1.34208557e-09
-1.81980914e+00	3.87275754e-05	-4.46998299e-06	-1.38605298e-09
-1.81852914e+00	3.90921058e-05	-4.56112450e-06	-1.43142222e-09
-1.81724914e+00	3.94600478e-05	-4.65404000e-06	-1.47823669e-09
-1.81596913e+00	3.98314331e-05	-4.74876220e-06	-1.52654108e-09
-1.81468913e+00	4.02062938e-05	-4.84532438e-06	-1.57638143e-09
-1.81340913e+00	4.05846620e-05	-4.94376040e-06	-1.62780514e-09
-1.81212913e+00	4.09665705e-05	-5.04410471e-06	-1.68086105e-09
-1.81084913e+00	4.13520522e-05	-5.14639235e-06	-1.73559943e-09
-1.80956913e+00	4.17411402e-05	-5.25065894e-06	-1.79207207e-09
-1.80828913e+00	4.21338680e-05	-5.35694074e-06	-1.85033230e-09
-1.80700913e+00	4.25302695e-05	-5.46527462e-06	-1.91043503e-09
-1.80572912e+00	4.29303788e-05	-5.57569808e-06	-1.97243680e-09
-1.80444912e+00	4.33342303e-05	-5.68824928e-06	-2.03639583e-09
-1.80316912e+00	4.37418589e-05	-5.80296700e-06	-2.10237207e-09
-1.80188912e+00	4.41532995e-05	-5.91989072e-06	-2.17042726e-09
-1.80060912e+00	4.45685877e-05	-6.03906055e-06	-2.24062493e-09
-1.79932912e+00	4.49877591e-05	-6.16051732e-06	-2.31303053e-09
-1.79804912e+00	4.54108497e-05	-6.28430253e-06	-2.38771142e-09
-1.79676912e+00	4.58378961e-05	-6.41045840e-06	-2.46473695e-09
-1.79548911e+00	4.62689349e-05	-6.53902786e-06	-2.54417851e-09
-1.79420911e+00	4.67040032e-05	-6.67005456e-06	-2.62610961e-09
-1.79292911e+00	4.71431383e-05	-6.80358289e-06	-2.71060590e-09
-1.79164911e+00	4.75863782e-05	-6.93965801e-06	-2.79774527e-09
-1.79036911e+00	4.80337608e-05	-7.07832581e-06	-2.88760788e-09
-1.78908911e+00	4.84853245e-05	-7.21963297e-06	-2.98027625e-09
-1.78780911e+00	4.89411084e-05	-7.36362696e-06	-3.07583533e-09
-1.78652911e+00	4.94011513e-05	-7.51035603e-06	-3.17437252e-09
-1.78524910e+00	4.98654930e-05	-7.65986925e-06	-3.27597780e-09
-1.78396910e+00	5.03341733e-05	-7.81221651e-06	-3.38074378e-09
-1.78268910e+00	5.08072324e-05	-7.96744853e-06	-3.48876576e-09
-1.78140910e+00	5.12847110e-05	-8.12561689e-06	-3.60014182e-09
-1.78012910e+00	5.17666500e-05	-8.28677402e-06	-3.71497288e-09
-1.77884910e+00	5.22530909e-05	-8.45097321e-06	-3.83336282e-09
-1.77756910e+00	5.27440754e-05	-8.61826867e-06	-3.95541851e-09
-1.77628909e+00	5.32396456e-05	-8.78871547e-06	-4.08124995e-09
-1.77500909e+00	5.37398441e-05	-8.96236963e-06	-4.21097030e-09
-1.77372909e+00	5.42447138e-05	-9.13928808e-06	-4.34469601e-09
-1.77244909e+00	5.47542980e-05	-9.31952868e-06	-4.48254689e-09
-1.77116909e+00	5.52686404e-05	-9.50315027e-06	-4.62464620e-09
-1.76988909e+00	5.57877851e-05	-9.69021263e-06	-4.77112079e-09
-1.76860909e+00	5.63117767e-05	-9.88077657e-06	-4.92210113e-09
-1.76732909e+00	5.68406600e-05	-1.00749039e-05	-5.07772146e-09
-1.76604908e+00	5.73744805e-05	-1.02726573e-05	-5.23811989e-09
-1.76476908e+00	5.79132839e-05	-1.04741007e-05	-5.40343848e-09
-1.76348908e+00	5.84571163e-05	-1.06792989e-05	-5.57382337e-09
-1.76220908e+00	5.90060243e-05	-1.08883179e-05	-5.74942490e-09
-1.76092908e+00	5.95600551e-05	-1.11012247e-05	-5.93039771e-09
-1.75964908e+00	6.01192560e-05	-1.13180874e-05	-6.11690085e-09
-1.75836908e+00	6.06836750e-05	-1.15389751e-05	-6.30909793e-09
-1.75708908e+00	6.12533603e-05	-1.17639583e-05	-6.50715721e-09
-1.75580907e+00	6.18283609e-05	-1.19931083e-05	-6.71125177e-09
-1.75452907e+00	6.24087258e-05	-1.22264979e-05	-6.92155961e-09
-1.75324907e+00	6.29945048e-05	-1.24642009e-05	-7.13826377e-09
-1.75196907e+00	6.35857481e-05	-1.27062921e-05	-7.36155253e-09
-1.75068907e+00	6.41825062e-05	-1.29528480e-05	-7.59161948e-09
-1.74940907e+00	6.47848302e-05	-1.32039458e-05	-7.82866371e-09
-1.74812907e+00	6.53927716e-05	-1.34596643e-05	-8.07288995e-09
-1.74684907e+00	6.60063825e-05	-1.37200834e-05	-8.32450872e-09
-1.74556906e+00	6.66257153e-05	-1.39852843e-05	-8.58373648e-09
-1.74428906e+00	6.72508229e-05	-1.42553497e-05	-8.85079581e-09
-1.74300906e+00	6.78817589e-05	-1.45303633e-05	-9.12591556e-09
-1.74172906e+00	6.85185772e-05	-1.48104103e-05	-9.40933102e-09
-1.74044906e+00	6.91613322e-05	-1.50955774e-05	-9.70128411e-09
-1.73916906e+00	6.98100788e-05	-1.53859523e-05	-1.00020235e-08
-1.73788906e+00	7.04648725e-05	-1.56816245e-05	-1.03118049e-08
-1.73660906e+00	7.11257693e-05	-1.59826847e-05	-1.06308912e-08
-1.73532905e+00	7.17928255e-05	-1.62892251e-05	-1.09595526e-08
-1.73404905e+00	7.24660983e-05	-1.66013393e-05	-1.12980669e-08
-1.73276905e+00	7.31456450e-05	-1.69191224e-05	-1.16467195e-08
-1.73148905e+00	7.38315237e-05	-1.72426711e-05	-1.20058040e-08
-1.73020905e+00	7.45237929e-05	-1.75720834e-05	-1.23756220e-08
-1.72892905e+00	7.52225118e-05	-1.79074592e-05	-1.27564837e-08
-1.72764905e+00	7.59277401e-05	-1.82488997e-05	-1.31487078e-08
-1.72636904e+00	7.66395377e-05	-1.85965076e-05	-1.35526217e-08
-1.72508904e+00	7.73579657e-05	-1.89503875e-05	-1.39685622e-08
-1.72380904e+00	7.80830851e-05	-1.93106454e-05	-1.43968752e-08
-1.72252904e+00	7.88149579e-05	-1.96773891e-05	-1.48379163e-08
-1.72124904e+00	7.95536464e-05	-2.00507280e-05	-1.52920507e-08
-1.71996904e+00	8.02992138e-05	-2.04307732e-05	-1.57596541e-08
-1.71868904e+00	8.10517235e-05	-2.08176376e-05	-1.62411123e-08
-1.71740904e+00	8.18112397e-05	-2.12114358e-05	-1.67368216e-08
-1.71612903e+00	8.25778271e-05	-2.16122841e-05	-1.72471895e-08
-1.71484903e+00	8.33515511e-05	-2.20203008e-05	-1.77726345e-08
-1.71356903e+00	8.41324776e-05	-2.24356058e-05	-1.83135867e-08
-1.71228903e+00	8.49206731e-05	-2.28583210e-05	-1.88704880e-08
-1.71100903e+00	8.57162048e-05	-2.32885701e-05	-1.94437923e-08
-1.70972903e+00	8.65191404e-05	-2.37264787e-05	-2.00339660e-08
-1.70844903e+00	8.73295483e-05	-2.41721745e-05	-2.06414882e-08
-1.70716903e+00	8.81474975e-05	-2.46257868e-05	-2.12668512e-08
-1.70588902e+00	8.89730577e-05	-2.50874472e-05	-2.19105605e-08
-1.70460902e+00	8.98062990e-05	-2.55572893e-05	-2.25731356e-08
-1.70332902e+00	9.06472925e-05	-2.60354484e-05	-2.32551100e-08
-1.70204902e+00	9.14961097e-05	-2.65220623e-05	-2.39570317e-08
-1.70076902e+00	9.23528227e-05	-2.70172705e-05	-2.46794637e-08
-1.69948902e+00	9.32175046e-05	-2.75212150e-05	-2.54229840e-08
-1.69820902e+00	9.40902287e-05	-2.80340397e-05	-2.61881865e-08
-1.69692902e+00	9.49710694e-05	-2.85558906e-05	-2.69756811e-08
-1.69564901e+00	9.58601015e-05	-2.90869162e-05	-2.77860940e-08
-1.69436901e+00	9.67574006e-05	-2.96272669e-05	-2.86200685e-08
-1.69308901e+00	9.76630430e-05	-3.01770957e-05	-2.94782652e-08
-1.69180901e+00	9.85771056e-05	-3.07365577e-05	-3.03613625e-08
-1.69052901e+00	9.94996661e-05	-3.13058103e-05	-3.12700568e-08
-1.68924901e+00	1.00430803e-04	-3.18850134e-05	-3.22050635e-08
-1.68796901e+00	1.01370595e-04	-3.24743290e-05	-3.31671170e-08
-1.68668901e+00	1.02319122e-04	-3.30739220e-05	-3.41569714e-08
-1.68540900e+00	1.03276466e-04	-3.36839593e-05	-3.51754011e-08
-1.68412900e+00	1.04242706e-04	-3.43046105e-05	-3.62232010e-08
-1.68284900e+00	1.05217925e-04	-3.49360478e-05	-3.73011874e-08
-1.68156900e+00	1.06202206e-04	-3.55784456e-05	-3.84101981e-08
-1.68028900e+00	1.07195632e-04	-3.62319813e-05	-3.95510935e-08
-1.67900900e+00	1.08198288e-04	-3.68968347e-05	-4.07247567e-08
-1.67772900e+00	1.09210259e-04	-3.75731882e-05	-4.19320942e-08
-1.67644899e+00	1.10231630e-04	-3.82612270e-05	-4.31740368e-08
-1.67516899e+00	1.11262488e-04	-3.89611391e-05	-4.44515396e-08
-1.67388899e+00	1.12302921e-04	-3.96731150e-05	-4.57655833e-08
-1.67260899e+00	1.13353017e-04	-4.03973482e-05	-4.71171743e-08
-1.67132899e+00	1.14412864e-04	-4.11340350e-05	-4.85073457e-08
-1.67004899e+00	1.15482553e-04	-4.18833745e-05	-4.99371577e-08
-1.66876899e+00	1.16562174e-04	-4.26455687e-05	-5.14076985e-08
-1.66748899e+00	1.17651819e-04	-4.34208227e-05	-5.29200849e-08
-1.66620898e+00	1.18751580e-04	-4.42093443e-05	-5.44754630e-08
-1.66492898e+00	1.19861550e-04	-4.50113445e-05	-5.60750091e-08
-1.66364898e+00	1.20981824e-04	-4.58270373e-05	-5.77199300e-08
-1.66236898e+00	1.22112495e-04	-4.66566399e-05	-5.94114645e-08
-1.66108898e+00	1.23253660e-04	-4.75003725e-05	-6.11508834e-08
-1.65980898e+00	1.24405415e-04	-4.83584584e-05	-6.29394908e-08
-1.65852898e+00	1.25567858e-04	-4.92311243e-05	-6.47786249e-08
-1.65724898e+00	1.26741087e-04	-5.01186001e-05	-6.66696586e-08
-1.65596897e+00	1.27925202e-04	-5.10211188e-05	-6.86140006e-08
-1.65468897e+00	1.29120302e-04	-5.19389170e-05	-7.06130960e-08
-1.65340897e+00	1.30326489e-04	-5.28722345e-05	-7.26684275e-08
-1.65212897e+00	1.31543864e-04	-5.38213147e-05	-7.47815164e-08
-1.65084897e+00	1.32772531e-04	-5.47864041e-05	-7.69539229e-08
-1.64956897e+00	1.34012593e-04	-5.57677531e-05	-7.91872479e-08
-1.64828897e+00	1.35264156e-04	-5.67656154e-05	-8.14831335e-08
-1.64700897e+00	1.36527324e-04	-5.77802484e-05	-8.38432640e-08
-1.64572896e+00	1.37802205e-04	-5.88119130e-05	-8.62693672e-08
-1.64444896e+00	1.39088907e-04	-5.98608739e-05	-8.87632152e-08
-1.64316896e+00	1.40387537e-04	-6.09273995e-05	-9.13266257e-08
-1.64188896e+00	1.41698206e-04	-6.20117620e-05	-9.39614629e-08
-1.64060896e+00	1.43021024e-04	-6.31142371e-05	-9.66696387e-08
-1.63932896e+00	1.44356103e-04	-6.42351049e-05	-9.94531140e-08
-1.63804896e+00	1.45703556e-04	-6.53746490e-05	-1.02313900e-07
-1.63676896e+00	1.47063497e-04	-6.65331570e-05	-1.05254058e-07
-1.63548895e+00	1.48436039e-04	-6.77109206e-05	-1.08275704e-07
-1.63420895e+00	1.49821299e-04	-6.89082355e-05	-1.11381006e-07
-1.63292895e+00	1.51219394e-04	-7.01254015e-05	-1.14572188e-07
-1.63164895e+00	1.52630442e-04	-7.13627226e-05	-1.17851529e-07
-1.63036895e+00	1.54054561e-04	-7.26205068e-05	-1.21221368e-07
-1.62908895e+00	1.55491871e-04	-7.38990665e-05	-1.24684101e-07
-1.62780895e+00	1.56942495e-04	-7.51987185e-05	-1.28242186e-07
-1.62652895e+00	1.58406553e-04	-7.65197836e-05	-1.31898143e-07
-1.62524894e+00	1.59884170e-04	-7.78625873e-05	-1.35654555e-07
-1.62396894e+00	1.61375470e-04	-7.92274594e-05	-1.39514069e-07
-1.62268894e+00	1.62880578e-04	-8.06147343e-05	-1.43479401e-07
-1.62140894e+00	1.64399621e-04	-8.20247508e-05	-1.47553334e-07
-1.62012894e+00	1.65932727e-04	-8.34578524e-05	-1.51738720e-07
-1.61884894e+00	1.67480025e-04	-8.49143873e-05	-1.56038482e-07
-1.61756894e+00	1.69041646e-04	-8.63947082e-05	-1.60455619e-07
-1.61628893e+00	1.70617720e-04	-8.78991728e-05	-1.64993202e-07
-1.61500893e+00	1.72208380e-04	-8.94281435e-05	-1.69654379e-07
-1.61372893e+00	1.73813761e-04	-9.09819876e-05	-1.74442379e-07
-1.61244893e+00	1.75433997e-04	-9.25610773e-05	-1.79360507e-07
-1.61116893e+00	1.77069224e-04	-9.41657897e-05	-1.84412154e-07
-1.60988893e+00	1.78719580e-04	-9.57965073e-05	-1.89600793e-07
-1.60860893e+00	1.80385204e-04	-9.74536171e-05	-1.94929983e-07
-1.60732893e+00	1.82066235e-04	-9.91375118e-05	-2.00403372e-07
-1.60604892e+00	1.83762815e-04	-1.00848589e-04	-2.06024697e-07
-1.60476892e+00	1.85475086e-04	-1.02587252e-04	-2.11797789e-07
-1.60348892e+00	1.87203193e-04	-1.04353908e-04	-2.17726571e-07
-1.60220892e+00	1.88947279e-04	-1.06148972e-04	-2.23815064e-07
-1.60092892e+00	1.90707493e-04	-1.07972863e-04	-2.30067388e-07
-1.59964892e+00	1.92483981e-04	-1.09826005e-04	-2.36487763e-07
-1.59836892e+00	1.94276893e-04	-1.11708828e-04	-2.43080513e-07
-1.59708892e+00	1.96086379e-04	-1.13621769e-04	-2.49850068e-07
-1.59580891e+00	1.97912591e-04	-1.15565268e-04	-2.56800966e-07
-1.59452891e+00	1.99755682e-04	-1.17539773e-04	-2.63937855e-07
-1.59324891e+00	2.01615806e-04	-1.19545738e-04	-2.71265497e-07
-1.59196891e+00	2.03493121e-04	-1.21583620e-04	-2.78788769e-07
-1.59068891e+00	2.05387782e-04	-1.23653886e-04	-2.86512669e-07
-1.58940891e+00	2.07299949e-04	-1.25757006e-04	-2.94442314e-07
-1.58812891e+00	2.09229783e-04	-1.27893456e-04	-3.02582944e-07
-1.58684891e+00	2.11177445e-04	-1.30063720e-04	-3.10939928e-07
-1.58556890e+00	2.13143097e-04	-1.32268288e-04	-3.19518764e-07
-1.58428890e+00	2.15126906e-04	-1.34507654e-04	-3.28325082e-07
-1.58300890e+00	2.17129036e-04	-1.36782322e-04	-3.37364649e-07
-1.58172890e+00	2.19149656e-04	-1.39092798e-04	-3.46643368e-07
-1.58044890e+00	2.21188935e-04	-1.41439598e-04	-3.56167288e-07
-1.57916890e+00	2.23247043e-04	-1.43823244e-04	-3.65942599e-07
-1.57788890e+00	2.25324152e-04	-1.46244262e-04	-3.75975641e-07
-1.57660890e+00	2.27420437e-04	-1.48703188e-04	-3.86272905e-07
-1.57532889e+00	2.29536073e-04	-1.51200563e-04	-3.96841040e-07
-1.57404889e+00	2.31671237e-04	-1.53736935e-04	-4.07686848e-07
-1.57276889e+00	2.33826107e-04	-1.56312859e-04	-4.18817299e-07
-1.57148889e+00	2.36000864e-04	-1.58928896e-04	-4.30239523e-07
-1.57020889e+00	2.38195689e-04	-1.61585617e-04	-4.41960824e-07
-1.56892889e+00	2.40410766e-04	-1.64283597e-04	-4.53988677e-07
-1.56764889e+00	2.42646279e-04	-1.67023419e-04	-4.66330734e-07
-1.56636888e+00	2.44902416e-04	-1.69805673e-04	-4.78994827e-07
-1.56508888e+00	2.47179366e-04	-1.72630958e-04	-4.91988976e-07
-1.56380888e+00	2.49477317e-04	-1.75499878e-04	-5.05321387e-07
-1.56252888e+00	2.51796463e-04	-1.78413046e-04	-5.19000460e-07
-1.56124888e+00	2.54136996e-04	-1.81371082e-04	-5.33034793e-07
-1.55996888e+00	2.56499112e-04	-1.84374614e-04	-5.47433184e-07
-1.55868888e+00	2.58883009e-04	-1.87424277e-04	-5.62204640e-07
-1.55740888e+00	2.61288884e-04	-1.90520715e-04	-5.77358377e-07
-1.55612887e+00	2.63716940e-04	-1.93664577e-04	-5.92903825e-07
-1.55484887e+00	2.66167377e-04	-1.96856524e-04	-6.08850637e-07
-1.55356887e+00	2.68640402e-04	-2.00097221e-04	-6.25208688e-07
-1.55228887e+00	2.71136219e-04	-2.03387344e-04	-6.41988084e-07
-1.55100887e+00	2.73655037e-04	-2.06727576e-04	-6.59199166e-07
-1.54972887e+00	2.76197065e-04	-2.10118608e-04	-6.76852515e-07
-1.54844887e+00	2.78762517e-04	-2.13561139e-04	-6.94958954e-07
-1.54716887e+00	2.81351604e-04	-2.17055878e-04	-7.13529560e-07
-1.54588886e+00	2.83964543e-04	-2.20603540e-04	-7.32575664e-07
-1.54460886e+00	2.86601552e-04	-2.24204851e-04	-7.52108857e-07
-1.54332886e+00	2.89262850e-04	-2.27860543e-04	-7.72140999e-07
-1.54204886e+00	2.91948659e-04	-2.31571360e-04	-7.92684220e-07
-1.54076886e+00	2.94659201e-04	-2.35338051e-04	-8.13750931e-07
-1.53948886e+00	2.97394703e-04	-2.39161377e-04	-8.35353825e-07
-1.53820886e+00	3.00155392e-04	-2.43042106e-04	-8.57505885e-07
-1.53692886e+00	3.02941498e-04	-2.46981015e-04	-8.80220392e-07
-1.53564885e+00	3.05753252e-04	-2.50978892e-04	-9.03510930e-07
-1.53436885e+00	3.08590889e-04	-2.55036533e-04	-9.27391391e-07
-1.53308885e+00	3.11454644e-04	-2.59154742e-04	-9.51875981e-07
-1.53180885e+00	3.14344754e-04	-2.63334335e-04	-9.76979233e-07
-1.53052885e+00	3.17261461e-04	-2.67576134e-04	-1.00271601e-06
-1.52924885e+00	3.20205007e-04	-2.71880973e-04	-1.02910149e-06
-1.52796885e+00	3.23175635e-04	-2.76249696e-04	-1.05615124e-06
-1.52668885e+00	3.26173593e-04	-2.80683154e-04	-1.08388112e-06
-1.52540884e+00	3.29199130e-04	-2.85182211e-04	-1.11230740e-06
-1.52412884e+00	3.32252496e-04	-2.89747739e-04	-1.14144668e-06
-1.52284884e+00	3.35333946e-04	-2.94380619e-04	-1.17131594e-06
-1.52156884e+00	3.38443734e-04	-2.99081744e-04	-1.20193255e-06
-1.52028884e+00	3.41582119e-04	-3.03852015e-04	-1.23331427e-06
-1.51900884e+00	3.44749360e-04	-3.08692347e-04	-1.26547925e-06
-1.51772884e+00	3.47945722e-04	-3.13603660e-04	-1.29844603e-06
-1.51644883e+00	3.51171468e-04	-3.18586889e-04	-1.33223359e-06
-1.51516883e+00	3.54426866e-04	-3.23642976e-04	-1.36686132e-06
-1.51388883e+00	3.57712186e-04	-3.28772875e-04	-1.40234902e-06
-1.51260883e+00	3.61027700e-04	-3.33977552e-04	-1.43871697e-06
-1.51132883e+00	3.64373682e-04	-3.39257981e-04	-1.47598587e-06
-1.51004883e+00	3.67750410e-04	-3.44615148e-04	-1.51417688e-06
-1.50876883e+00	3.71158163e-04	-3.50050051e-04	-1.55331162e-06
-1.50748883e+00	3.74597223e-04	-3.55563697e-04	-1.59341222e-06
-1.50620882e+00	3.78067876e-04	-3.61157105e-04	-1.63450124e-06
-1.50492882e+00	3.81570408e-04	-3.66831305e-04	-1.67660179e-06
-1.50364882e+00	3.85105108e-04	-3.72587339e-04	-1.71973746e-06
-1.50236882e+00	3.88672270e-04	-3.78426258e-04	-1.76393234e-06
-1.50108882e+00	3.92272189e-04	-3.84349128e-04	-1.80921108e-06
-1.49980882e+00	3.95905161e-04	-3.90357022e-04	-1.85559884e-06
-1.49852882e+00	3.99571487e-04	-3.96451029e-04	-1.90312134e-06
-1.49724882e+00	4.03271471e-04	-4.02632247e-04	-1.95180486e-06
-1.49596881e+00	4.07005417e-04	-4.08901786e-04	-2.00167623e-06
-1.49468881e+00	4.10773635e-04	-4.15260769e-04	-2.05276290e-06
-1.49340881e+00	4.14576435e-04	-4.21710329e-04	-2.10509287e-06
-1.49212881e+00	4.18414132e-04	-4.28251613e-04	-2.15869477e-06
-1.49084881e+00	4.22287043e-04	-4.34885780e-04	-2.21359783e-06
-1.48956881e+00	4.26195486e-04	-4.41613999e-04	-2.26983192e-06
-1.48828881e+00	4.30139785e-04	-4.48437453e-04	-2.32742755e-06
-1.48700881e+00	4.34120265e-04	-4.55357337e-04	-2.38641588e-06
-1.48572880e+00	4.38137255e-04	-4.62374860e-04	-2.44682873e-06
-1.48444880e+00	4.42191084e-04	-4.69491240e-04	-2.50869862e-06
-1.48316880e+00	4.46282089e-04	-4.76707711e-04	-2.57205873e-06
-1.48188880e+00	4.50410606e-04	-4.84025519e-04	-2.63694297e-06
-1.48060880e+00	4.54576974e-04	-4.91445920e-04	-2.70338597e-06
-1.47932880e+00	4.58781539e-04	-4.98970187e-04	-2.77142308e-06
-1.47804880e+00	4.63024645e-04	-5.06599604e-04	-2.84109040e-06
-1.47676880e+00	4.67306642e-04	-5.14335467e-04	-2.91242481e-06
-1.47548879e+00	4.71627883e-04	-5.22179087e-04	-2.98546395e-06
-1.47420879e+00	4.75988724e-04	-5.30131788e-04	-3.06024624e-06
-1.47292879e+00	4.80389523e-04	-5.38194906e-04	-3.13681095e-06
-1.47164879e+00	4.84830643e-04	-5.46369792e-04	-3.21519812e-06
-1.47036879e+00	4.89312449e-04	-5.54657809e-04	-3.29544867e-06
-1.46908879e+00	4.93835309e-04	-5.63060336e-04	-3.37760435e-06
-1.46780879e+00	4.98399596e-04	-5.71578762e-04	-3.46170779e-06
-1.46652879e+00	5.03005685e-04	-5.80214493e-04	-3.54780250e-06
-1.46524878e+00	5.07653954e-04	-5.88968947e-04	-3.63593292e-06
-1.46396878e+00	5.12344785e-04	-5.97843558e-04	-3.72614437e-06
-1.46268878e+00	5.17078563e-04	-6.06839771e-04	-3.81848313e-06
-1.46140878e+00	5.21855678e-04	-6.15959047e-04	-3.91299645e-06
-1.46012878e+00	5.26676522e-04	-6.25202862e-04	-4.00973252e-06
-1.45884878e+00	5.31541490e-04	-6.34572704e-04	-4.10874055e-06
-1.45756878e+00	5.36450982e-04	-6.44070077e-04	-4.21007075e-06
-1.45628877e+00	5.41405401e-04	-6.53696498e-04	-4.31377436e-06
-1.45500877e+00	5.46405153e-04	-6.63453501e-04	-4.41990367e-06
-1.45372877e+00	5.51450648e-04	-6.73342632e-04	-4.52851204e-06
-1.45244877e+00	5.56542300e-04	-6.83365452e-04	-4.63965391e-06
-1.45116877e+00	5.61680527e-04	-6.93523539e-04	-4.75338484e-06
-1.44988877e+00	5.66865749e-04	-7.03818484e-04	-4.86976150e-06
-1.44860877e+00	5.72098392e-04	-7.14251892e-04	-4.98884172e-06
-1.44732877e+00	5.77378884e-04	-7.24825386e-04	-5.11068451e-06
-1.44604876e+00	5.82707657e-04	-7.35540600e-04	-5.23535005e-06
-1.44476876e+00	5.88085149e-04	-7.46399187e-04	-5.36289976e-06
-1.44348876e+00	5.93511800e-04	-7.57402814e-04	-5.49339626e-06
-1.44220876e+00	5.98988053e-04	-7.68553161e-04	-5.62690345e-06
-1.44092876e+00	6.04514356e-04	-7.79851927e-04	-5.76348652e-06
-1.43964876e+00	6.10091163e-04	-7.91300824e-04	-5.90321194e-06
-1.43836876e+00	6.15718929e-04	-8.02901580e-04	-6.04614751e-06
-1.43708876e+00	6.21398114e-04	-8.14655940e-04	-6.19236240e-06
-1.43580875e+00	6.27129182e-04	-8.26565662e-04	-6.34192713e-06
-1.43452875e+00	6.32912603e-04	-8.38632522e-04	-6.49491363e-06
-1.43324875e+00	6.38748848e-04	-8.50858311e-04	-6.65139526e-06
-1.43196875e+00	6.44638395e-04	-8.63244836e-04	-6.81144682e-06
-1.43068875e+00	6.50581724e-04	-8.75793919e-04	-6.97514459e-06
-1.42940875e+00	6.56579322e-04	-8.88507400e-04	-7.14256635e-06
-1.42812875e+00	6.62631676e-04	-9.01387134e-04	-7.31379141e-06
-1.42684875e+00	6.68739282e-04	-9.14434991e-04	-7.48890062e-06
-1.42556874e+00	6.74902639e-04	-9.27652858e-04	-7.66797642e-06
-1.42428874e+00	6.81122247e-04	-9.41042640e-04	-7.85110288e-06
-1.42300874e+00	6.87398616e-04	-9.54606256e-04	-8.03836566e-06
-1.42172874e+00	6.93732257e-04	-9.68345642e-04	-8.22985214e-06
-1.42044874e+00	7.00123686e-04	-9.82262750e-04	-8.42565135e-06
-1.41916874e+00	7.06573424e-04	-9.96359551e-04	-8.62585407e-06
-1.41788874e+00	7.13081996e-04	-1.01063803e-03	-8.83055282e-06
-1.41660874e+00	7.19649934e-04	-1.02510019e-03	-9.03984190e-06
-1.41532873e+00	7.26277771e-04	-1.03974805e-03	-9.25381744e-06
-1.41404873e+00	7.32966047e-04	-1.05458364e-03	-9.47257740e-06
-1.41276873e+00	7.39715308e-04	-1.06960902e-03	-9.69622162e-06
-1.41148873e+00	7.46526101e-04	-1.08482625e-03	-9.92485185e-06
-1.41020873e+00	7.53398982e-04	-1.10023743e-03	-1.01585718e-05
-1.40892873e+00	7.60334510e-04	-1.11584465e-03	-1.03974871e-05
-1.40764873e+00	7.67333247e-04	-1.13165004e-03	-1.06417054e-05
-1.40636872e+00	7.74395764e-04	-1.14765573e-03	-1.08913365e-05
-1.40508872e+00	7.81522635e-04	-1.16386388e-03	-1.11464921e-05
-1.40380872e+00	7.88714438e-04	-1.18027665e-03	-1.14072860e-05
-1.40252872e+00	7.95971758e-04	-1.19689624e-03	-1.16738345e-05
-1.40124872e+00	8.03295185e-04	-1.21372486e-03	-1.19462555e-05
-1.39996872e+00	8.10685312e-04	-1.23076471e-03	-1.22246697e-05
-1.39868872e+00	8.18142741e-04	-1.24801805e-03	-1.25091996e-05
-1.39740872e+00	8.25668076e-04	-1.26548712e-03	-1.27999702e-05
-1.39612871e+00	8.33261927e-04	-1.28317421e-03	-1.30971089e-05
-1.39484871e+00	8.40924912e-04	-1.30108161e-03	-1.34007452e-05
-1.39356871e+00	8.48657651e-04	-1.31921162e-03	-1.37110112e-05
-1.39228871e+00	8.56460771e-04	-1.33756657e-03	-1.40280414e-05
-1.39100871e+00	8.64334905e-04	-1.35614881e-03	-1.43519728e-05
-1.38972871e+00	8.72280691e-04	-1.37496069e-03	-1.46829449e-05
-1.38844871e+00	8.80298772e-04	-1.39400459e-03	-1.50210998e-05
-1.38716871e+00	8.88389799e-04	-1.41328292e-03	-1.53665820e-05
-1.38588870e+00	8.96554426e-04	-1.43279807e-03	-1.57195389e-05
-1.38460870e+00	9.04793314e-04	-1.45255249e-03	-1.60801206e-05
-1.38332870e+00	9.13107130e-04	-1.47254862e-03	-1.64484796e-05
-1.38204870e+00	9.21496547e-04	-1.49278892e-03	-1.68247715e-05
-1.38076870e+00	9.29962243e-04	-1.51327588e-03	-1.72091546e-05
-1.37948870e+00	9.38504904e-04	-1.53401200e-03	-1.76017900e-05
-1.37820870e+00	9.47125218e-04	-1.55499980e-03	-1.80028417e-05
-1.37692870e+00	9.55823885e-04	-1.57624181e-03	-1.84124769e-05
-1.37564869e+00	9.64601605e-04	-1.59774059e-03	-1.88308654e-05
-1.37436869e+00	9.73459089e-04	-1.61949870e-03	-1.92581803e-05
-1.37308869e+00	9.82397052e-04	-1.64151873e-03	-1.96945978e-05
-1.37180869e+00	9.91416215e-04	-1.66380328e-03	-2.01402971e-05
-1.37052869e+00	1.00051731e-03	-1.68635499e-03	-2.05954605e-05
-1.36924869e+00	1.00970106e-03	-1.70917648e-03	-2.10602738e-05
-1.36796869e+00	1.01896822e-03	-1.73227042e-03	-2.15349260e-05
-1.36668869e+00	1.02831953e-03	-1.75563948e-03	-2.20196092e-05
-1.36540868e+00	1.03775575e-03	-1.77928635e-03	-2.25145192e-05
-1.36412868e+00	1.04727763e-03	-1.80321374e-03	-2.30198550e-05
-1.36284868e+00	1.05688594e-03	-1.82742437e-03	-2.35358191e-05
-1.36156868e+00	1.06658147e-03	-1.85192098e-03	-2.40626177e-05
-1.36028868e+00	1.07636498e-03	-1.87670635e-03	-2.46004603e-05
-1.35900868e+00	1.08623727e-03	-1.90178323e-03	-2.51495604e-05
-1.35772868e+00	1.09619913e-03	-1.92715444e-03	-2.57101349e-05
-1.35644867e+00	1.10625136e-03	-1.95282277e-03	-2.62824045e-05
-1.35516867e+00	1.11639477e-03	-1.97879106e-03	-2.68665938e-05
-1.35388867e+00	1.12663019e-03	-2.00506215e-03	-2.74629311e-05
-1.35260867e+00	1.13695842e-03	-2.03163890e-03	-2.80716488e-05
-1.35132867e+00	1.14738030e-03	-2.05852419e-03	-2.86929831e-05
-1.35004867e+00	1.15789668e-03	-2.08572092e-03	-2.93271742e-05
-1.34876867e+00	1.16850838e-03	-2.11323199e-03	-2.99744667e-05
-1.34748867e+00	1.17921628e-03	-2.14106033e-03	-3.06351088e-05
-1.34620866e+00	1.19002122e-03	-2.16920889e-03	-3.13093534e-05
-1.34492866e+00	1.20092407e-03	-2.19768063e-03	-3.19974574e-05
-1.34364866e+00	1.21192571e-03	-2.22647852e-03	-3.26996820e-05
-1.34236866e+00	1.22302703e-03	-2.25560555e-03	-3.34162928e-05
-1.34108866e+00	1.23422891e-03	-2.28506474e-03	-3.41475600e-05
-1.33980866e+00	1.24553224e-03	-2.31485910e-03	-3.48937581e-05
-1.33852866e+00	1.25693795e-03	-2.34499169e-03	-3.56551662e-05
-1.33724866e+00	1.26844693e-03	-2.37546554e-03	-3.64320680e-05
-1.33596865e+00	1.28006012e-03	-2.40628374e-03	-3.72247520e-05
-1.33468865e+00	1.29177844e-03	-2.43744938e-03	-3.80335113e-05
-1.33340865e+00	1.30360284e-03	-2.46896554e-03	-3.88586440e-05
-1.33212865e+00	1.31553425e-03	-2.50083536e-03	-3.97004528e-05
-1.33084865e+00	1.32757363e-03	-2.53306196e-03	-4.05592455e-05
-1.32956865e+00	1.33972196e-03	-2.56564849e-03	-4.14353350e-05
-1.32828865e+00	1.35198019e-03	-2.59859811e-03	-4.23290391e-05
-1.32700865e+00	1.36434931e-03	-2.63191400e-03	-4.32406809e-05
-1.32572864e+00	1.37683031e-03	-2.66559935e-03	-4.41705884e-05
-1.32444864e+00	1.38942418e-03	-2.69965736e-03	-4.51190953e-05
-1.32316864e+00	1.40213193e-03	-2.73409126e-03	-4.60865403e-05
-1.32188864e+00	1.41495458e-03	-2.76890427e-03	-4.70732678e-05
-1.32060864e+00	1.42789316e-03	-2.80409964e-03	-4.80796272e-05
-1.31932864e+00	1.44094868e-03	-2.83968064e-03	-4.91059741e-05
-1.31804864e+00	1.45412220e-03	-2.87565054e-03	-5.01526692e-05
-1.31676864e+00	1.46741477e-03	-2.91201262e-03	-5.12200791e-05
-1.31548863e+00	1.48082744e-03	-2.94877018e-03	-5.23085761e-05
-1.31420863e+00	1.49436129e-03	-2.98592654e-03	-5.34185385e-05
-1.31292863e+00	1.50801739e-03	-3.02348503e-03	-5.45503502e-05
-1.31164863e+00	1.52179684e-03	-3.06144897e-03	-5.57044014e-05
-1.31036863e+00	1.53570073e-03	-3.09982173e-03	-5.68810881e-05
-1.30908863e+00	1.54973017e-03	-3.13860666e-03	-5.80808125e-05
-1.30780863e+00	1.56388627e-03	-3.17780714e-03	-5.93039831e-05
-1.30652863e+00	1.57817016e-03	-3.21742656e-03	-6.05510146e-05
-1.30524862e+00	1.59258299e-03	-3.25746830e-03	-6.18223280e-05
-1.30396862e+00	1.60712588e-03	-3.29793578e-03	-6.31183508e-05
-1.30268862e+00	1.62180001e-03	-3.33883241e-03	-6.44395169e-05
-1.30140862e+00	1.63660654e-03	-3.38016163e-03	-6.57862668e-05
-1.30012862e+00	1.65154664e-03	-3.42192687e-03	-6.71590478e-05
-1.29884862e+00	1.66662151e-03	-3.46413159e-03	-6.85583138e-05
-1.29756862e+00	1.68183233e-03	-3.50677924e-03	-6.99845254e-05
-1.29628861e+00	1.69718032e-03	-3.54987328e-03	-7.14381502e-05
-1.29500861e+00	1.71266670e-03	-3.59341721e-03	-7.29196629e-05
-1.29372861e+00	1.72829269e-03	-3.63741449e-03	-7.44295450e-05
-1.29244861e+00	1.74405953e-03	-3.68186864e-03	-7.59682852e-05
-1.29116861e+00	1.75996848e-03	-3.72678314e-03	-7.75363793e-05
-1.28988861e+00	1.77602080e-03	-3.77216152e-03	-7.91343306e-05
-1.28860861e+00	1.79221775e-03	-3.81800729e-03	-8.07626496e-05
-1.28732861e+00	1.80856063e-03	-3.86432397e-03	-8.24218542e-05
-1.28604860e+00	1.82505072e-03	-3.91111509e-03	-8.41124699e-05
-1.28476860e+00	1.84168933e-03	-3.95838421e-03	-8.58350296e-05
-1.28348860e+00	1.85847778e-03	-4.00613485e-03	-8.75900742e-05
-1.28220860e+00	1.87541740e-03	-4.05437058e-03	-8.93781520e-05
-1.28092860e+00	1.89250952e-03	-4.10309495e-03	-9.11998194e-05
-1.27964860e+00	1.90975551e-03	-4.15231152e-03	-9.30556405e-05
-1.27836860e+00	1.92715671e-03	-4.20202385e-03	-9.49461876e-05
-1.27708860e+00	1.94471452e-03	-4.25223552e-03	-9.68720408e-05
-1.27580859e+00	1.96243031e-03	-4.30295010e-03	-9.88337886e-05
-1.27452859e+00	1.98030548e-03	-4.35417117e-03	-1.00832028e-04
-1.27324859e+00	1.99834145e-03	-4.40590232e-03	-1.02867363e-04
-1.27196859e+00	2.01653964e-03	-4.45814712e-03	-1.04940407e-04
-1.27068859e+00	2.03490149e-03	-4.51090915e-03	-1.07051783e-04
-1.26940859e+00	2.05342844e-03	-4.56419202e-03	-1.09202120e-04
-1.26812859e+00	2.07212195e-03	-4.61799931e-03	-1.11392058e-04
-1.26684859e+00	2.09098350e-03	-4.67233460e-03	-1.13622244e-04
-1.26556858e+00	2.11001458e-03	-4.72720149e-03	-1.15893335e-04
-1.26428858e+00	2.12921668e-03	-4.78260357e-03	-1.18205996e-04
-1.26300858e+00	2.14859132e-03	-4.83854444e-03	-1.20560901e-04
-1.26172858e+00	2.16814002e-03	-4.89502767e-03	-1.22958734e-04
-1.26044858e+00	2.18786432e-03	-4.95205686e-03	-1.25400187e-04
-1.25916858e+00	2.20776577e-03	-5.00963559e-03	-1.27885962e-04
-1.25788858e+00	2.22784595e-03	-5.06776746e-03	-1.30416769e-04
-1.25660858e+00	2.24810641e-03	-5.12645603e-03	-1.32993329e-04
-1.25532857e+00	2.26854877e-03	-5.18570488e-03	-1.35616371e-04
-1.25404857e+00	2.28917462e-03	-5.24551760e-03	-1.38286635e-04
-1.25276857e+00	2.30998559e-03	-5.30589774e-03	-1.41004869e-04
-1.25148857e+00	2.33098331e-03	-5.36684887e-03	-1.43771832e-04
-1.25020857e+00	2.35216943e-03	-5.42837455e-03	-1.46588291e-04
-1.24892857e+00	2.37354560e-03	-5.49047833e-03	-1.49455025e-04
-1.24764857e+00	2.39511352e-03	-5.55316376e-03	-1.52372821e-04
-1.24636856e+00	2.41687486e-03	-5.61643437e-03	-1.55342477e-04
-1.24508856e+00	2.43883134e-03	-5.68029369e-03	-1.58364801e-04
-1.24380856e+00	2.46098467e-03	-5.74474525e-03	-1.61440610e-04
-1.24252856e+00	2.48333660e-03	-5.80979254e-03	-1.64570732e-04
-1.24124856e+00	2.50588886e-03	-5.87543909e-03	-1.67756006e-04
-1.23996856e+00	2.52864324e-03	-5.94168837e-03	-1.70997281e-04
-1.23868856e+00	2.55160150e-03	-6.00854387e-03	-1.74295414e-04
-1.23740856e+00	2.57476544e-03	-6.07600906e-03	-1.77651275e-04
-1.23612855e+00	2.59813688e-03	-6.14408739e-03	-1.81065745e-04
-1.23484855e+00	2.62171764e-03	-6.21278231e-03	-1.84539713e-04
-1.23356855e+00	2.64550957e-03	-6.28209724e-03	-1.88074080e-04
-1.23228855e+00	2.66951452e-03	-6.35203559e-03	-1.91669759e-04
-1.23100855e+00	2.69373437e-03	-6.42260078e-03	-1.95327671e-04
-1.22972855e+00	2.71817100e-03	-6.49379618e-03	-1.99048751e-04
-1.22844855e+00	2.74282634e-03	-6.56562515e-03	-2.02833941e-04
-1.22716855e+00	2.76770230e-03	-6.63809106e-03	-2.06684198e-04
-1.22588854e+00	2.79280081e-03	-6.71119722e-03	-2.10600488e-04
-1.22460854e+00	2.81812384e-03	-6.78494696e-03	-2.14583787e-04
-1.22332854e+00	2.84367337e-03	-6.85934356e-03	-2.18635085e-04
-1.22204854e+00	2.86945137e-03	-6.93439030e-03	-2.22755379e-04
-1.22076854e+00	2.89545987e-03	-7.01009043e-03	-2.26945682e-04
-1.21948854e+00	2.92170087e-03	-7.08644718e-03	-2.31207015e-04
-1.21820854e+00	2.94817644e-03	-7.16346375e-03	-2.35540411e-04
-1.21692854e+00	2.97488861e-03	-7.24114333e-03	-2.39946915e-04
-1.21564853e+00	3.00183948e-03	-7.31948908e-03	-2.44427583e-04
-1.21436853e+00	3.02903114e-03	-7.39850413e-03	-2.48983482e-04
-1.21308853e+00	3.05646570e-03	-7.47819159e-03	-2.53615691e-04
-1.21180853e+00	3.08414529e-03	-7.55855454e-03	-2.58325301e-04
-1.21052853e+00	3.11207206e-03	-7.63959602e-03	-2.63113413e-04
-1.20924853e+00	3.14024819e-03	-7.72131908e-03	-2.67981142e-04
-1.20796853e+00	3.16867584e-03	-7.80372669e-03	-2.72929611e-04
-1.20668853e+00	3.19735724e-03	-7.88682183e-03	-2.77959958e-04
-1.20540852e+00	3.22629461e-03	-7.97060742e-03	-2.83073332e-04
-1.20412852e+00	3.25549018e-03	-8.05508637e-03	-2.88270893e-04
-1.20284852e+00	3.28494622e-03	-8.14026154e-03	-2.93553811e-04
-1.20156852e+00	3.31466502e-03	-8.22613577e-03	-2.98923272e-04
-1.20028852e+00	3.34464886e-03	-8.31271186e-03	-3.04380470e-04
-1.19900852e+00	3.37490009e-03	-8.39999255e-03	-3.09926612e-04
-1.19772852e+00	3.40542102e-03	-8.48798059e-03	-3.15562917e-04
-1.19644851e+00	3.43621403e-03	-8.57667866e-03	-3.21290616e-04
-1.19516851e+00	3.46728150e-03	-8.66608939e-03	-3.27110951e-04
-1.19388851e+00	3.49862582e-03	-8.75621541e-03	-3.33025176e-04
-1.19260851e+00	3.53024942e-03	-8.84705927e-03	-3.39034557e-04
-1.19132851e+00	3.56215475e-03	-8.93862351e-03	-3.45140372e-04
-1.19004851e+00	3.59434425e-03	-9.03091059e-03	-3.51343910e-04
-1.18876851e+00	3.62682042e-03	-9.12392296e-03	-3.57646472e-04
-1.18748851e+00	3.65958577e-03	-9.21766301e-03	-3.64049371e-04
-1.18620850e+00	3.69264281e-03	-9.31213308e-03	-3.70553932e-04
-1.18492850e+00	3.72599410e-03	-9.40733547e-03	-3.77161490e-04
-1.18364850e+00	3.75964221e-03	-9.50327243e-03	-3.83873394e-04
-1.18236850e+00	3.79358973e-03	-9.59994616e-03	-3.90691003e-04
-1.18108850e+00	3.82783927e-03	-9.69735880e-03	-3.97615688e-04
-1.17980850e+00	3.86239346e-03	-9.79551245e-03	-4.04648831e-04
-1.17852850e+00	3.89725497e-03	-9.89440916e-03	-4.11791827e-04
-1.17724850e+00	3.93242648e-03	-9.99405091e-03	-4.19046081e-04
-1.17596849e+00	3.96791069e-03	-1.00944396e-02	-4.26413010e-04
-1.17468849e+00	4.00371033e-03	-1.01955772e-02	-4.33894042e-04
-1.17340849e+00	4.03982814e-03	-1.02974654e-02	-4.41490616e-04
-1.17212849e+00	4.07626691e-03	-1.04001061e-02	-4.49204182e-04
-1.17084849e+00	4.11302942e-03	-1.05035009e-02	-4.57036204e-04
-1.16956849e+00	4.15011849e-03	-1.06076515e-02	-4.64988152e-04
-1.16828849e+00	4.18753698e-03	-1.07125594e-02	-4.73061511e-04
-1.16700849e+00	4.22528775e-03	-1.08182261e-02	-4.81257776e-04
-1.16572848e+00	4.26337369e-03	-1.09246532e-02	-4.89578451e-04
-1.16444848e+00	4.30179772e-03	-1.10318419e-02	-4.98025052e-04
-1.16316848e+00	4.34056279e-03	-1.11397936e-02	-5.06599106e-04
-1.16188848e+00	4.37967185e-03	-1.12485095e-02	-5.15302149e-04
-1.16060848e+00	4.41912790e-03	-1.13579908e-02	-5.24135729e-04
-1.15932848e+00	4.45893397e-03	-1.14682386e-02	-5.33101403e-04
-1.15804848e+00	4.49909308e-03	-1.15792540e-02	-5.42200738e-04
-1.15676848e+00	4.53960831e-03	-1.16910378e-02	-5.51435311e-04
-1.15548847e+00	4.58048276e-03	-1.18035909e-02	-5.60806711e-04
-1.15420847e+00	4.62171954e-03	-1.19169142e-02	-5.70316532e-04
-1.15292847e+00	4.66332181e-03	-1.20310084e-02	-5.79966382e-04
-1.15164847e+00	4.70529273e-03	-1.21458741e-02	-5.89757876e-04
-1.15036847e+00	4.74763550e-03	-1.22615118e-02	-5.99692638e-04
-1.14908847e+00	4.79035336e-03	-1.23779221e-02	-6.09772301e-04
-1.14780847e+00	4.83344956e-03	-1.24951053e-02	-6.19998509e-04
-1.14652847e+00	4.87692738e-03	-1.26130617e-02	-6.30372911e-04
-1.14524846e+00	4.92079014e-03	-1.27317915e-02	-6.40897167e-04
-1.14396846e+00	4.96504116e-03	-1.28512950e-02	-6.51572945e-04
-1.14268846e+00	5.00968381e-03	-1.29715721e-02	-6.62401919e-04
-1.14140846e+00	5.05472149e-03	-1.30926227e-02	-6.73385772e-04
-1.14012846e+00	5.10015763e-03	-1.32144467e-02	-6.84526194e-04
-1.13884846e+00	5.14599566e-03	-1.33370440e-02	-6.95824884e-04
-1.13756846e+00	5.19223909e-03	-1.34604140e-02	-7.07283546e-04
-1.13628845e+00	5.23889140e-03	-1.35845565e-02	-7.18903891e-04
-1.13500845e+00	5.28595615e-03	-1.37094708e-02	-7.30687637e-04
-1.13372845e+00	5.33343690e-03	-1.38351563e-02	-7.42636508e-04
-1.13244845e+00	5.38133726e-03	-1.39616124e-02	-7.54752233e-04
-1.13116845e+00	5.42966084e-03	-1.40888380e-02	-7.67036548e-04
-1.12988845e+00	5.47841132e-03	-1.42168324e-02	-7.79491194e-04
-1.12860845e+00	5.52759238e-03	-1.43455945e-02	-7.92117917e-04
-1.12732845e+00	5.57720774e-03	-1.44751230e-02	-8.04918466e-04
-1.12604844e+00	5.62726116e-03	-1.46054167e-02	-8.17894596e-04
-1.12476844e+00	5.67775642e-03	-1.47364742e-02	-8.31048066e-04
-1.12348844e+00	5.72869734e-03	-1.48682941e-02	-8.44380638e-04
-1.12220844e+00	5.78008776e-03	-1.50008746e-02	-8.57894077e-04
-1.12092844e+00	5.83193158e-03	-1.51342141e-02	-8.71590151e-04
-1.11964844e+00	5.88423268e-03	-1.52683108e-02	-8.85470632e-04
-1.11836844e+00	5.93699504e-03	-1.54031625e-02	-8.99537291e-04
-1.11708844e+00	5.99022262e-03	-1.55387673e-02	-9.13791905e-04
-1.11580843e+00	6.04391943e-03	-1.56751229e-02	-9.28236247e-04
-1.11452843e+00	6.09808952e-03	-1.58122270e-02	-9.42872095e-04
-1.11324843e+00	6.15273697e-03	-1.59500771e-02	-9.57701225e-04
-1.11196843e+00	6.20786590e-03	-1.60886707e-02	-9.72725415e-04
-1.11068843e+00	6.26348044e-03	-1.62280048e-02	-9.87946440e-04
-1.10940843e+00	6.31958479e-03	-1.63680768e-02	-1.00336608e-03
-1.10812843e+00	6.37618316e-03	-1.65088835e-02	-1.01898609e-03
-1.10684843e+00	6.43327980e-03	-1.66504220e-02	-1.03480827e-03
-1.10556842e+00	6.49087901e-03	-1.67926888e-02	-1.05083437e-03
-1.10428842e+00	6.54898510e-03	-1.69356806e-02	-1.06706616e-03
-1.10300842e+00	6.60760243e-03	-1.70793937e-02	-1.08350541e-03
-1.10172842e+00	6.66673540e-03	-1.72238246e-02	-1.10015386e-03
-1.10044842e+00	6.72638845e-03	-1.73689694e-02	-1.11701328e-03
-1.09916842e+00	6.78656603e-03	-1.75148240e-02	-1.13408541e-03
-1.09788842e+00	6.84727267e-03	-1.76613844e-02	-1.15137199e-03
-1.09660842e+00	6.90851290e-03	-1.78086461e-02	-1.16887477e-03
-1.09532841e+00	6.97029131e-03	-1.79566049e-02	-1.18659546e-03
-1.09404841e+00	7.03261251e-03	-1.81052560e-02	-1.20453579e-03
-1.09276841e+00	7.09548117e-03	-1.82545948e-02	-1.22269747e-03
-1.09148841e+00	7.15890197e-03	-1.84046162e-02	-1.24108219e-03
-1.09020841e+00	7.22287967e-03	-1.85553153e-02	-1.25969167e-03
-1.08892841e+00	7.28741903e-03	-1.87066868e-02	-1.27852757e-03
-1.08764841e+00	7.35252486e-03	-1.88587252e-02	-1.29759157e-03
-1.08636840e+00	7.41820203e-03	-1.90114250e-02	-1.31688532e-03
-1.08508840e+00	7.48445543e-03	-1.91647805e-02	-1.33641048e-03
-1.08380840e+00	7.55128999e-03	-1.93187858e-02	-1.35616867e-03
-1.08252840e+00	7.61871069e-03	-1.94734347e-02	-1.37616151e-03
-1.08124840e+00	7.68672255e-03	-1.96287211e-02	-1.39639060e-03
-1.07996840e+00	7.75533063e-03	-1.97846384e-02	-1.41685754e-03
-1.07868840e+00	7.82454003e-03	-1.99411800e-02	-1.43756389e-03
-1.07740840e+00	7.89435590e-03	-2.00983393e-02	-1.45851120e-03
-1.07612839e+00	7.96478341e-03	-2.02561091e-02	-1.47970100e-03
-1.07484839e+00	8.03582780e-03	-2.04144824e-02	-1.50113482e-03
-1.07356839e+00	8.10749434e-03	-2.05734518e-02	-1.52281415e-03
-1.07228839e+00	8.17978834e-03	-2.07330098e-02	-1.54474045e-03
-1.07100839e+00	8.25271517e-03	-2.08931486e-02	-1.56691518e-03
-1.06972839e+00	8.32628023e-03	-2.10538603e-02	-1.58933976e-03
-1.06844839e+00	8.40048896e-03	-2.12151369e-02	-1.61201560e-03
-1.06716839e+00	8.47534687e-03	-2.13769699e-02	-1.63494408e-03
-1.06588838e+00	8.55085948e-03	-2.15393510e-02	-1.65812655e-03
-1.06460838e+00	8.62703238e-03	-2.17022713e-02	-1.68156432e-03
-1.06332838e+00	8.70387121e-03	-2.18657221e-02	-1.70525871e-03
-1.06204838e+00	8.78138163e-03	-2.20296941e-02	-1.72921096e-03
-1.06076838e+00	8.85956938e-03	-2.21941781e-02	-1.75342233e-03
-1.05948838e+00	8.93844021e-03	-2.23591645e-02	-1.77789401e-03
-1.05820838e+00	9.01799995e-03	-2.25246437e-02	-1.80262718e-03
-1.05692838e+00	9.09825447e-03	-2.26906055e-02	-1.82762297e-03
-1.05564837e+00	9.17920967e-03	-2.28570400e-02	-1.85288249e-03
-1.05436837e+00	9.26087152e-03	-2.30239366e-02	-1.87840681e-03
-1.05308837e+00	9.34324603e-03	-2.31912849e-02	-1.90419694e-03
-1.05180837e+00	9.42633925e-03	-2.33590739e-02	-1.93025389e-03
-1.05052837e+00	9.51015731e-03	-2.35272926e-02	-1.95657859e-03
-1.04924837e+00	9.59470635e-03	-2.36959298e-02	-1.98317197e-03
-1.04796837e+00	9.67999259e-03	-2.38649739e-02	-2.01003489e-03
-1.04668837e+00	9.76602229e-03	-2.40344133e-02	-2.03716816e-03
-1.04540836e+00	9.85280176e-03	-2.42042359e-02	-2.06457257e-03
-1.04412836e+00	9.94033736e-03	-2.43744295e-02	-2.09224884e-03
-1.04284836e+00	1.00286355e-02	-2.45449818e-02	-2.12019766e-03
-1.04156836e+00	1.01177027e-02	-2.47158801e-02	-2.14841966e-03
-1.04028836e+00	1.02075454e-02	-2.48871114e-02	-2.17691542e-03
-1.03900836e+00	1.02981702e-02	-2.50586626e-02	-2.20568546e-03
-1.03772836e+00	1.03895838e-02	-2.52305203e-02	-2.23473027e-03
-1.03644835e+00	1.04817928e-02	-2.54026708e-02	-2.26405026e-03
-1.03516835e+00	1.05748039e-02	-2.55751003e-02	-2.29364579e-03
-1.03388835e+00	1.06686240e-02	-2.57477947e-02	-2.32351717e-03
-1.03260835e+00	1.07632599e-02	-2.59207394e-02	-2.35366464e-03
-1.03132835e+00	1.08587185e-02	-2.60939200e-02	-2.38408838e-03
-1.03004835e+00	1.09550067e-02	-2.62673214e-02	-2.41478850e-03
-1.02876835e+00	1.10521317e-02	-2.64409284e-02	-2.44576507e-03
-1.02748835e+00	1.11501003e-02	-2.66147258e-02	-2.47701806e-03
-1.02620834e+00	1.12489198e-02	-2.67886977e-02	-2.50854739e-03
-1.02492834e+00	1.13485974e-02	-2.69628283e-02	-2.54035290e-03
-1.02364834e+00	1.14491403e-02	-2.71371012e-02	-2.57243438e-03
-1.02236834e+00	1.15505558e-02	-2.73115001e-02	-2.60479152e-03
-1.02108834e+00	1.16528513e-02	-2.74860081e-02	-2.63742395e-03
-1.01980834e+00	1.17560342e-02	-2.76606081e-02	-2.67033120e-03
-1.01852834e+00	1.18601119e-02	-2.78352830e-02	-2.70351276e-03
-1.01724834e+00	1.19650921e-02	-2.80100150e-02	-2.73696800e-03
-1.01596833e+00	1.20709823e-02	-2.81847863e-02	-2.77069622e-03
-1.01468833e+00	1.21777902e-02	-2.83595787e-02	-2.80469665e-03
-1.01340833e+00	1.22855235e-02	-2.85343739e-02	-2.83896841e-03
-1.01212833e+00	1.23941900e-02	-2.87091530e-02	-2.87351054e-03
-1.01084833e+00	1.25037976e-02	-2.88838971e-02	-2.90832198e-03
-1.00956833e+00	1.26143542e-02	-2.90585868e-02	-2.94340161e-03
-1.00828833e+00	1.27258677e-02	-2.92332026e-02	-2.97874816e-03
-1.00700833e+00	1.28383462e-02	-2.94077245e-02	-3.01436031e-03
-1.00572832e+00	1.29517979e-02	-2.95821324e-02	-3.05023661e-03
-1.00444832e+00	1.30662308e-02	-2.97564058e-02	-3.08637553e-03
-1.00316832e+00	1.31816533e-02	-2.99305238e-02	-3.12277542e-03
-1.00188832e+00	1.32980736e-02	-3.01044655e-02	-3.15943452e-03
-1.00060832e+00	1.34155002e-02	-3.02782093e-02	-3.19635098e-03
-9.99328318e-01	1.35339414e-02	-3.04517336e-02	-3.23352283e-03
-9.98048317e-01	1.36534057e-02	-3.06250164e-02	-3.27094798e-03
-9.96768315e-01	1.37739018e-02	-3.07980353e-02	-3.30862422e-03
-9.95488314e-01	1.38954383e-02	-3.09707678e-02	-3.34654924e-03
-9.94208313e-01	1.40180239e-02	-3.11431908e-02	-3.38472060e-03
-9.92928311e-01	1.41416673e-02	-3.13152812e-02	-3.42313574e-03
-9.91648310e-01	1.42663776e-02	-3.14870152e-02	-3.46179196e-03
-9.90368309e-01	1.43921634e-02	-3.16583691e-02	-3.50068645e-03
-9.89088308e-01	1.45190340e-02	-3.18293185e-02	-3.53981625e-03
-9.87808306e-01	1.46469983e-02	-3.19998390e-02	-3.57917830e-03
-9.86528305e-01	1.47760655e-02	-3.21699056e-02	-3.61876937e-03
-9.85248304e-01	1.49062447e-02	-3.23394932e-02	-3.65858610e-03
-9.83968302e-01	1.50375454e-02	-3.25085762e-02	-3.69862501e-03
-9.82688301e-01	1.51699768e-02	-3.26771287e-02	-3.73888244e-03
-9.81408300e-01	1.53035484e-02	-3.28451246e-02	-3.77935461e-03
-9.80128299e-01	1.54382697e-02	-3.30125374e-02	-3.82003759e-03
-9.78848297e-01	1.55741502e-02	-3.31793400e-02	-3.86092728e-03
-9.77568296e-01	1.57111998e-02	-3.33455055e-02	-3.90201944e-03
-9.76288295e-01	1.58494280e-02	-3.35110061e-02	-3.94330967e-03
-9.75008293e-01	1.59888447e-02	-3.36758140e-02	-3.98479341e-03
-9.73728292e-01	1.61294598e-02	-3.38399010e-02	-4.02646593e-03
-9.72448291e-01	1.62712834e-02	-3.40032385e-02	-4.06832234e-03
-9.71168290e-01	1.64143253e-02	-3.41657975e-02	-4.11035758e-03
-9.69888288e-01	1.65585959e-02	-3.43275489e-02	-4.15256641e-03
-9.68608287e-01	1.67041052e-02	-3.44884629e-02	-4.19494343e-03
-9.67328286e-01	1.68508636e-02	-3.46485096e-02	-4.23748304e-03
-9.66048285e-01	1.69988815e-02	-3.48076586e-02	-4.28017947e-03
-9.64768283e-01	1.71481693e-02	-3.49658793e-02	-4.32302677e-03
-9.63488282e-01	1.72987375e-02	-3.51231406e-02	-4.36601881e-03
-9.62208281e-01	1.74505969e-02	-3.52794112e-02	-4.40914923e-03
-9.60928279e-01	1.76037580e-02	-3.54346592e-02	-4.45241152e-03
-9.59648278e-01	1.77582318e-02	-3.55888526e-02	-4.49579896e-03
-9.58368277e-01	1.79140290e-02	-3.57419588e-02	-4.53930460e-03
-9.57088276e-01	1.80711607e-02	-3.58939450e-02	-4.58292133e-03
-9.55808274e-01	1.82296378e-02	-3.60447781e-02	-4.62664180e-03
-9.54528273e-01	1.83894716e-02	-3.61944243e-02	-4.67045847e-03
-9.53248272e-01	1.85506732e-02	-3.63428498e-02	-4.71436358e-03
-9.51968270e-01	1.87132540e-02	-3.64900202e-02	-4.75834914e-03
-9.50688269e-01	1.88772253e-02	-3.66359009e-02	-4.80240695e-03
-9.49408268e-01	1.90425987e-02	-3.67804568e-02	-4.84652858e-03
-9.48128267e-01	1.92093858e-02	-3.69236524e-02	-4.89070539e-03
-9.46848265e-01	1.93775982e-02	-3.70654519e-02	-4.93492848e-03
-9.45568264e-01	1.95472476e-02	-3.72058193e-02	-4.97918874e-03
-9.44288263e-01	1.97183460e-02	-3.73447178e-02	-5.02347681e-03
-9.43008261e-01	1.98909053e-02	-3.74821105e-02	-5.06778308e-03
-9.41728260e-01	2.00649375e-02	-3.76179602e-02	-5.11209771e-03
-9.40448259e-01	2.02404548e-02	-3.77522290e-02	-5.15641060e-03
-9.39168258e-01	2.04174694e-02	-3.78848791e-02	-5.20071140e-03
-9.37888256e-01	2.05959936e-02	-3.80158717e-02	-5.24498950e-03
-9.36608255e-01	2.07760398e-02	-3.81451682e-02	-5.28923404e-03
-9.35328254e-01	2.09576207e-02	-3.82727293e-02	-5.33343387e-03
-9.34048253e-01	2.11407487e-02	-3.83985153e-02	-5.37757761e-03
-9.32768251e-01	2.13254366e-02	-3.85224863e-02	-5.42165357e-03
-9.31488250e-01	2.15116973e-02	-3.86446018e-02	-5.46564981e-03
-9.30208249e-01	2.16995436e-02	-3.87648211e-02	-5.50955410e-03
-9.28928247e-01	2.18889885e-02	-3.88831030e-02	-5.55335392e-03
-9.27648246e-01	2.20800452e-02	-3.89994059e-02	-5.59703648e-03
-9.26368245e-01	2.22727269e-02	-3.91136879e-02	-5.64058867e-03
-9.25088244e-01	2.24670469e-02	-3.92259066e-02	-5.68399712e-03
-9.23808242e-01	2.26630186e-02	-3.93360193e-02	-5.72724813e-03
-9.22528241e-01	2.28606556e-02	-3.94439829e-02	-5.77032771e-03
-9.21248240e-01	2.30599715e-02	-3.95497538e-02	-5.81322155e-03
-9.19968238e-01	2.32609800e-02	-3.96532881e-02	-5.85591506e-03
-9.18688237e-01	2.34636950e-02	-3.97545416e-02	-5.89839330e-03
-9.17408236e-01	2.36681303e-02	-3.98534694e-02	-5.94064101e-03
-9.16128235e-01	2.38743002e-02	-3.99500265e-02	-5.98264264e-03
-9.14848233e-01	2.40822187e-02	-4.00441674e-02	-6.02438228e-03
-9.13568232e-01	2.42919001e-02	-4.01358463e-02	-6.06584368e-03
-9.12288231e-01	2.45033588e-02	-4.02250167e-02	-6.10701029e-03
-9.11008229e-01	2.47166093e-02	-4.03116321e-02	-6.14786520e-03
-9.09728228e-01	2.49316663e-02	-4.03956453e-02	-6.18839114e-03
-9.08448227e-01	2.51485443e-02	-4.04770088e-02	-6.22857050e-03
-9.07168226e-01	2.53672583e-02	-4.05556748e-02	-6.26838534e-03
-9.05888224e-01	2.55878232e-02	-4.06315951e-02	-6.30781732e-03
-9.04608223e-01	2.58102540e-02	-4.07047208e-02	-6.34684777e-03
-9.03328222e-01	2.60345660e-02	-4.07750030e-02	-6.38545764e-03
-9.02048221e-01	2.62607744e-02	-4.08423922e-02	-6.42362751e-03
-9.00768219e-01	2.64888946e-02	-4.09068385e-02	-6.46133758e-03
-8.99488218e-01	2.67189422e-02	-4.09682916e-02	-6.49856769e-03
-8.98208217e-01	2.69509328e-02	-4.10267010e-02	-6.53529726e-03
-8.96928215e-01	2.71848822e-02	-4.10820154e-02	-6.57150536e-03
-8.95648214e-01	2.74208062e-02	-4.11341835e-02	-6.60717064e-03
-8.94368213e-01	2.76587209e-02	-4.11831535e-02	-6.64227137e-03
-8.93088212e-01	2.78986423e-02	-4.12288729e-02	-6.67678540e-03
-8.91808210e-01	2.81405867e-02	-4.12712893e-02	-6.71069019e-03
-8.90528209e-01	2.83845706e-02	-4.13103496e-02	-6.74396277e-03
-8.89248208e-01	2.86306103e-02	-4.13460003e-02	-6.77657978e-03
-8.87968206e-01	2.88787226e-02	-4.13781876e-02	-6.80851742e-03
-8.86688205e-01	2.91289241e-02	-4.14068573e-02	-6.83975147e-03
-8.85408204e-01	2.93812317e-02	-4.14319547e-02	-6.87025729e-03
-8.84128203e-01	2.96356625e-02	-4.14534249e-02	-6.90000980e-03
-8.82848201e-01	2.98922335e-02	-4.14712124e-02	-6.92898347e-03
-8.81568200e-01	3.01509621e-02	-4.14852614e-02	-6.95715235e-03
-8.80288199e-01	3.04118655e-02	-4.14955158e-02	-6.98449004e-03
-8.79008197e-01	3.06749614e-02	-4.15019190e-02	-7.01096966e-03
-8.77728196e-01	3.09402673e-02	-4.15044140e-02	-7.03656391e-03
-8.76448195e-01	3.12078011e-02	-4.15029434e-02	-7.06124500e-03
-8.75168194e-01	3.14775807e-02	-4.14974496e-02	-7.08498471e-03
-8.73888192e-01	3.17496241e-02	-4.14878743e-02	-7.10775432e-03
-8.72608191e-01	3.20239495e-02	-4.14741591e-02	-7.12952464e-03
-8.71328190e-01	3.23005753e-02	-4.14562452e-02	-7.15026601e-03
-8.70048189e-01	3.25795198e-02	-4.14340731e-02	-7.16994828e-03
-8.68768187e-01	3.28608017e-02	-4.14075833e-02	-7.18854083e-03
-8.67488186e-01	3.31444398e-02	-4.13767157e-02	-7.20601253e-03
-8.66208185e-01	3.34304529e-02	-4.13414099e-02	-7.22233174e-03
-8.64928183e-01	3.37188600e-02	-4.13016051e-02	-7.23746635e-03
-8.63648182e-01	3.40096802e-02	-4.12572402e-02	-7.25138373e-03
-8.62368181e-01	3.43029330e-02	-4.12082536e-02	-7.26405074e-03
-8.61088180e-01	3.45986377e-02	-4.11545834e-02	-7.27543373e-03
-8.59808178e-01	3.48968139e-02	-4.10961674e-02	-7.28549851e-03
-8.58528177e-01	3.51974813e-02	-4.10329428e-02	-7.29421040e-03
-8.57248176e-01	3.55006599e-02	-4.09648466e-02	-7.30153416e-03
-8.55968174e-01	3.58063697e-02	-4.08918156e-02	-7.30743404e-03
-8.54688173e-01	3.61146308e-02	-4.08137858e-02	-7.31187375e-03
-8.53408172e-01	3.64254635e-02	-4.07306933e-02	-7.31481645e-03
-8.52128171e-01	3.67388884e-02	-4.06424736e-02	-7.31622475e-03
-8.50848169e-01	3.70549261e-02	-4.05490619e-02	-7.31606073e-03
-8.49568168e-01	3.73735973e-02	-4.04503929e-02	-7.31428591e-03
-8.48288167e-01	3.76949229e-02	-4.03464012e-02	-7.31086123e-03
-8.47008165e-01	3.80189242e-02	-4.02370208e-02	-7.30574709e-03
-8.45728164e-01	3.83456222e-02	-4.01221856e-02	-7.29890332e-03
-8.44448163e-01	3.86750385e-02	-4.00018291e-02	-7.29028917e-03
-8.43168162e-01	3.90071945e-02	-3.98758842e-02	-7.27986332e-03
-8.41888160e-01	3.93421119e-02	-3.97442837e-02	-7.26758387e-03
-8.40608159e-01	3.96798127e-02	-3.96069601e-02	-7.25340833e-03
-8.39328158e-01	4.00203188e-02	-3.94638454e-02	-7.23729364e-03
-8.38048157e-01	4.03636525e-02	-3.93148714e-02	-7.21919613e-03
-8.36768155e-01	4.07098361e-02	-3.91599696e-02	-7.19907153e-03
-8.35488154e-01	4.10588921e-02	-3.89990708e-02	-7.17687499e-03
-8.34208153e-01	4.14108432e-02	-3.88321061e-02	-7.15256104e-03
-8.32928151e-01	4.17657122e-02	-3.86590058e-02	-7.12608361e-03
-8.31648150e-01	4.21235222e-02	-3.84797000e-02	-7.09739601e-03
-8.30368149e-01	4.24842963e-02	-3.82941186e-02	-7.06645095e-03
-8.29088148e-01	4.28480579e-02	-3.81021910e-02	-7.03320049e-03
-8.27808146e-01	4.32148304e-02	-3.79038465e-02	-6.99759610e-03
-8.26528145e-01	4.35846376e-02	-3.76990140e-02	-6.95958860e-03
-8.25248144e-01	4.39575033e-02	-3.74876220e-02	-6.91912820e-03
-8.23968142e-01	4.43334516e-02	-3.72695989e-02	-6.87616444e-03
-8.22688141e-01	4.47125065e-02	-3.70448727e-02	-6.83064627e-03
-8.21408140e-01	4.50946926e-02	-3.68133711e-02	-6.78252196e-03
-8.20128139e-01	4.54800344e-02	-3.65750214e-02	-6.73173914e-03
-8.18848137e-01	4.58685565e-02	-3.63297509e-02	-6.67824481e-03
-8.17568136e-01	4.62602839e-02	-3.60774865e-02	-6.62198531e-03
-8.16288135e-01	4.66552416e-02	-3.58181546e-02	-6.56290631e-03
-8.15008133e-01	4.70534550e-02	-3.55516817e-02	-6.50095283e-03
-8.13728132e-01	4.74549494e-02	-3.52779938e-02	-6.43606924e-03
-8.12448131e-01	4.78597505e-02	-3.49970166e-02	-6.36819924e-03
-8.11168130e-01	4.82678841e-02	-3.47086758e-02	-6.29728584e-03
-8.09888128e-01	4.86793761e-02	-3.44128966e-02	-6.22327140e-03
-8.08608127e-01	4.90942527e-02	-3.41096039e-02	-6.14609761e-03
-8.07328126e-01	4.95125403e-02	-3.37987227e-02	-6.06570547e-03
-8.06048125e-01	4.99342655e-02	-3.34801775e-02	-5.98203530e-03
-8.04768123e-01	5.03594549e-02	-3.31538925e-02	-5.89502675e-03
-8.03488122e-01	5.07881355e-02	-3.28197918e-02	-5.80461876e-03
-8.02208121e-01	5.12203344e-02	-3.24777993e-02	-5.71074962e-03
-8.00928119e-01	5.16560788e-02	-3.21278385e-02	-5.61335689e-03
-7.99648118e-01	5.20953963e-02	-3.17698330e-02	-5.51237746e-03
-7.98368117e-01	5.25383146e-02	-3.14037058e-02	-5.40774752e-03
-7.97088116e-01	5.29848616e-02	-3.10293800e-02	-5.29940256e-03
-7.95808114e-01	5.34350652e-02	-3.06467784e-02	-5.18727738e-03
-7.94528113e-01	5.38889539e-02	-3.02558235e-02	-5.07130605e-03
-7.93248112e-01	5.43465560e-02	-2.98564377e-02	-4.95142197e-03
-7.91968110e-01	5.48079002e-02	-2.94485432e-02	-4.82755781e-03
-7.90688109e-01	5.52730154e-02	-2.90320620e-02	-4.69964555e-03
-7.89408108e-01	5.57419307e-02	-2.86069160e-02	-4.56761644e-03
-7.88128107e-01	5.62146753e-02	-2.81730269e-02	-4.43140103e-03
-7.86848105e-01	5.66912788e-02	-2.77303161e-02	-4.29092917e-03
-7.85568104e-01	5.71717707e-02	-2.72787049e-02	-4.14612997e-03
-7.84288103e-01	5.76561810e-02	-2.68181146e-02	-3.99693184e-03
-7.83008101e-01	5.81445397e-02	-2.63484663e-02	-3.84326247e-03
-7.81728100e-01	5.86368773e-02	-2.58696807e-02	-3.68504882e-03
-7.80448099e-01	5.91332240e-02	-2.53816786e-02	-3.52221715e-03
-7.79168098e-01	5.96336108e-02	-2.48843808e-02	-3.35469298e-03
-7.77888096e-01	6.01380685e-02	-2.43777076e-02	-3.18240113e-03
-7.76608095e-01	6.06466283e-02	-2.38615794e-02	-3.00526568e-03
-7.75328094e-01	6.11593214e-02	-2.33359165e-02	-2.82320999e-03
-7.74048093e-01	6.16761795e-02	-2.28006391e-02	-2.63615670e-03
-7.72768091e-01	6.21972344e-02	-2.22556672e-02	-2.44402773e-03
-7.71488090e-01	6.27225181e-02	-2.17009208e-02	-2.24674427e-03
-7.70208089e-01	6.32520627e-02	-2.11363197e-02	-2.04422677e-03
-7.68928087e-01	6.37859008e-02	-2.05617837e-02	-1.83639500e-03
-7.67648086e-01	6.43240649e-02	-1.99772325e-02	-1.62316795e-03
-7.66368085e-01	6.48665879e-02	-1.93825859e-02	-1.40446393e-03
-7.65088084e-01	6.54135030e-02	-1.87777633e-02	-1.18020050e-03
-7.63808082e-01	6.59648435e-02	-1.81626842e-02	-9.50294499e-04
-7.62528081e-01	6.65206429e-02	-1.75372682e-02	-7.14662059e-04
-7.61248080e-01	6.70809350e-02	-1.69014347e-02	-4.73218573e-04
-7.59968078e-01	6.76457538e-02	-1.62551031e-02	-2.25878716e-04
-7.58688077e-01	6.82151335e-02	-1.55981927e-02	2.74435548e-05
-7.57408076e-01	6.87891086e-02	-1.49306229e-02	2.86835006e-04
-7.56128075e-01	6.93677138e-02	-1.42523130e-02	5.52383120e-04
-7.54848073e-01	6.99509839e-02	-1.35631824e-02	8.24176100e-04
-7.53568072e-01	7.05389542e-02	-1.28631504e-02	1.10230286e-03
-7.52288071e-01	7.11316601e-02	-1.21521363e-02	1.38685304e-03
-7.51008069e-01	7.17291370e-02	-1.14300594e-02	1.67791697e-03
-7.49728068e-01	7.23314210e-02	-1.06968392e-02	1.97558572e-03
-7.48448067e-01	7.29385481e-02	-9.95239505e-03	2.27995104e-03
-7.47168066e-01	7.35505546e-02	-9.19664635e-03	2.59110541e-03
-7.45888064e-01	7.41674771e-02	-8.42951260e-03	2.90914201e-03
-7.44608063e-01	7.47893524e-02	-7.65091336e-03	3.23415470e-03
-7.43328062e-01	7.54162176e-02	-6.86076820e-03	3.56623807e-03
-7.42048061e-01	7.60481099e-02	-6.05899681e-03	3.90548738e-03
-7.40768059e-01	7.66850669e-02	-5.24551892e-03	4.25199861e-03
-7.39488058e-01	7.73271265e-02	-4.42025437e-03	4.60586840e-03
-7.38208057e-01	7.79743265e-02	-3.58312306e-03	4.96719411e-03
-7.36928055e-01	7.86267053e-02	-2.73404502e-03	5.33607376e-03
-7.35648054e-01	7.92843014e-02	-1.87294037e-03	5.71260605e-03
-7.34368053e-01	7.99471536e-02	-9.99729370e-04	6.09689036e-03
-7.33088052e-01	8.06153009e-02	-1.14332378e-04	6.48902676e-03
-7.31808050e-01	8.12887825e-02	7.83330101e-04	6.88911596e-03
-7.30528049e-01	8.19676381e-02	1.69333742e-03	7.29725936e-03
-7.29248048e-01	8.26519074e-02	2.61576880e-03	7.71355900e-03
-7.27968046e-01	8.33416304e-02	3.55070327e-03	8.13811758e-03
-7.26688045e-01	8.40368474e-02	4.49821971e-03	8.57103846e-03
-7.25408044e-01	8.47375990e-02	5.45839684e-03	9.01242563e-03
-7.24128043e-01	8.54439260e-02	6.43131318e-03	9.46238373e-03
-7.22848041e-01	8.61558694e-02	7.41704705e-03	9.92101804e-03
-7.21568040e-01	8.68734706e-02	8.41567658e-03	1.03884345e-02
-7.20288039e-01	8.75967712e-02	9.42727969e-03	1.08647395e-02
-7.19008037e-01	8.83258129e-02	1.04519341e-02	1.13500403e-02
-7.17728036e-01	8.90606380e-02	1.14897172e-02	1.18444447e-02
-7.16448035e-01	8.98012887e-02	1.25407063e-02	1.23480610e-02
-7.15168034e-01	9.05478078e-02	1.36049784e-02	1.28609981e-02
-7.13888032e-01	9.13002382e-02	1.46826102e-02	1.33833656e-02
-7.12608031e-01	9.20586229e-02	1.57736781e-02	1.39152737e-02
-7.11328030e-01	9.28230055e-02	1.68782584e-02	1.44568330e-02
-7.10048029e-01	9.35934297e-02	1.79964270e-02	1.50081550e-02
-7.08768027e-01	9.43699395e-02	1.91282595e-02	1.55693513e-02
-7.07488026e-01	9.51525791e-02	2.02738311e-02	1.61405345e-02
-7.06208025e-01	9.59413930e-02	2.14332171e-02	1.67218174e-02
-7.04928023e-01	9.67364260e-02	2.26064919e-02	1.73133137e-02
-7.03648022e-01	9.75377233e-02	2.37937300e-02	1.79151373e-02
-7.02368021e-01	9.83453301e-02	2.49950055e-02	1.85274028e-02
-7.01088020e-01	9.91592922e-02	2.62103919e-02	1.91502253e-02
-6.99808018e-01	9.99796553e-02	2.74399626e-02	1.97837204e-02
-6.98528017e-01	1.00806466e-01	2.86837905e-02	2.04280041e-02
-6.97248016e-01	1.01639770e-01	2.99419483e-02	2.10831931e-02
-6.95968014e-01	1.02479614e-01	3.12145082e-02	2.17494043e-02
-6.94688013e-01	1.03326047e-01	3.25015418e-02	2.24267554e-02
-6.93408012e-01	1.04179114e-01	3.38031207e-02	2.31153642e-02
-6.92128011e-01	1.05038863e-01	3.51193157e-02	2.38153493e-02
-6.90848009e-01	1.05905342e-01	3.64501975e-02	2.45268296e-02
-6.89568008e-01	1.06778600e-01	3.77958361e-02	2.52499243e-02
-6.88288007e-01	1.07658685e-01	3.91563012e-02	2.59847531e-02
-6.87008005e-01	1.08545646e-01	4.05316621e-02	2.67314363e-02
-6.85728004e-01	1.09439531e-01	4.19219875e-02	2.74900944e-02
-6.84448003e-01	1.10340390e-01	4.33273456e-02	2.82608483e-02
-6.83168002e-01	1.11248272e-01	4.47478043e-02	2.90438193e-02
-6.81888000e-01	1.12163228e-01	4.61834309e-02	2.98391290e-02
-6.80607999e-01	1.13085307e-01	4.76342921e-02	3.06468996e-02
-6.79327998e-01	1.14014560e-01	4.91004543e-02	3.14672533e-02
-6.78047997e-01	1.14951038e-01	5.05819831e-02	3.23003130e-02
-6.76767995e-01	1.15894791e-01	5.20789439e-02	3.31462015e-02
-6.75487994e-01	1.16845872e-01	5.35914014e-02	3.40050422e-02
-6.74207993e-01	1.17804332e-01	5.51194195e-02	3.48769587e-02
-6.72927991e-01	1.18770222e-01	5.66630620e-02	3.57620750e-02
-6.71647990e-01	1.19743595e-01	5.82223918e-02	3.66605151e-02
-6.70367989e-01	1.20724503e-01	5.97974712e-02	3.75724034e-02
-6.69087988e-01	1.21713000e-01	6.13883622e-02	3.84978647e-02
-6.67807986e-01	1.22709138e-01	6.29951259e-02	3.94370238e-02
-6.66527985e-01	1.23712970e-01	6.46178229e-02	4.03900057e-02
-6.65247984e-01	1.24724551e-01	6.62565131e-02	4.13569357e-02
-6.63967982e-01	1.25743934e-01	6.79112560e-02	4.23379393e-02
-6.62687981e-01	1.26771174e-01	6.95821101e-02	4.33331421e-02
-6.61407980e-01	1.27806326e-01	7.12691336e-02	4.43426699e-02
-6.60127979e-01	1.28849443e-01	7.29723837e-02	4.53666486e-02
-6.58847977e-01	1.29900582e-01	7.46919172e-02	4.64052042e-02
-6.57567976e-01	1.30959798e-01	7.64277900e-02	4.74584629e-02
-6.56287975e-01	1.32027146e-01	7.81800575e-02	4.85265508e-02
-6.55007973e-01	1.33102684e-01	7.99487743e-02	4.96095944e-02
-6.53727972e-01	1.34186466e-01	8.17339941e-02	5.07077199e-02
-6.52447971e-01	1.35278551e-01	8.35357703e-02	5.18210538e-02
-6.51167970e-01	1.36378994e-01	8.53541552e-02	5.29497225e-02
-6.49887968e-01	1.37487854e-01	8.71892004e-02	5.40938524e-02
-6.48607967e-01	1.38605187e-01	8.90409569e-02	5.52535700e-02
-6.47327966e-01	1.39731053e-01	9.09094748e-02	5.64290017e-02
-6.46047965e-01	1.40865508e-01	9.27948034e-02	5.76202738e-02
-6.44767963e-01	1.42008612e-01	9.46969914e-02	5.88275127e-02
-6.43487962e-01	1.43160423e-01	9.66160866e-02	6.00508445e-02
-6.42207961e-01	1.44321001e-01	9.85521357e-02	6.12903954e-02
-6.40927959e-01	1.45490405e-01	1.00505185e-01	6.25462915e-02
-6.39647958e-01	1.46668695e-01	1.02475280e-01	6.38186585e-02
-6.38367957e-01	1.47855930e-01	1.04462465e-01	6.51076223e-02
-6.37087956e-01	1.49052172e-01	1.06466784e-01	6.64133084e-02
-6.35807954e-01	1.50257480e-01	1.08488278e-01	6.77358422e-02
-6.34527953e-01	1.51471916e-01	1.10526992e-01	6.90753488e-02
-6.33247952e-01	1.52695542e-01	1.12582964e-01	7.04319533e-02
-6.31967950e-01	1.53928418e-01	1.14656236e-01	7.18057802e-02
-6.30687949e-01	1.55170606e-01	1.16746847e-01	7.31969540e-02
-6.29407948e-01	1.56422170e-01	1.18854834e-01	7.46055990e-02
-6.28127947e-01	1.57683171e-01	1.20980236e-01	7.60318388e-02
-6.26847945e-01	1.58953671e-01	1.23123089e-01	7.74757971e-02
-6.25567944e-01	1.60233735e-01	1.25283428e-01	7.89375970e-02
-6.24287943e-01	1.61523426e-01	1.27461288e-01	8.04173612e-02
-6.23007941e-01	1.62822807e-01	1.29656703e-01	8.19152124e-02
-6.21727940e-01	1.64131942e-01	1.31869704e-01	8.34312723e-02
-6.20447939e-01	1.65450896e-01	1.34100325e-01	8.49656627e-02
-6.19167938e-01	1.66779733e-01	1.36348595e-01	8.65185046e-02
-6.17887936e-01	1.68118518e-01	1.38614544e-01	8.80899187e-02
-6.16607935e-01	1.69467317e-01	1.40898201e-01	8.96800252e-02
-6.15327934e-01	1.70826195e-01	1.43199594e-01	9.12889438e-02
-6.14047933e-01	1.72195217e-01	1.45518749e-01	9.29167934e-02
-6.12767931e-01	1.73574451e-01	1.47855691e-01	9.45636928e-02
-6.11487930e-01	1.74963962e-01	1.50210446e-01	9.62297599e-02
-6.10207929e-01	1.76363817e-01	1.52583037e-01	9.79151120e-02
-6.08927927e-01	1.77774083e-01	1.54973486e-01	9.96198659e-02
-6.07647926e-01	1.79194828e-01	1.57381814e-01	1.01344138e-01
-6.06367925e-01	1.80626119e-01	1.59808042e-01	1.03088043e-01
-6.05087924e-01	1.82068023e-01	1.62252189e-01	1.04851696e-01
-6.03807922e-01	1.83520610e-01	1.64714273e-01	1.06635211e-01
-6.02527921e-01	1.84983948e-01	1.67194311e-01	1.08438702e-01
-6.01247920e-01	1.86458105e-01	1.69692319e-01	1.10262281e-01
-5.99967918e-01	1.87943151e-01	1.72208311e-01	1.12106059e-01
-5.98687917e-01	1.89439154e-01	1.74742302e-01	1.13970148e-01
-5.97407916e-01	1.90946186e-01	1.77294303e-01	1.15854657e-01
-5.96127915e-01	1.92464315e-01	1.79864325e-01	1.17759697e-01
-5.94847913e-01	1.93993611e-01	1.82452380e-01	1.19685374e-01
-5.93567912e-01	1.95534147e-01	1.85058475e-01	1.21631797e-01
-5.92287911e-01	1.97085991e-01	1.87682619e-01	1.23599073e-01
-5.91007909e-01	1.98649215e-01	1.90324818e-01	1.25587306e-01
-5.89727908e-01	2.00223891e-01	1.92985078e-01	1.27596601e-01
-5.88447907e-01	2.01810091e-01	1.95663402e-01	1.29627063e-01
-5.87167906e-01	2.03407885e-01	1.98359794e-01	1.31678793e-01
-5.85887904e-01	2.05017347e-01	2.01074254e-01	1.33751893e-01
-5.84607903e-01	2.06638549e-01	2.03806785e-01	1.35846463e-01
-5.83327902e-01	2.08271563e-01	2.06557384e-01	1.37962603e-01
-5.82047901e-01	2.09916463e-01	2.09326051e-01	1.40100411e-01
-5.80767899e-01	2.11573322e-01	2.12112781e-01	1.42259984e-01
-5.79487898e-01	2.13242214e-01	2.14917570e-01	1.44441418e-01
-5.78207897e-01	2.14923211e-01	2.17740413e-01	1.46644808e-01
-5.76927895e-01	2.16616389e-01	2.20581301e-01	1.48870247e-01
-5.75647894e-01	2.18321822e-01	2.23440228e-01	1.51117827e-01
-5.74367893e-01	2.20039584e-01	2.26317183e-01	1.53387639e-01
-5.73087892e-01	2.21769750e-01	2.29212155e-01	1.55679773e-01
-5.71807890e-01	2.23512395e-01	2.32125132e-01	1.57994318e-01
-5.70527889e-01	2.25267594e-01	2.35056100e-01	1.60331359e-01
-5.69247888e-01	2.27035424e-01	2.38005045e-01	1.62690984e-01
-5.67967886e-01	2.28815960e-01	2.40971949e-01	1.65073275e-01
-5.66687885e-01	2.30609278e-01	2.43956797e-01	1.67478316e-01
-5.65407884e-01	2.32415454e-01	2.46959568e-01	1.69906187e-01
-5.64127883e-01	2.34234565e-01	2.49980243e-01	1.72356970e-01
-5.62847881e-01	2.36066687e-01	2.53018799e-01	1.74830742e-01
-5.61567880e-01	2.37911898e-01	2.56075214e-01	1.77327580e-01
-5.60287879e-01	2.39770276e-01	2.59149464e-01	1.79847559e-01
-5.59007877e-01	2.41641896e-01	2.62241522e-01	1.82390752e-01
-5.57727876e-01	2.43526838e-01	2.65351362e-01	1.84957233e-01
-5.56447875e-01	2.45425178e-01	2.68478954e-01	1.87547071e-01
-5.55167874e-01	2.47336996e-01	2.71624270e-01	1.90160335e-01
-5.53887872e-01	2.49262368e-01	2.74787278e-01	1.92797093e-01
-5.52607871e-01	2.51201375e-01	2.77967944e-01	1.95457409e-01
-5.51327870e-01	2.53154094e-01	2.81166236e-01	1.98141348e-01
-5.50047869e-01	2.55120605e-01	2.84382117e-01	2.00848970e-01
-5.48767867e-01	2.57100986e-01	2.87615550e-01	2.03580337e-01
-5.47487866e-01	2.59095317e-01	2.90866497e-01	2.06335507e-01
-5.46207865e-01	2.61103678e-01	2.94134919e-01	2.09114536e-01
-5.44927863e-01	2.63126147e-01	2.97420773e-01	2.11917478e-01
-5.43647862e-01	2.65162806e-01	3.00724017e-01	2.14744388e-01
-5.42367861e-01	2.67213733e-01	3.04044608e-01	2.17595314e-01
-5.41087860e-01	2.69279009e-01	3.07382499e-01	2.20470307e-01
-5.39807858e-01	2.71358714e-01	3.10737643e-01	2.23369413e-01
-5.38527857e-01	2.73452929e-01	3.14109992e-01	2.26292678e-01
-5.37247856e-01	2.75561735e-01	3.17499496e-01	2.29240143e-01
-5.35967854e-01	2.77685212e-01	3.20906103e-01	2.32211851e-01
-5.34687853e-01	2.79823440e-01	3.24329760e-01	2.35207840e-01
-5.33407852e-01	2.81976503e-01	3.27770414e-01	2.38228147e-01
-5.32127851e-01	2.84144479e-01	3.31228007e-01	2.41272806e-01
-5.30847849e-01	2.86327451e-01	3.34702483e-01	2.44341851e-01
-5.29567848e-01	2.88525500e-01	3.38193783e-01	2.47435311e-01
-5.28287847e-01	2.90738708e-01	3.41701846e-01	2.50553215e-01
-5.27007845e-01	2.92967156e-01	3.45226611e-01	2.53695589e-01
-5.25727844e-01	2.95210926e-01	3.48768014e-01	2.56862457e-01
-5.24447843e-01	2.97470100e-01	3.52325991e-01	2.60053840e-01
-5.23167842e-01	2.99744759e-01	3.55900474e-01	2.63269758e-01
-5.21887840e-01	3.02034987e-01	3.59491397e-01	2.66510228e-01
-5.20607839e-01	3.04340864e-01	3.63098689e-01	2.69775264e-01
-5.19327838e-01	3.06662473e-01	3.66722280e-01	2.73064880e-01
-5.18047837e-01	3.08999896e-01	3.70362098e-01	2.76379084e-01
-5.16767835e-01	3.11353215e-01	3.74018068e-01	2.79717885e-01
-5.15487834e-01	3.13722514e-01	3.77690115e-01	2.83081288e-01
-5.14207833e-01	3.16107873e-01	3.81378162e-01	2.86469296e-01
-5.12927831e-01	3.18509376e-01	3.85082131e-01	2.89881909e-01
-5.11647830e-01	3.20927104e-01	3.88801942e-01	2.93319125e-01
-5.10367829e-01	3.23361140e-01	3.92537513e-01	2.96780940e-01
-5.09087828e-01	3.25811567e-01	3.96288761e-01	3.00267346e-01
-5.07807826e-01	3.28278467e-01	4.00055602e-01	3.03778334e-01
-5.06527825e-01	3.30761923e-01	4.03837949e-01	3.07313892e-01
-5.05247824e-01	3.33262015e-01	4.07635715e-01	3.10874005e-01
-5.03967822e-01	3.35778828e-01	4.11448811e-01	3.14458656e-01
-5.02687821e-01	3.38312444e-01	4.15277145e-01	3.18067825e-01
-5.01407820e-01	3.40862943e-01	4.19120627e-01	3.21701489e-01
-5.00127819e-01	3.43430410e-01	4.22979162e-01	3.25359623e-01
-4.98847817e-01	3.46014925e-01	4.26852655e-01	3.29042200e-01
-4.97567816e-01	3.48616572e-01	4.30741009e-01	3.32749188e-01
-4.96287815e-01	3.51235431e-01	4.34644126e-01	3.36480555e-01
-4.95007813e-01	3.53871585e-01	4.38561906e-01	3.40236264e-01
-4.93727812e-01	3.56525116e-01	4.42494247e-01	3.44016278e-01
-4.92447811e-01	3.59196104e-01	4.46441048e-01	3.47820554e-01
-4.91167810e-01	3.61884632e-01	4.50402203e-01	3.51649047e-01
-4.89887808e-01	3.64590782e-01	4.54377606e-01	3.55501713e-01
-4.88607807e-01	3.67314633e-01	4.58367150e-01	3.59378499e-01
-4.87327806e-01	3.70056268e-01	4.62370727e-01	3.63279354e-01
-4.86047805e-01	3.72815768e-01	4.66388226e-01	3.67204223e-01
-4.84767803e-01	3.75593212e-01	4.70419534e-01	3.71153046e-01
-4.83487802e-01	3.78388681e-01	4.74464538e-01	3.75125762e-01
-4.82207801e-01	3.81202257e-01	4.78523124e-01	3.79122309e-01
-4.80927799e-01	3.84034018e-01	4.82595174e-01	3.83142617e-01
-4.79647798e-01	3.86884044e-01	4.86680571e-01	3.87186619e-01
-4.78367797e-01	3.89752416e-01	4.90779195e-01	3.91254240e-01
-4.77087796e-01	3.92639213e-01	4.94890926e-01	3.95345405e-01
-4.75807794e-01	3.95544513e-01	4.99015640e-01	3.99460035e-01
-4.74527793e-01	3.98468396e-01	5.03153214e-01	4.03598049e-01
-4.73247792e-01	4.01410940e-01	5.07303523e-01	4.07759361e-01
-4.71967790e-01	4.04372222e-01	5.11466439e-01	4.11943885e-01
-4.70687789e-01	4.07352322e-01	5.15641833e-01	4.16151528e-01
-4.69407788e-01	4.10351316e-01	5.19829577e-01	4.20382199e-01
-4.68127787e-01	4.13369282e-01	5.24029538e-01	4.24635800e-01
-4.66847785e-01	4.16406295e-01	5.28241584e-01	4.28912230e-01
-4.65567784e-01	4.19462434e-01	5.32465581e-01	4.33211388e-01
-4.64287783e-01	4.22537772e-01	5.36701392e-01	4.37533168e-01
-4.63007781e-01	4.25632387e-01	5.40948880e-01	4.41877461e-01
-4.61727780e-01	4.28746353e-01	5.45207908e-01	4.46244153e-01
-4.60447779e-01	4.31879745e-01	5.49478334e-01	4.50633132e-01
-4.59167778e-01	4.35032637e-01	5.53760017e-01	4.55044278e-01
-4.57887776e-01	4.38205103e-01	5.58052815e-01	4.59477470e-01
-4.56607775e-01	4.41397215e-01	5.62356582e-01	4.63932584e-01
-4.55327774e-01	4.44609047e-01	5.66671173e-01	4.68409492e-01
-4.54047773e-01	4.47840670e-01	5.70996441e-01	4.72908063e-01
-4.52767771e-01	4.51092157e-01	5.75332237e-01	4.77428165e-01
-4.51487770e-01	4.54363577e-01	5.79678411e-01	4.81969660e-01
-4.50207769e-01	4.57655002e-01	5.84034811e-01	4.86532408e-01
-4.48927767e-01	4.60966501e-01	5.88401286e-01	4.91116267e-01
-4.47647766e-01	4.64298144e-01	5.92777680e-01	4.95721089e-01
-4.46367765e-01	4.67649997e-01	5.97163838e-01	5.00346726e-01
-4.45087764e-01	4.71022131e-01	6.01559603e-01	5.04993025e-01
-4.43807762e-01	4.74414611e-01	6.05964818e-01	5.09659830e-01
-4.42527761e-01	4.77827503e-01	6.10379321e-01	5.14346983e-01
-4.41247760e-01	4.81260875e-01	6.14802953e-01	5.19054322e-01
-4.39967758e-01	4.84714789e-01	6.19235550e-01	5.23781681e-01
-4.38687757e-01	4.88189311e-01	6.23676950e-01	5.28528892e-01
-4.37407756e-01	4.91684503e-01	6.28126987e-01	5.33295785e-01
-4.36127755e-01	4.95200429e-01	6.32585496e-01	5.38082184e-01
-4.34847753e-01	4.98737149e-01	6.37052308e-01	5.42887912e-01
-4.33567752e-01	5.02294724e-01	6.41527255e-01	5.47712787e-01
-4.32287751e-01	5.05873214e-01	6.46010166e-01	5.52556627e-01
-4.31007749e-01	5.09472678e-01	6.50500871e-01	5.57419244e-01
-4.29727748e-01	5.13093174e-01	6.54999197e-01	5.62300448e-01
-4.28447747e-01	5.16734758e-01	6.59504969e-01	5.67200045e-01
-4.27167746e-01	5.20397487e-01	6.64018013e-01	5.72117839e-01
-4.25887744e-01	5.24081416e-01	6.68538152e-01	5.77053630e-01
-4.24607743e-01	5.27786597e-01	6.73065208e-01	5.82007216e-01
-4.23327742e-01	5.31513085e-01	6.77599004e-01	5.86978391e-01
-4.22047741e-01	5.35260930e-01	6.82139358e-01	5.91966945e-01
-4.20767739e-01	5.39030184e-01	6.86686091e-01	5.96972668e-01
-4.19487738e-01	5.42820895e-01	6.91239018e-01	6.01995344e-01
-4.18207737e-01	5.46633112e-01	6.95797958e-01	6.07034754e-01
-4.16927735e-01	5.50466881e-01	7.00362724e-01	6.12090678e-01
-4.15647734e-01	5.54322248e-01	7.04933132e-01	6.17162891e-01
-4.14367733e-01	5.58199258e-01	7.09508994e-01	6.22251167e-01
-4.13087732e-01	5.62097954e-01	7.14090123e-01	6.27355273e-01
-4.11807730e-01	5.66018377e-01	7.18676328e-01	6.32474979e-01
-4.10527729e-01	5.69960567e-01	7.23267421e-01	6.37610046e-01
-4.09247728e-01	5.73924564e-01	7.27863209e-01	6.42760235e-01
-4.07967726e-01	5.77910405e-01	7.32463500e-01	6.47925305e-01
-4.06687725e-01	5.81918127e-01	7.37068100e-01	6.53105009e-01
-4.05407724e-01	5.85947762e-01	7.41676816e-01	6.58299100e-01
-4.04127723e-01	5.89999345e-01	7.46289451e-01	6.63507326e-01
-4.02847721e-01	5.94072907e-01	7.50905809e-01	6.68729434e-01
-4.01567720e-01	5.98168478e-01	7.55525692e-01	6.73965165e-01
-4.00287719e-01	6.02286085e-01	7.60148901e-01	6.79214261e-01
-3.99007717e-01	6.06425756e-01	7.64775238e-01	6.84476458e-01
-3.97727716e-01	6.10587514e-01	7.69404502e-01	6.89751490e-01
-3.96447715e-01	6.14771383e-01	7.74036490e-01	6.95039090e-01
-3.95167714e-01	6.18977384e-01	7.78671001e-01	7.00338985e-01
-3.93887712e-01	6.23205536e-01	7.83307831e-01	7.05650901e-01
-3.92607711e-01	6.27455857e-01	7.87946777e-01	7.10974562e-01
-3.91327710e-01	6.31728361e-01	7.92587632e-01	7.16309688e-01
-3.90047709e-01	6.36023064e-01	7.97230191e-01	7.21655996e-01
-3.88767707e-01	6.40339975e-01	8.01874247e-01	7.27013202e-01
-3.87487706e-01	6.44679105e-01	8.06519592e-01	7.32381017e-01
-3.86207705e-01	6.49040461e-01	8.11166017e-01	7.37759150e-01
-3.84927703e-01	6.53424049e-01	8.15813314e-01	7.43147309e-01
-3.83647702e-01	6.57829871e-01	8.20461271e-01	7.48545198e-01
-3.82367701e-01	6.62257928e-01	8.25109679e-01	7.53952518e-01
-3.81087700e-01	6.66708219e-01	8.29758324e-01	7.59368969e-01
-3.79807698e-01	6.71180741e-01	8.34406995e-01	7.64794246e-01
-3.78527697e-01	6.75675487e-01	8.39055478e-01	7.70228045e-01
-3.77247696e-01	6.80192448e-01	8.43703560e-01	7.75670055e-01
-3.75967694e-01	6.84731615e-01	8.48351025e-01	7.81119966e-01
-3.74687693e-01	6.89292973e-01	8.52997658e-01	7.86577465e-01
-3.73407692e-01	6.93876508e-01	8.57643243e-01	7.92042236e-01
-3.72127691e-01	6.98482199e-01	8.62287563e-01	7.97513960e-01
-3.70847689e-01	7.03110026e-01	8.66930401e-01	8.02992317e-01
-3.69567688e-01	7.07759966e-01	8.71571538e-01	8.08476983e-01
-3.68287687e-01	7.12431991e-01	8.76210757e-01	8.13967635e-01
-3.67007685e-01	7.17126072e-01	8.80847837e-01	8.19463943e-01
-3.65727684e-01	7.21842177e-01	8.85482560e-01	8.24965578e-01
-3.64447683e-01	7.26580271e-01	8.90114704e-01	8.30472209e-01
-3.63167682e-01	7.31340315e-01	8.94744048e-01	8.35983501e-01
-3.61887680e-01	7.36122269e-01	8.99370372e-01	8.41499118e-01
-3.60607679e-01	7.40926087e-01	9.03993453e-01	8.47018722e-01
-3.59327678e-01	7.45751724e-01	9.08613068e-01	8.52541971e-01
-3.58047677e-01	7.50599127e-01	9.13228996e-01	8.58068524e-01
-3.56767675e-01	7.55468244e-01	9.17841012e-01	8.63598037e-01
-3.55487674e-01	7.60359016e-01	9.22448892e-01	8.69130162e-01
-3.54207673e-01	7.65271384e-01	9.27052412e-01	8.74664552e-01
-3.52927671e-01	7.70205283e-01	9.31651348e-01	8.80200856e-01
-3.51647670e-01	7.75160646e-01	9.36245475e-01	8.85738722e-01
-3.50367669e-01	7.80137402e-01	9.40834567e-01	8.91277797e-01
-3.49087668e-01	7.85135475e-01	9.45418398e-01	8.96817724e-01
-3.47807666e-01	7.90154788e-01	9.49996743e-01	9.02358147e-01
-3.46527665e-01	7.95195259e-01	9.54569374e-01	9.07898705e-01
-3.45247664e-01	8.00256800e-01	9.59136066e-01	9.13439039e-01
-3.43967662e-01	8.05339323e-01	9.63696591e-01	9.18978787e-01
-3.42687661e-01	8.10442733e-01	9.68250722e-01	9.24517583e-01
-3.41407660e-01	8.15566932e-01	9.72798232e-01	9.30055063e-01
-3.40127659e-01	8.20711818e-01	9.77338892e-01	9.35590860e-01
-3.38847657e-01	8.25877285e-01	9.81872476e-01	9.41124606e-01
-3.37567656e-01	8.31063222e-01	9.86398755e-01	9.46655930e-01
-3.36287655e-01	8.36269514e-01	9.90917500e-01	9.52184461e-01
-3.35007653e-01	8.41496042e-01	9.95428484e-01	9.57709828e-01
-3.33727652e-01	8.46742682e-01	9.99931478e-01	9.63231655e-01
-3.32447651e-01	8.52009305e-01	1.00442625e+00	9.68749569e-01
-3.31167650e-01	8.57295778e-01	1.00891258e+00	9.74263193e-01
-3.29887648e-01	8.62601964e-01	1.01339023e+00	9.79772150e-01
-3.28607647e-01	8.67927719e-01	1.01785898e+00	9.85276061e-01
-3.27327646e-01	8.73272896e-01	1.02231860e+00	9.90774546e-01
-3.26047645e-01	8.78637342e-01	1.02676885e+00	9.96267226e-01
-3.24767643e-01	8.84020900e-01	1.03120951e+00	1.00175372e+00
-3.23487642e-01	8.89423407e-01	1.03564035e+00	1.00723364e+00
-3.22207641e-01	8.94844694e-01	1.04006114e+00	1.01270661e+00
-3.20927639e-01	9.00284589e-01	1.04447166e+00	1.01817225e+00
-3.19647638e-01	9.05742912e-01	1.04887167e+00	1.02363016e+00
-3.18367637e-01	9.11219478e-01	1.05326095e+00	1.02907996e+00
-3.17087636e-01	9.16714099e-01	1.05763926e+00	1.03452128e+00
-3.15807634e-01	9.22226577e-01	1.06200639e+00	1.03995371e+00
-3.14527633e-01	9.27756712e-01	1.06636210e+00	1.04537687e+00
-3.13247632e-01	9.33304295e-01	1.07070616e+00	1.05079038e+00
-3.11967630e-01	9.38869114e-01	1.07503835e+00	1.05619385e+00
-3.10687629e-01	9.44450948e-01	1.07935843e+00	1.06158688e+00
-3.09407628e-01	9.50049573e-01	1.08366620e+00	1.06696909e+00
-3.08127627e-01	9.55664755e-01	1.08796140e+00	1.07234009e+00
-3.06847625e-01	9.61296256e-01	1.09224383e+00	1.07769949e+00
-3.05567624e-01	9.66943831e-01	1.09651325e+00	1.08304689e+00
-3.04287623e-01	9.72607229e-01	1.10076943e+00	1.08838192e+00
-3.03007621e-01	9.78286190e-01	1.10501216e+00	1.09370417e+00
-3.01727620e-01	9.83980449e-01	1.10924121e+00	1.09901326e+00
-3.00447619e-01	9.89689734e-01	1.11345634e+00	1.10430879e+00
-2.99167618e-01	9.95413767e-01	1.11765735e+00	1.10959039e+00
-2.97887616e-01	1.00115226e+00	1.12184400e+00	1.11485765e+00
-2.96607615e-01	1.00690492e+00	1.12601607e+00	1.12011018e+00
-2.95327614e-01	1.01267144e+00	1.13017334e+00	1.12534761e+00
-2.94047613e-01	1.01845152e+00	1.13431559e+00	1.13056953e+00
-2.92767611e-01	1.02424484e+00	1.13844259e+00	1.13577555e+00
-2.91487610e-01	1.03005107e+00	1.14255412e+00	1.14096529e+00
-2.90207609e-01	1.03586989e+00	1.14664997e+00	1.14613837e+00
-2.88927607e-01	1.04170094e+00	1.15072990e+00	1.15129438e+00
-2.87647606e-01	1.04754390e+00	1.15479371e+00	1.15643295e+00
-2.86367605e-01	1.05339839e+00	1.15884117e+00	1.16155368e+00
-2.85087604e-01	1.05926405e+00	1.16287207e+00	1.16665619e+00
-2.83807602e-01	1.06514050e+00	1.16688619e+00	1.17174009e+00
-2.82527601e-01	1.07102738e+00	1.17088330e+00	1.17680501e+00
-2.81247600e-01	1.07692427e+00	1.17486320e+00	1.18185054e+00
-2.79967598e-01	1.08283079e+00	1.17882567e+00	1.18687632e+00
-2.78687597e-01	1.08874653e+00	1.18277049e+00	1.19188195e+00
-2.77407596e-01	1.09467106e+00	1.18669745e+00	1.19686706e+00
-2.76127595e-01	1.10060395e+00	1.19060634e+00	1.20183126e+00
-2.74847593e-01	1.10654477e+00	1.19449695e+00	1.20677417e+00
-2.73567592e-01	1.11249308e+00	1.19836905e+00	1.21169543e+00
-2.72287591e-01	1.11844841e+00	1.20222245e+00	1.21659464e+00
-2.71007589e-01	1.12441029e+00	1.20605693e+00	1.22147143e+00
-2.69727588e-01	1.13037826e+00	1.20987228e+00	1.22632543e+00
-2.68447587e-01	1.13635181e+00	1.21366830e+00	1.23115626e+00
-2.67167586e-01	1.14233046e+00	1.21744478e+00	1.23596356e+00
-2.65887584e-01	1.14831368e+00	1.22120150e+00	1.24074694e+00
-2.64607583e-01	1.15430098e+00	1.22493827e+00	1.24550605e+00
-2.63327582e-01	1.16029180e+00	1.22865489e+00	1.25024050e+00
-2.62047581e-01	1.16628561e+00	1.23235114e+00	1.25494994e+00
-2.60767579e-01	1.17228186e+00	1.23602682e+00	1.25963400e+00
-2.59487578e-01	1.17827998e+00	1.23968175e+00	1.26429232e+00
-2.58207577e-01	1.18427940e+00	1.24331570e+00	1.26892454e+00
-2.56927575e-01	1.19027952e+00	1.24692849e+00	1.27353029e+00
-2.55647574e-01	1.19627974e+00	1.25051992e+00	1.27810923e+00
-2.54367573e-01	1.20227946e+00	1.25408978e+00	1.28266098e+00
-2.53087572e-01	1.20827805e+00	1.25763789e+00	1.28718520e+00
-2.51807570e-01	1.21427486e+00	1.26116405e+00	1.29168154e+00
-2.50527569e-01	1.22026925e+00	1.26466807e+00	1.29614965e+00
-2.49247568e-01	1.22626056e+00	1.26814975e+00	1.30058918e+00
-2.47967566e-01	1.23224810e+00	1.27160890e+00	1.30499978e+00
-2.46687565e-01	1.23823119e+00	1.27504533e+00	1.30938111e+00
-2.45407564e-01	1.24420913e+00	1.27845885e+00	1.31373283e+00
-2.44127563e-01	1.25018119e+00	1.28184928e+00	1.31805460e+00
-2.42847561e-01	1.25614665e+00	1.28521643e+00	1.32234608e+00
-2.41567560e-01	1.26210475e+00	1.28856012e+00	1.32660694e+00
-2.40287559e-01	1.26805474e+00	1.29188015e+00	1.33083685e+00
-2.39007557e-01	1.27399585e+00	1.29517635e+00	1.33503548e+00
-2.37727556e-01	1.27992728e+00	1.29844854e+00	1.33920250e+00
-2.36447555e-01	1.28584823e+00	1.30169654e+00	1.34333759e+00
-2.35167554e-01	1.29175787e+00	1.30492017e+00	1.34744042e+00
-2.33887552e-01	1.29765538e+00	1.30811925e+00	1.35151068e+00
-2.32607551e-01	1.30353990e+00	1.31129361e+00	1.35554805e+00
-2.31327550e-01	1.30941056e+00	1.31444307e+00	1.35955221e+00
-2.30047549e-01	1.31526648e+00	1.31756747e+00	1.36352287e+00
-2.28767547e-01	1.32110676e+00	1.32066662e+00	1.36745971e+00
-2.27487546e-01	1.32693049e+00	1.32374036e+00	1.37136242e+00
-2.26207545e-01	1.33273672e+00	1.32678852e+00	1.37523070e+00
-2.24927543e-01	1.33852451e+00	1.32981094e+00	1.37906426e+00
-2.23647542e-01	1.34429289e+00	1.33280745e+00	1.38286280e+00
-2.22367541e-01	1.35004087e+00	1.33577789e+00	1.38662603e+00
-2.21087540e-01	1.35576745e+00	1.33872209e+00	1.39035365e+00
-2.19807538e-01	1.36147161e+00	1.34163990e+00	1.39404539e+00
-2.18527537e-01	1.36715230e+00	1.34453115e+00	1.39770095e+00
-2.17247536e-01	1.37280847e+00	1.34739568e+00	1.40132007e+00
-2.15967534e-01	1.37843903e+00	1.35023335e+00	1.40490245e+00
-2.14687533e-01	1.38404289e+00	1.35304400e+00	1.40844784e+00
-2.13407532e-01	1.38961894e+00	1.35582748e+00	1.41195596e+00
-2.12127531e-01	1.39516602e+00	1.35858363e+00	1.41542654e+00
-2.10847529e-01	1.40068299e+00	1.36131230e+00	1.41885933e+00
-2.09567528e-01	1.40616867e+00	1.36401336e+00	1.42225405e+00
-2.08287527e-01	1.41162185e+00	1.36668665e+00	1.42561047e+00
-2.07007525e-01	1.41704132e+00	1.36933202e+00	1.42892832e+00
-2.05727524e-01	1.42242583e+00	1.37194935e+00	1.43220736e+00
-2.04447523e-01	1.42777413e+00	1.37453848e+00	1.43544734e+00
-2.03167522e-01	1.43308493e+00	1.37709928e+00	1.43864802e+00
-2.01887520e-01	1.43835691e+00	1.37963161e+00	1.44180917e+00
-2.00607519e-01	1.44358876e+00	1.38213533e+00	1.44493055e+00
-1.99327518e-01	1.44877911e+00	1.38461032e+00	1.44801193e+00
-1.98047517e-01	1.45392659e+00	1.38705644e+00	1.45105309e+00
-1.96767515e-01	1.45902980e+00	1.38947355e+00	1.45405380e+00
-1.95487514e-01	1.46408731e+00	1.39186155e+00	1.45701386e+00
-1.94207513e-01	1.46909768e+00	1.39422029e+00	1.45993303e+00
-1.92927511e-01	1.47405944e+00	1.39654965e+00	1.46281111e+00
-1.91647510e-01	1.47897108e+00	1.39884951e+00	1.46564791e+00
-1.90367509e-01	1.48383109e+00	1.40111975e+00	1.46844321e+00
-1.89087508e-01	1.48863791e+00	1.40336025e+00	1.47119682e+00
-1.87807506e-01	1.49338997e+00	1.40557090e+00	1.47390854e+00
-1.86527505e-01	1.49808567e+00	1.40775158e+00	1.47657818e+00
-1.85247504e-01	1.50272337e+00	1.40990217e+00	1.47920557e+00
-1.83967502e-01	1.50730143e+00	1.41202257e+00	1.48179051e+00
-1.82687501e-01	1.51181816e+00	1.41411267e+00	1.48433284e+00
-1.81407500e-01	1.51627185e+00	1.41617236e+00	1.48683237e+00
-1.80127499e-01	1.52066076e+00	1.41820153e+00	1.48928895e+00
-1.78847497e-01	1.52498312e+00	1.42020009e+00	1.49170240e+00
-1.77567496e-01	1.52923714e+00	1.42216792e+00	1.49407256e+00
-1.76287495e-01	1.53342098e+00	1.42410494e+00	1.49639929e+00
-1.75007493e-01	1.53753280e+00	1.42601104e+00	1.49868243e+00
-1.73727492e-01	1.54157069e+00	1.42788613e+00	1.50092183e+00
-1.72447491e-01	1.54553276e+00	1.42973012e+00	1.50311735e+00
-1.71167490e-01	1.54941704e+00	1.43154292e+00	1.50526885e+00
-1.69887488e-01	1.55322155e+00	1.43332443e+00	1.50737621e+00
-1.68607487e-01	1.55694429e+00	1.43507456e+00	1.50943928e+00
-1.67327486e-01	1.56058320e+00	1.43679325e+00	1.51145795e+00
-1.66047485e-01	1.56413620e+00	1.43848039e+00	1.51343210e+00
-1.64767483e-01	1.56760120e+00	1.44013592e+00	1.51536161e+00
-1.63487482e-01	1.57097602e+00	1.44175974e+00	1.51724637e+00
-1.62207481e-01	1.57425851e+00	1.44335180e+00	1.51908627e+00
-1.60927479e-01	1.57744644e+00	1.44491200e+00	1.52088121e+00
-1.59647478e-01	1.58053756e+00	1.44644028e+00	1.52263110e+00
-1.58367477e-01	1.58352958e+00	1.44793657e+00	1.52433584e+00
-1.57087476e-01	1.58642018e+00	1.44940080e+00	1.52599534e+00
-1.55807474e-01	1.58920701e+00	1.45083290e+00	1.52760952e+00
-1.54527473e-01	1.59188765e+00	1.45223281e+00	1.52917830e+00
-1.53247472e-01	1.59445968e+00	1.45360047e+00	1.53070161e+00
-1.51967470e-01	1.59692062e+00	1.45493581e+00	1.53217938e+00
-1.50687469e-01	1.59926797e+00	1.45623879e+00	1.53361154e+00
-1.49407468e-01	1.60149962e+00	1.45750934e+00	1.53499804e+00
-1.48127467e-01	1.60361615e+00	1.45874741e+00	1.53633881e+00
-1.46847465e-01	1.60561911e+00	1.45995295e+00	1.53763380e+00
-1.45567464e-01	1.60751002e+00	1.46112591e+00	1.53888298e+00
-1.44287463e-01	1.60929039e+00	1.46226624e+00	1.54008629e+00
-1.43007461e-01	1.61096172e+00	1.46337390e+00	1.54124370e+00
-1.41727460e-01	1.61252548e+00	1.46444885e+00	1.54235519e+00
-1.40447459e-01	1.61398313e+00	1.46549104e+00	1.54342071e+00
-1.39167458e-01	1.61533614e+00	1.46650044e+00	1.54444025e+00
-1.37887456e-01	1.61658591e+00	1.46747702e+00	1.54541379e+00
-1.36607455e-01	1.61773389e+00	1.46842072e+00	1.54634132e+00
-1.35327454e-01	1.61878145e+00	1.46933154e+00	1.54722283e+00
-1.34047453e-01	1.61973000e+00	1.47020942e+00	1.54805831e+00
-1.32767451e-01	1.62058090e+00	1.47105436e+00	1.54884776e+00
-1.31487450e-01	1.62133551e+00	1.47186632e+00	1.54959119e+00
-1.30207449e-01	1.62199518e+00	1.47264527e+00	1.55028861e+00
-1.28927447e-01	1.62256123e+00	1.47339121e+00	1.55094003e+00
-1.27647446e-01	1.62303497e+00	1.47410411e+00	1.55154548e+00
-1.26367445e-01	1.62341772e+00	1.47478394e+00	1.55210497e+00
-1.25087444e-01	1.62371075e+00	1.47543071e+00	1.55261854e+00
-1.23807442e-01	1.62391533e+00	1.47604439e+00	1.55308621e+00
-1.22527441e-01	1.62403273e+00	1.47662498e+00	1.55350803e+00
-1.21247440e-01	1.62406419e+00	1.47717247e+00	1.55388403e+00
-1.19967438e-01	1.62401094e+00	1.47768685e+00	1.55421427e+00
-1.18687437e-01	1.62387420e+00	1.47816812e+00	1.55449880e+00
-1.17407436e-01	1.62365518e+00	1.47861628e+00	1.55473766e+00
-1.16127435e-01	1.62335507e+00	1.47903132e+00	1.55493093e+00
-1.14847433e-01	1.62297505e+00	1.47941326e+00	1.55507866e+00
-1.13567432e-01	1.62251628e+00	1.47976209e+00	1.55518093e+00
-1.12287431e-01	1.62197992e+00	1.48007783e+00	1.55523782e+00
-1.11007429e-01	1.62136711e+00	1.48036048e+00	1.55524939e+00
-1.09727428e-01	1.62067898e+00	1.48061006e+00	1.55521573e+00
-1.08447427e-01	1.61991665e+00	1.48082657e+00	1.55513693e+00
-1.07167426e-01	1.61908122e+00	1.48101004e+00	1.55501308e+00
-1.05887424e-01	1.61817378e+00	1.48116048e+00	1.55484429e+00
-1.04607423e-01	1.61719542e+00	1.48127792e+00	1.55463064e+00
-1.03327422e-01	1.61614720e+00	1.48136237e+00	1.55437224e+00
-1.02047421e-01	1.61503019e+00	1.48141386e+00	1.55406921e+00
-1.00767419e-01	1.61384541e+00	1.48143242e+00	1.55372165e+00
-9.94874180e-02	1.61259392e+00	1.48141807e+00	1.55332969e+00
-9.82074167e-02	1.61127673e+00	1.48137085e+00	1.55289345e+00
-9.69274154e-02	1.60989486e+00	1.48129080e+00	1.55241305e+00
-9.56474141e-02	1.60844929e+00	1.48117793e+00	1.55188862e+00
-9.43674128e-02	1.60694104e+00	1.48103230e+00	1.55132031e+00
-9.30874116e-02	1.60537106e+00	1.48085394e+00	1.55070824e+00
-9.18074103e-02	1.60374033e+00	1.48064289e+00	1.55005257e+00
-9.05274090e-02	1.60204981e+00	1.48039920e+00	1.54935344e+00
-8.92474077e-02	1.60030043e+00	1.48012291e+00	1.54861100e+00
-8.79674064e-02	1.59849315e+00	1.47981408e+00	1.54782541e+00
-8.66874052e-02	1.59662887e+00	1.47947274e+00	1.54699682e+00
-8.54074039e-02	1.59470853e+00	1.47909896e+00	1.54612541e+00
-8.41274026e-02	1.59273301e+00	1.47869278e+00	1.54521133e+00
-8.28474013e-02	1.59070322e+00	1.47825426e+00	1.54425477e+00
-8.15674000e-02	1.58862004e+00	1.47778347e+00	1.54325589e+00
-8.02873988e-02	1.58648434e+00	1.47728045e+00	1.54221487e+00
-7.90073975e-02	1.58429699e+00	1.47674528e+00	1.54113191e+00
-7.77273962e-02	1.58205884e+00	1.47617802e+00	1.54000717e+00
-7.64473949e-02	1.57977075e+00	1.47557873e+00	1.53884087e+00
-7.51673936e-02	1.57743353e+00	1.47494748e+00	1.53763319e+00
-7.38873924e-02	1.57504803e+00	1.47428434e+00	1.53638432e+00
-7.26073911e-02	1.57261506e+00	1.47358939e+00	1.53509448e+00
-7.13273898e-02	1.57013542e+00	1.47286270e+00	1.53376386e+00
-7.00473885e-02	1.56760991e+00	1.47210434e+00	1.53239268e+00
-6.87673872e-02	1.56503933e+00	1.47131440e+00	1.53098114e+00
-6.74873860e-02	1.56242445e+00	1.47049294e+00	1.52952947e+00
-6.62073847e-02	1.55976605e+00	1.46964007e+00	1.52803789e+00
-6.49273834e-02	1.55706488e+00	1.46875585e+00	1.52650661e+00
-6.36473821e-02	1.55432171e+00	1.46784038e+00	1.52493586e+00
-6.23673808e-02	1.55153727e+00	1.46689374e+00	1.52332588e+00
-6.10873796e-02	1.54871230e+00	1.46591602e+00	1.52167689e+00
-5.98073783e-02	1.54584754e+00	1.46490732e+00	1.51998914e+00
-5.85273770e-02	1.54294370e+00	1.46386773e+00	1.51826285e+00
-5.72473757e-02	1.54000149e+00	1.46279734e+00	1.51649828e+00
-5.59673744e-02	1.53702162e+00	1.46169625e+00	1.51469567e+00
-5.46873732e-02	1.53400478e+00	1.46056456e+00	1.51285527e+00
-5.34073719e-02	1.53095165e+00	1.45940238e+00	1.51097733e+00
-5.21273706e-02	1.52786293e+00	1.45820979e+00	1.50906210e+00
-5.08473693e-02	1.52473928e+00	1.45698692e+00	1.50710985e+00
-4.95673680e-02	1.52158135e+00	1.45573386e+00	1.50512083e+00
-4.82873668e-02	1.51838982e+00	1.45445072e+00	1.50309531e+00
-4.70073655e-02	1.51516532e+00	1.45313762e+00	1.50103356e+00
-4.57273642e-02	1.51190850e+00	1.45179466e+00	1.49893584e+00
-4.44473629e-02	1.50861999e+00	1.45042196e+00	1.49680242e+00
-4.31673616e-02	1.50530042e+00	1.44901963e+00	1.49463358e+00
-4.18873604e-02	1.50195040e+00	1.44758779e+00	1.49242960e+00
-4.06073591e-02	1.49857054e+00	1.44612657e+00	1.49019075e+00
-3.93273578e-02	1.49516145e+00	1.44463607e+00	1.48791732e+00
-3.80473565e-02	1.49172373e+00	1.44311642e+00	1.48560960e+00
-3.67673552e-02	1.48825795e+00	1.44156775e+00	1.48326786e+00
-3.54873540e-02	1.48476472e+00	1.43999018e+00	1.48089241e+00
-3.42073527e-02	1.48124459e+00	1.43838384e+00	1.47848352e+00
-3.29273514e-02	1.47769815e+00	1.43674885e+00	1.47604150e+00
-3.16473501e-02	1.47412595e+00	1.43508535e+00	1.47356664e+00
-3.03673488e-02	1.47052854e+00	1.43339347e+00	1.47105924e+00
-2.90873476e-02	1.46690648e+00	1.43167334e+00	1.46851961e+00
-2.78073463e-02	1.46326031e+00	1.42992509e+00	1.46594803e+00
-2.65273450e-02	1.45959056e+00	1.42814887e+00	1.46334482e+00
-2.52473437e-02	1.45589776e+00	1.42634481e+00	1.46071029e+00
-2.39673424e-02	1.45218243e+00	1.42451305e+00	1.45804474e+00
-2.26873412e-02	1.44844509e+00	1.42265374e+00	1.45534848e+00
-2.14073399e-02	1.44468626e+00	1.42076701e+00	1.45262182e+00
-2.01273386e-02	1.44090642e+00	1.41885300e+00	1.44986509e+00
-1.88473373e-02	1.43710609e+00	1.41691188e+00	1.44707858e+00
-1.75673360e-02	1.43328575e+00	1.41494377e+00	1.44426263e+00
-1.62873348e-02	1.42944588e+00	1.41294883e+00	1.44141755e+00
-1.50073335e-02	1.42558697e+00	1.41092721e+00	1.43854366e+00
-1.37273322e-02	1.42170950e+00	1.40887906e+00	1.43564128e+00
-1.24473309e-02	1.41781392e+00	1.40680454e+00	1.43271073e+00
-1.11673296e-02	1.41390070e+00	1.40470379e+00	1.42975235e+00
-9.88732836e-03	1.40997029e+00	1.40257698e+00	1.42676645e+00
-8.60732708e-03	1.40602316e+00	1.40042425e+00	1.42375336e+00
-7.32732580e-03	1.40205973e+00	1.39824577e+00	1.42071342e+00
-6.04732452e-03	1.39808046e+00	1.39604170e+00	1.41764695e+00
-4.76732324e-03	1.39408577e+00	1.39381219e+00	1.41455427e+00
-3.48732196e-03	1.39007609e+00	1.39155741e+00	1.41143573e+00
-2.20732068e-03	1.38605185e+00	1.38927753e+00	1.40829166e+00
-9.27319403e-04	1.38201347e+00	1.38697270e+00	1.40512239e+00
3.52681877e-04	1.37796135e+00	1.38464309e+00	1.40192825e+00
1.63268316e-03	1.37389591e+00	1.38228887e+00	1.39870958e+00
2.91268444e-03	1.36981754e+00	1.37991020e+00	1.39546671e+00
4.19268572e-03	1.36572665e+00	1.37750726e+00	1.39219999e+00
5.47268700e-03	1.36162362e+00	1.37508021e+00	1.38890975e+00
6.75268828e-03	1.35750884e+00	1.37262923e+00	1.38559633e+00
8.03268956e-03	1.35338270e+00	1.37015449e+00	1.38226007e+00
9.31269084e-03	1.34924558e+00	1.36765616e+00	1.37890130e+00
1.05926921e-02	1.34509783e+00	1.36513441e+00	1.37552037e+00
1.18726934e-02	1.34093984e+00	1.36258943e+00	1.37211761e+00
1.31526947e-02	1.33677196e+00	1.36002138e+00	1.36869338e+00
1.44326960e-02	1.33259456e+00	1.35743045e+00	1.36524800e+00
1.57126972e-02	1.32840798e+00	1.35481681e+00	1.36178183e+00
1.69926985e-02	1.32421258e+00	1.35218065e+00	1.35829519e+00
1.82726998e-02	1.32000869e+00	1.34952214e+00	1.35478844e+00
1.95527011e-02	1.31579667e+00	1.34684147e+00	1.35126191e+00
2.08327024e-02	1.31157684e+00	1.34413881e+00	1.34771595e+00
2.21127036e-02	1.30734954e+00	1.34141436e+00	1.34415090e+00
2.33927049e-02	1.30311509e+00	1.33866829e+00	1.34056709e+00
2.46727062e-02	1.29887381e+00	1.33590079e+00	1.33696488e+00
2.59527075e-02	1.29462602e+00	1.33311205e+00	1.33334460e+00
2.72327088e-02	1.29037205e+00	1.33030225e+00	1.32970660e+00
2.85127100e-02	1.28611218e+00	1.32747157e+00	1.32605121e+00
2.97927113e-02	1.28184674e+00	1.32462022e+00	1.32237877e+00
3.10727126e-02	1.27757602e+00	1.32174838e+00	1.31868964e+00
3.23527139e-02	1.27330033e+00	1.31885623e+00	1.31498414e+00
3.36327152e-02	1.26901994e+00	1.31594397e+00	1.31126261e+00
3.49127164e-02	1.26473516e+00	1.31301178e+00	1.30752540e+00
3.61927177e-02	1.26044626e+00	1.31005987e+00	1.30377285e+00
3.74727190e-02	1.25615354e+00	1.30708842e+00	1.30000528e+00
3.87527203e-02	1.25185726e+00	1.30409763e+00	1.29622305e+00
4.00327216e-02	1.24755771e+00	1.30108769e+00	1.29242648e+00
4.13127228e-02	1.24325514e+00	1.29805879e+00	1.28861591e+00
4.25927241e-02	1.23894983e+00	1.29501113e+00	1.28479167e+00
4.38727254e-02	1.23464205e+00	1.29194490e+00	1.28095411e+00
4.51527267e-02	1.23033204e+00	1.28886031e+00	1.27710355e+00
4.64327280e-02	1.22602007e+00	1.28575755e+00	1.27324033e+00
4.77127292e-02	1.22170638e+00	1.28263681e+00	1.26936478e+00
4.89927305e-02	1.21739123e+00	1.27949829e+00	1.26547722e+00
5.02727318e-02	1.21307486e+00	1.27634220e+00	1.26157799e+00
5.15527331e-02	1.20875751e+00	1.27316872e+00	1.25766742e+00
5.28327344e-02	1.20443943e+00	1.26997807e+00	1.25374584e+00
5.41127356e-02	1.20012083e+00	1.26677043e+00	1.24981356e+00
5.53927369e-02	1.19580196e+00	1.26354601e+00	1.24587092e+00
5.66727382e-02	1.19148305e+00	1.26030501e+00	1.24191823e+00
5.79527395e-02	1.18716431e+00	1.25704764e+00	1.23795583e+00
5.92327408e-02	1.18284597e+00	1.25377408e+00	1.23398403e+00
6.05127420e-02	1.17852825e+00	1.25048454e+00	1.23000314e+00
6.17927433e-02	1.17421137e+00	1.24717923e+00	1.22601350e+00
6.30727446e-02	1.16989553e+00	1.24385835e+00	1.22201542e+00
6.43527459e-02	1.16558094e+00	1.24052209e+00	1.21800920e+00
6.56327472e-02	1.16126782e+00	1.23717066e+00	1.21399517e+00
6.69127484e-02	1.15695635e+00	1.23380427e+00	1.20997364e+00
6.81927497e-02	1.15264675e+00	1.23042311e+00	1.20594491e+00
6.94727510e-02	1.14833921e+00	1.22702740e+00	1.20190930e+00
7.07527523e-02	1.14403392e+00	1.22361733e+00	1.19786712e+00
7.20327536e-02	1.13973108e+00	1.22019310e+00	1.19381866e+00
7.33127548e-02	1.13543086e+00	1.21675493e+00	1.18976423e+00
7.45927561e-02	1.13113347e+00	1.21330301e+00	1.18570414e+00
7.58727574e-02	1.12683908e+00	1.20983754e+00	1.18163869e+00
7.71527587e-02	1.12254786e+00	1.20635874e+00	1.17756816e+00
7.84327600e-02	1.11826001e+00	1.20286681e+00	1.17349286e+00
7.97127612e-02	1.11397568e+00	1.19936195e+00	1.16941309e+00
8.09927625e-02	1.10969506e+00	1.19584436e+00	1.16532913e+00
8.22727638e-02	1.10541831e+00	1.19231425e+00	1.16124128e+00
8.35527651e-02	1.10114560e+00	1.18877182e+00	1.15714982e+00
8.48327664e-02	1.09687709e+00	1.18521729e+00	1.15305504e+00
8.61127676e-02	1.09261294e+00	1.18165084e+00	1.14895723e+00
8.73927689e-02	1.08835332e+00	1.17807269e+00	1.14485666e+00
8.86727702e-02	1.08409837e+00	1.17448304e+00	1.14075362e+00
8.99527715e-02	1.07984825e+00	1.17088209e+00	1.13664838e+00
9.12327728e-02	1.07560312e+00	1.16727005e+00	1.13254122e+00
9.25127740e-02	1.07136311e+00	1.16364712e+00	1.12843242e+00
9.37927753e-02	1.06712839e+00	1.16001350e+00	1.12432224e+00
9.50727766e-02	1.06289908e+00	1.15636940e+00	1.12021095e+00
9.63527779e-02	1.05867534e+00	1.15271503e+00	1.11609882e+00
9.76327792e-02	1.05445730e+00	1.14905057e+00	1.11198612e+00
9.89127804e-02	1.05024510e+00	1.14537625e+00	1.10787310e+00
1.00192782e-01	1.04603887e+00	1.14169225e+00	1.10376003e+00
1.01472783e-01	1.04183875e+00	1.13799878e+00	1.09964716e+00
1.02752784e-01	1.03764487e+00	1.13429605e+00	1.09553475e+00
1.04032786e-01	1.03345735e+00	1.13058426e+00	1.09142304e+00
1.05312787e-01	1.02927633e+00	1.12686360e+00	1.08731230e+00
1.06592788e-01	1.02510191e+00	1.12313428e+00	1.08320276e+00
1.07872789e-01	1.02093423e+00	1.11939650e+00	1.07909467e+00
1.09152791e-01	1.01677341e+00	1.11565045e+00	1.07498828e+00
1.10432792e-01	1.01261956e+00	1.11189635e+00	1.07088382e+00
1.11712793e-01	1.00847280e+00	1.10813439e+00	1.06678152e+00
1.12992795e-01	1.00433324e+00	1.10436476e+00	1.06268164e+00
1.14272796e-01	1.00020100e+00	1.10058768e+00	1.05858439e+00
1.15552797e-01	9.96076176e-01	1.09680332e+00	1.05449001e+00
1.16832798e-01	9.91958883e-01	1.09301191e+00	1.05039872e+00
1.18112800e-01	9.87849226e-01	1.08921362e+00	1.04631075e+00
1.19392801e-01	9.83747308e-01	1.08540867e+00	1.04222632e+00
1.20672802e-01	9.79653231e-01	1.08159724e+00	1.03814564e+00
1.21952803e-01	9.75567094e-01	1.07777953e+00	1.03406894e+00
1.23232805e-01	9.71488996e-01	1.07395573e+00	1.02999643e+00
1.24512806e-01	9.67419034e-01	1.07012606e+00	1.02592832e+00
1.25792807e-01	9.63357300e-01	1.06629068e+00	1.02186481e+00
1.27072809e-01	9.59303888e-01	1.06244981e+00	1.01780611e+00
1.28352810e-01	9.55258890e-01	1.05860364e+00	1.01375243e+00
1.29632811e-01	9.51222393e-01	1.05475235e+00	1.00970397e+00
1.30912812e-01	9.47194485e-01	1.05089614e+00	1.00566092e+00
1.32192814e-01	9.43175252e-01	1.04703520e+00	1.00162347e+00
1.33472815e-01	9.39164778e-01	1.04316972e+00	9.97591823e-01
1.34752816e-01	9.35163146e-01	1.03929989e+00	9.93566163e-01
1.36032818e-01	9.31170435e-01	1.03542591e+00	9.89546676e-01
1.37312819e-01	9.27186726e-01	1.03154796e+00	9.85533547e-01
1.38592820e-01	9.23212094e-01	1.02766623e+00	9.81526955e-01
1.39872821e-01	9.19246618e-01	1.02378090e+00	9.77527078e-01
1.41152823e-01	9.15290370e-01	1.01989217e+00	9.73534092e-01
1.42432824e-01	9.11343424e-01	1.01600022e+00	9.69548169e-01
1.43712825e-01	9.07405850e-01	1.01210523e+00	9.65569478e-01
1.44992827e-01	9.03477719e-01	1.00820739e+00	9.61598186e-01
1.46272828e-01	8.99559099e-01	1.00430689e+00	9.57634457e-01
1.47552829e-01	8.95650056e-01	1.00040390e+00	9.53678452e-01
1.48832830e-01	8.91750656e-01	9.96498615e-01	9.49730330e-01
1.50112832e-01	8.87860963e-01	9.92591208e-01	9.45790245e-01
1.51392833e-01	8.83981039e-01	9.88681862e-01	9.41858352e-01
1.52672834e-01	8.80110945e-01	9.84770758e-01	9.37934798e-01
1.53952835e-01	8.76250742e-01	9.80858074e-01	9.34019733e-01
1.55232837e-01	8.72400487e-01	9.76943989e-01	9.30113300e-01
1.56512838e-01	8.68560237e-01	9.73028679e-01	9.26215640e-01
1.57792839e-01	8.64730048e-01	9.69112321e-01	9.22326893e-01
1.59072841e-01	8.60909974e-01	9.65195091e-01	9.18447195e-01
1.60352842e-01	8.57100068e-01	9.61277163e-01	9.14576678e-01
1.61632843e-01	8.53300382e-01	9.57358712e-01	9.10715474e-01
1.62912844e-01	8.49510967e-01	9.53439909e-01	9.06863710e-01
1.64192846e-01	8.45731871e-01	9.49520928e-01	9.03021511e-01
1.65472847e-01	8.41963142e-01	9.45601938e-01	8.99188999e-01
1.66752848e-01	8.38204828e-01	9.41683110e-01	8.95366294e-01
1.68032850e-01	8.34456973e-01	9.37764613e-01	8.91553513e-01
1.69312851e-01	8.30719622e-01	9.33846615e-01	8.87750769e-01
1.70592852e-01	8.26992818e-01	9.29929283e-01	8.83958174e-01
1.71872853e-01	8.23276603e-01	9.26012783e-01	8.80175837e-01
1.73152855e-01	8.19571018e-01	9.22097281e-01	8.76403864e-01
1.74432856e-01	8.15876103e-01	9.18182940e-01	8.72642357e-01
1.75712857e-01	8.12191895e-01	9.14269923e-01	8.68891418e-01
1.76992859e-01	8.08518433e-01	9.10358393e-01	8.65151145e-01
1.78272860e-01	8.04855753e-01	9.06448511e-01	8.61421632e-01
1.79552861e-01	8.01203890e-01	9.02540437e-01	8.57702972e-01
1.80832862e-01	7.97562878e-01	8.98634330e-01	8.53995257e-01
1.82112864e-01	7.93932751e-01	8.94730346e-01	8.50298572e-01
1.83392865e-01	7.90313540e-01	8.90828645e-01	8.46613002e-01
1.84672866e-01	7.86705276e-01	8.86929380e-01	8.42938631e-01
1.85952867e-01	7.83107991e-01	8.83032707e-01	8.39275538e-01
1.87232869e-01	7.79521712e-01	8.79138780e-01	8.35623799e-01
1.88512870e-01	7.75946467e-01	8.75247751e-01	8.31983490e-01
1.89792871e-01	7.72382285e-01	8.71359770e-01	8.28354682e-01
1.91072873e-01	7.68829191e-01	8.67474990e-01	8.24737446e-01
1.92352874e-01	7.65287209e-01	8.63593558e-01	8.21131848e-01
1.93632875e-01	7.61756366e-01	8.59715622e-01	8.17537953e-01
1.94912876e-01	7.58236683e-01	8.55841330e-01	8.13955822e-01
1.96192878e-01	7.54728183e-01	8.51970828e-01	8.10385517e-01
1.97472879e-01	7.51230887e-01	8.48104259e-01	8.06827094e-01
1.98752880e-01	7.47744817e-01	8.44241768e-01	8.03280608e-01
2.00032882e-01	7.44269992e-01	8.40383497e-01	7.99746111e-01
2.01312883e-01	7.40806431e-01	8.36529586e-01	7.96223654e-01
2.02592884e-01	7.37354152e-01	8.32680176e-01	7.92713285e-01
2.03872885e-01	7.33913171e-01	8.28835406e-01	7.89215049e-01
2.05152887e-01	7.30483506e-01	8.24995412e-01	7.85728990e-01
2.06432888e-01	7.27065172e-01	8.21160333e-01	7.82255148e-01
2.07712889e-01	7.23658184e-01	8.17330302e-01	7.78793561e-01
2.08992891e-01	7.20262555e-01	8.13505454e-01	7.75344268e-01
2.10272892e-01	7.16878298e-01	8.09685922e-01	7.71907301e-01
2.11552893e-01	7.13505427e-01	8.05871836e-01	7.68482692e-01
2.12832894e-01	7.10143952e-01	8.02063329e-01	7.65070472e-01
2.14112896e-01	7.06793884e-01	7.98260529e-01	7.61670669e-01
2.15392897e-01	7.03455234e-01	7.94463563e-01	7.58283307e-01
2.16672898e-01	7.00128010e-01	7.90672559e-01	7.54908410e-01
2.17952899e-01	6.96812222e-01	7.86887643e-01	7.51546000e-01
2.19232901e-01	6.93507877e-01	7.83108938e-01	7.48196096e-01
2.20512902e-01	6.90214982e-01	7.79336567e-01	7.44858715e-01
2.21792903e-01	6.86933544e-01	7.75570653e-01	7.41533872e-01
2.23072905e-01	6.83663569e-01	7.71811317e-01	7.38221581e-01
2.24352906e-01	6.80405061e-01	7.68058676e-01	7.34921853e-01
2.25632907e-01	6.77158026e-01	7.64312851e-01	7.31634698e-01
2.26912908e-01	6.73922466e-01	7.60573956e-01	7.28360121e-01
2.28192910e-01	6.70698386e-01	7.56842109e-01	7.25098130e-01
2.29472911e-01	6.67485788e-01	7.53117423e-01	7.21848728e-01
2.30752912e-01	6.64284673e-01	7.49400012e-01	7.18611917e-01
2.32032914e-01	6.61095042e-01	7.45689988e-01	7.15387696e-01
2.33312915e-01	6.57916897e-01	7.41987460e-01	7.12176064e-01
2.34592916e-01	6.54750237e-01	7.38292539e-01	7.08977017e-01
2.35872917e-01	6.51595063e-01	7.34605332e-01	7.05790550e-01
2.37152919e-01	6.48451372e-01	7.30925947e-01	7.02616656e-01
2.38432920e-01	6.45319162e-01	7.27254489e-01	6.99455326e-01
2.39712921e-01	6.42198433e-01	7.23591062e-01	6.96306550e-01
2.40992923e-01	6.39089180e-01	7.19935769e-01	6.93170315e-01
2.42272924e-01	6.35991400e-01	7.16288712e-01	6.90046608e-01
2.43552925e-01	6.32905090e-01	7.12649992e-01	6.86935414e-01
2.44832926e-01	6.29830244e-01	7.09019707e-01	6.83836715e-01
2.46112928e-01	6.26766859e-01	7.05397956e-01	6.80750494e-01
2.47392929e-01	6.23714927e-01	7.01784836e-01	6.77676730e-01
2.48672930e-01	6.20674444e-01	6.98180442e-01	6.74615403e-01
2.49952931e-01	6.17645402e-01	6.94584867e-01	6.71566488e-01
2.51232933e-01	6.14627795e-01	6.90998206e-01	6.68529963e-01
2.52512934e-01	6.11621615e-01	6.87420549e-01	6.65505800e-01
2.53792935e-01	6.08626853e-01	6.83851987e-01	6.62493974e-01
2.55072937e-01	6.05643502e-01	6.80292609e-01	6.59494456e-01
2.56352938e-01	6.02671553e-01	6.76742502e-01	6.56507216e-01
2.57632939e-01	5.99710995e-01	6.73201755e-01	6.53532223e-01
2.58912940e-01	5.96761819e-01	6.69670451e-01	6.50569444e-01
2.60192942e-01	5.93824014e-01	6.66148674e-01	6.47618847e-01
2.61472943e-01	5.90897570e-01	6.62636509e-01	6.44680395e-01
2.62752944e-01	5.87982476e-01	6.59134035e-01	6.41754054e-01
2.64032946e-01	5.85078720e-01	6.55641333e-01	6.38839786e-01
2.65312947e-01	5.82186289e-01	6.52158483e-01	6.35937553e-01
2.66592948e-01	5.79305172e-01	6.48685562e-01	6.33047315e-01
2.67872949e-01	5.76435354e-01	6.45222647e-01	6.30169032e-01
2.69152951e-01	5.73576824e-01	6.41769812e-01	6.27302663e-01
2.70432952e-01	5.70729567e-01	6.38327132e-01	6.24448164e-01
2.71712953e-01	5.67893570e-01	6.34894680e-01	6.21605492e-01
2.72992955e-01	5.65068817e-01	6.31472527e-01	6.18774602e-01
2.74272956e-01	5.62255294e-01	6.28060743e-01	6.15955449e-01
2.75552957e-01	5.59452985e-01	6.24659397e-01	6.13147987e-01
2.76832958e-01	5.56661876e-01	6.21268558e-01	6.10352167e-01
2.78112960e-01	5.53881950e-01	6.17888291e-01	6.07567942e-01
2.79392961e-01	5.51113190e-01	6.14518662e-01	6.04795263e-01
2.80672962e-01	5.48355581e-01	6.11159736e-01	6.02034079e-01
2.81952963e-01	5.45609105e-01	6.07811574e-01	5.99284340e-01
2.83232965e-01	5.42873744e-01	6.04474240e-01	5.96545994e-01
2.84512966e-01	5.40149482e-01	6.01147792e-01	5.93818989e-01
2.85792967e-01	5.37436301e-01	5.97832291e-01	5.91103272e-01
2.87072969e-01	5.34734181e-01	5.94527794e-01	5.88398789e-01
2.88352970e-01	5.32043104e-01	5.91234359e-01	5.85705486e-01
2.89632971e-01	5.29363052e-01	5.87952041e-01	5.83023308e-01
2.90912972e-01	5.26694006e-01	5.84680893e-01	5.80352198e-01
2.92192974e-01	5.24035945e-01	5.81420971e-01	5.77692101e-01
2.93472975e-01	5.21388850e-01	5.78172325e-01	5.75042960e-01
2.94752976e-01	5.18752701e-01	5.74935006e-01	5.72404718e-01
2.96032978e-01	5.16127477e-01	5.71709065e-01	5.69777315e-01
2.97312979e-01	5.13513159e-01	5.68494550e-01	5.67160695e-01
2.98592980e-01	5.10909725e-01	5.65291507e-01	5.64554798e-01
2.99872981e-01	5.08317153e-01	5.62099984e-01	5.61959565e-01
3.01152983e-01	5.05735423e-01	5.58920025e-01	5.59374935e-01
3.02432984e-01	5.03164513e-01	5.55751674e-01	5.56800849e-01
3.03712985e-01	5.00604400e-01	5.52594974e-01	5.54237246e-01
3.04992987e-01	4.98055064e-01	5.49449966e-01	5.51684065e-01
3.06272988e-01	4.95516480e-01	5.46316691e-01	5.49141244e-01
3.07552989e-01	4.92988628e-01	5.43195189e-01	5.46608722e-01
3.08832990e-01	4.90471483e-01	5.40085496e-01	5.44086438e-01
3.10112992e-01	4.87965022e-01	5.36987651e-01	5.41574328e-01
3.11392993e-01	4.85469223e-01	5.33901690e-01	5.39072330e-01
3.12672994e-01	4.82984062e-01	5.30827646e-01	5.36580382e-01
3.13952995e-01	4.80509515e-01	5.27765555e-01	5.34098420e-01
3.15232997e-01	4.78045558e-01	5.24715448e-01	5.31626382e-01
3.16512998e-01	4.75592166e-01	5.21677357e-01	5.29164204e-01
3.17792999e-01	4.73149316e-01	5.18651312e-01	5.26711823e-01
3.19073001e-01	4.70716984e-01	5.15637344e-01	5.24269175e-01
3.20353002e-01	4.68295143e-01	5.12635479e-01	5.21836196e-01
3.21633003e-01	4.65883769e-01	5.09645746e-01	5.19412824e-01
3.22913004e-01	4.63482838e-01	5.06668171e-01	5.16998993e-01
3.24193006e-01	4.61092323e-01	5.03702777e-01	5.14594640e-01
3.25473007e-01	4.58712200e-01	5.00749591e-01	5.12199701e-01
3.26753008e-01	4.56342442e-01	4.97808634e-01	5.09814112e-01
3.28033010e-01	4.53983023e-01	4.94879929e-01	5.07437810e-01
3.29313011e-01	4.51633919e-01	4.91963497e-01	5.05070730e-01
3.30593012e-01	4.49295102e-01	4.89059357e-01	5.02712808e-01
3.31873013e-01	4.46966546e-01	4.86167528e-01	5.00363982e-01
3.33153015e-01	4.44648225e-01	4.83288029e-01	4.98024186e-01
3.34433016e-01	4.42340112e-01	4.80420876e-01	4.95693358e-01
3.35713017e-01	4.40042181e-01	4.77566085e-01	4.93371434e-01
3.36993019e-01	4.37754403e-01	4.74723671e-01	4.91058351e-01
3.38273020e-01	4.35476754e-01	4.71893648e-01	4.88754045e-01
3.39553021e-01	4.33209204e-01	4.69076029e-01	4.86458454e-01
3.40833022e-01	4.30951727e-01	4.66270826e-01	4.84171514e-01
3.42113024e-01	4.28704295e-01	4.63478050e-01	4.81893163e-01
3.43393025e-01	4.26466882e-01	4.60697711e-01	4.79623339e-01
3.44673026e-01	4.24239458e-01	4.57929818e-01	4.77361980e-01
3.45953027e-01	4.22021996e-01	4.55174380e-01	4.75109023e-01
3.47233029e-01	4.19814469e-01	4.52431403e-01	4.72864406e-01
3.48513030e-01	4.17616848e-01	4.49700895e-01	4.70628069e-01
3.49793031e-01	4.15429105e-01	4.46982859e-01	4.68399950e-01
3.51073033e-01	4.13251211e-01	4.44277302e-01	4.66179989e-01
3.52353034e-01	4.11083139e-01	4.41584227e-01	4.63968125e-01
3.53633035e-01	4.08924860e-01	4.38903635e-01	4.61764297e-01
3.54913036e-01	4.06776345e-01	4.36235531e-01	4.59568446e-01
3.56193038e-01	4.04637566e-01	4.33579913e-01	4.57380513e-01
3.57473039e-01	4.02508493e-01	4.30936783e-01	4.55200438e-01
3.58753040e-01	4.00389098e-01	4.28306139e-01	4.53028163e-01
3.60033042e-01	3.98279352e-01	4.25687981e-01	4.50863629e-01
3.61313043e-01	3.96179226e-01	4.23082305e-01	4.48706778e-01
3.62593044e-01	3.94088691e-01	4.20489108e-01	4.46557554e-01
3.63873045e-01	3.92007718e-01	4.17908387e-01	4.44415898e-01
3.65153047e-01	3.89936276e-01	4.15340136e-01	4.42281754e-01
3.66433048e-01	3.87874338e-01	4.12784350e-01	4.40155067e-01
3.67713049e-01	3.85821873e-01	4.10241022e-01	4.38035779e-01
3.68993051e-01	3.83778852e-01	4.07710145e-01	4.35923837e-01
3.70273052e-01	3.81745246e-01	4.05191710e-01	4.33819185e-01
3.71553053e-01	3.79721024e-01	4.02685709e-01	4.31721768e-01
3.72833054e-01	3.77706158e-01	4.00192133e-01	4.29631534e-01
3.74113056e-01	3.75700616e-01	3.97710970e-01	4.27548429e-01
3.75393057e-01	3.73704371e-01	3.95242209e-01	4.25472400e-01
3.76673058e-01	3.71717391e-01	3.92785839e-01	4.23403395e-01
3.77953059e-01	3.69739647e-01	3.90341848e-01	4.21341362e-01
3.79233061e-01	3.67771109e-01	3.87910220e-01	4.19286250e-01
3.80513062e-01	3.65811746e-01	3.85490943e-01	4.17238008e-01
3.81793063e-01	3.63861529e-01	3.83084002e-01	4.15196587e-01
3.83073065e-01	3.61920428e-01	3.80689381e-01	4.13161936e-01
3.84353066e-01	3.59988413e-01	3.78307064e-01	4.11134007e-01
3.85633067e-01	3.58065453e-01	3.75937034e-01	4.09112752e-01
3.86913068e-01	3.56151518e-01	3.73579273e-01	4.07098122e-01
3.88193070e-01	3.54246578e-01	3.71233763e-01	4.05090071e-01
3.89473071e-01	3.52350602e-01	3.68900485e-01	4.03088552e-01
3.90753072e-01	3.50463561e-01	3.66579420e-01	4.01093519e-01
3.92033074e-01	3.48585423e-01	3.64270547e-01	3.99104926e-01
3.93313075e-01	3.46716160e-01	3.61973846e-01	3.97122730e-01
3.94593076e-01	3.44855739e-01	3.59689295e-01	3.95146884e-01
3.95873077e-01	3.43004131e-01	3.57416871e-01	3.93177347e-01
3.97153079e-01	3.41161306e-01	3.55156553e-01	3.91214075e-01
3.98433080e-01	3.39327232e-01	3.52908316e-01	3.89257026e-01
3.99713081e-01	3.37501880e-01	3.50672137e-01	3.87306157e-01
4.00993083e-01	3.35685219e-01	3.48447992e-01	3.85361429e-01
4.02273084e-01	3.33877218e-01	3.46235855e-01	3.83422801e-01
4.03553085e-01	3.32077848e-01	3.44035700e-01	3.81490232e-01
4.04833086e-01	3.30287076e-01	3.41847501e-01	3.79563684e-01
4.06113088e-01	3.28504874e-01	3.39671232e-01	3.77643118e-01
4.07393089e-01	3.26731210e-01	3.37506866e-01	3.75728497e-01
4.08673090e-01	3.24966053e-01	3.35354373e-01	3.73819783e-01
4.09953091e-01	3.23209374e-01	3.33213726e-01	3.71916940e-01
4.11233093e-01	3.21461142e-01	3.31084896e-01	3.70019931e-01
4.12513094e-01	3.19721325e-01	3.28967854e-01	3.68128722e-01
4.13793095e-01	3.17989895e-01	3.26862568e-01	3.66243278e-01
4.15073097e-01	3.16266819e-01	3.24769010e-01	3.64363565e-01
4.16353098e-01	3.14552068e-01	3.22687148e-01	3.62489549e-01
4.17633099e-01	3.12845611e-01	3.20616951e-01	3.60621199e-01
4.18913100e-01	3.11147418e-01	3.18558386e-01	3.58758481e-01
4.20193102e-01	3.09457458e-01	3.16511422e-01	3.56901366e-01
4.21473103e-01	3.07775700e-01	3.14476025e-01	3.55049821e-01
4.22753104e-01	3.06102114e-01	3.12452162e-01	3.53203818e-01
4.24033106e-01	3.04436670e-01	3.10439800e-01	3.51363326e-01
4.25313107e-01	3.02779336e-01	3.08438904e-01	3.49528318e-01
4.26593108e-01	3.01130084e-01	3.06449440e-01	3.47698764e-01
4.27873109e-01	2.99488881e-01	3.04471372e-01	3.45874638e-01
4.29153111e-01	2.97855699e-01	3.02504666e-01	3.44055912e-01
4.30433112e-01	2.96230506e-01	3.00549286e-01	3.42242561e-01
4.31713113e-01	2.94613272e-01	2.98605195e-01	3.40434559e-01
4.32993115e-01	2.93003967e-01	2.96672356e-01	3.38631881e-01
4.34273116e-01	2.91402560e-01	2.94750733e-01	3.36834504e-01
4.35553117e-01	2.89809021e-01	2.92840289e-01	3.35042403e-01
4.36833118e-01	2.88223320e-01	2.90940985e-01	3.33255555e-01
4.38113120e-01	2.86645427e-01	2.89052784e-01	3.31473939e-01
4.39393121e-01	2.85075311e-01	2.87175648e-01	3.29697532e-01
4.40673122e-01	2.83512942e-01	2.85309536e-01	3.27926313e-01
4.41953123e-01	2.81958291e-01	2.83454411e-01	3.26160263e-01
4.43233125e-01	2.80411326e-01	2.81610233e-01	3.24399361e-01
4.44513126e-01	2.78872019e-01	2.79776962e-01	3.22643588e-01
4.45793127e-01	2.77340338e-01	2.77954558e-01	3.20892925e-01
4.47073129e-01	2.75816254e-01	2.76142981e-01	3.19147355e-01
4.48353130e-01	2.74299737e-01	2.74342191e-01	3.17406859e-01
4.49633131e-01	2.72790757e-01	2.72552145e-01	3.15671422e-01
4.50913132e-01	2.71289284e-01	2.70772804e-01	3.13941027e-01
4.52193134e-01	2.69795288e-01	2.69004125e-01	3.12215659e-01
4.53473135e-01	2.68308739e-01	2.67246067e-01	3.10495301e-01
4.54753136e-01	2.66829609e-01	2.65498587e-01	3.08779941e-01
4.56033138e-01	2.65357866e-01	2.63761645e-01	3.07069563e-01
4.57313139e-01	2.63893481e-01	2.62035196e-01	3.05364155e-01
4.58593140e-01	2.62436424e-01	2.60319198e-01	3.03663704e-01
4.59873141e-01	2.60986667e-01	2.58613609e-01	3.01968198e-01
4.61153143e-01	2.59544179e-01	2.56918385e-01	3.00277625e-01
4.62433144e-01	2.58108931e-01	2.55233482e-01	2.98591974e-01
4.63713145e-01	2.56680893e-01	2.53558857e-01	2.96911234e-01
4.64993147e-01	2.55260036e-01	2.51894467e-01	2.95235395e-01
4.66273148e-01	2.53846331e-01	2.50240266e-01	2.93564449e-01
4.67553149e-01	2.52439748e-01	2.48596212e-01	2.91898385e-01
4.68833150e-01	2.51040258e-01	2.46962258e-01	2.90237195e-01
4.70113152e-01	2.49647832e-01	2.45338362e-01	2.88580872e-01
4.71393153e-01	2.48262441e-01	2.43724478e-01	2.86929408e-01
4.72673154e-01	2.46884056e-01	2.42120561e-01	2.85282796e-01
4.73953155e-01	2.45512647e-01	2.40526566e-01	2.83641029e-01
4.75233157e-01	2.44148185e-01	2.38942448e-01	2.82004102e-01
4.76513158e-01	2.42790643e-01	2.37368161e-01	2.80372008e-01
4.77793159e-01	2.41439990e-01	2.35803661e-01	2.78744744e-01
4.79073161e-01	2.40096197e-01	2.34248900e-01	2.77122304e-01
4.80353162e-01	2.38759238e-01	2.32703834e-01	2.75504684e-01
4.81633163e-01	2.37429081e-01	2.31168417e-01	2.73891881e-01
4.82913164e-01	2.36105700e-01	2.29642602e-01	2.72283891e-01
4.84193166e-01	2.34789064e-01	2.28126344e-01	2.70680711e-01
4.85473167e-01	2.33479147e-01	2.26619596e-01	2.69082339e-01
4.86753168e-01	2.32175918e-01	2.25122312e-01	2.67488774e-01
4.88033170e-01	2.30879351e-01	2.23634445e-01	2.65900013e-01
4.89313171e-01	2.29589416e-01	2.22155949e-01	2.64316055e-01
4.90593172e-01	2.28306085e-01	2.20686778e-01	2.62736900e-01
4.91873173e-01	2.27029330e-01	2.19226884e-01	2.61162548e-01
4.93153175e-01	2.25759123e-01	2.17776222e-01	2.59592997e-01
4.94433176e-01	2.24495436e-01	2.16334743e-01	2.58028250e-01
4.95713177e-01	2.23238240e-01	2.14902403e-01	2.56468305e-01
4.96993179e-01	2.21987509e-01	2.13479152e-01	2.54913166e-01
4.98273180e-01	2.20743213e-01	2.12064945e-01	2.53362832e-01
4.99553181e-01	2.19505325e-01	2.10659735e-01	2.51817306e-01
5.00833182e-01	2.18273818e-01	2.09263474e-01	2.50276590e-01
5.02113184e-01	2.17048663e-01	2.07876116e-01	2.48740686e-01
5.03393185e-01	2.15829833e-01	2.06497613e-01	2.47209598e-01
5.04673186e-01	2.14617301e-01	2.05127918e-01	2.45683328e-01
5.05953187e-01	2.13411039e-01	2.03766985e-01	2.44161879e-01
5.07233189e-01	2.12211019e-01	2.02414766e-01	2.42645257e-01
5.08513190e-01	2.11017214e-01	2.01071214e-01	2.41133463e-01
5.09793191e-01	2.09829597e-01	1.99736281e-01	2.39626503e-01
5.11073193e-01	2.08648141e-01	1.98409922e-01	2.38124382e-01
5.12353194e-01	2.07472819e-01	1.97092088e-01	2.36627103e-01
5.13633195e-01	2.06303603e-01	1.95782733e-01	2.35134673e-01
5.14913196e-01	2.05140467e-01	1.94481809e-01	2.33647096e-01
5.16193198e-01	2.03983383e-01	1.93189270e-01	2.32164378e-01
5.17473199e-01	2.02832325e-01	1.91905068e-01	2.30686525e-01
5.18753200e-01	2.01687266e-01	1.90629156e-01	2.29213542e-01
5.20033202e-01	2.00548179e-01	1.89361488e-01	2.27745437e-01
5.21313203e-01	1.99415038e-01	1.88102017e-01	2.26282215e-01
5.22593204e-01	1.98287816e-01	1.86850695e-01	2.24823883e-01
5.23873205e-01	1.97166487e-01	1.85607477e-01	2.23370448e-01
5.25153207e-01	1.96051024e-01	1.84372314e-01	2.21921917e-01
5.26433208e-01	1.94941400e-01	1.83145161e-01	2.20478297e-01
5.27713209e-01	1.93837591e-01	1.81925971e-01	2.19039596e-01
5.28993211e-01	1.92739568e-01	1.80714697e-01	2.17605821e-01
5.30273212e-01	1.91647308e-01	1.79511292e-01	2.16176980e-01
5.31553213e-01	1.90560782e-01	1.78315711e-01	2.14753080e-01
5.32833214e-01	1.89479966e-01	1.77127907e-01	2.13334130e-01
5.34113216e-01	1.88404833e-01	1.75947834e-01	2.11920138e-01
5.35393217e-01	1.87335358e-01	1.74775445e-01	2.10511111e-01
5.36673218e-01	1.86271515e-01	1.73610695e-01	2.09107059e-01
5.37953219e-01	1.85213278e-01	1.72453537e-01	2.07707990e-01
5.39233221e-01	1.84160622e-01	1.71303926e-01	2.06313912e-01
5.40513222e-01	1.83113521e-01	1.70161815e-01	2.04924834e-01
5.41793223e-01	1.82071950e-01	1.69027160e-01	2.03540764e-01
5.43073225e-01	1.81035883e-01	1.67899913e-01	2.02161713e-01
5.44353226e-01	1.80005296e-01	1.66780031e-01	2.00787688e-01
5.45633227e-01	1.78980163e-01	1.65667468e-01	1.99418698e-01
5.46913228e-01	1.77960458e-01	1.64562177e-01	1.98054753e-01
5.48193230e-01	1.76946158e-01	1.63464115e-01	1.96695861e-01
5.49473231e-01	1.75937237e-01	1.62373237e-01	1.95342032e-01
5.50753232e-01	1.74933669e-01	1.61289496e-01	1.93993275e-01
5.52033234e-01	1.73935431e-01	1.60212849e-01	1.92649599e-01
5.53313235e-01	1.72942498e-01	1.59143251e-01	1.91311014e-01
5.54593236e-01	1.71954845e-01	1.58080658e-01	1.89977528e-01
5.55873237e-01	1.70972447e-01	1.57025025e-01	1.88649151e-01
5.57153239e-01	1.69995280e-01	1.55976307e-01	1.87325892e-01
5.58433240e-01	1.69023319e-01	1.54934462e-01	1.86007760e-01
5.59713241e-01	1.68056541e-01	1.53899444e-01	1.84694765e-01
5.60993243e-01	1.67094921e-01	1.52871211e-01	1.83386915e-01
5.62273244e-01	1.66138435e-01	1.51849718e-01	1.82084221e-01
5.63553245e-01	1.65187059e-01	1.50834922e-01	1.80786691e-01
5.64833246e-01	1.64240769e-01	1.49826780e-01	1.79494334e-01
5.66113248e-01	1.63299540e-01	1.48825248e-01	1.78207160e-01
5.67393249e-01	1.62363350e-01	1.47830284e-01	1.76925177e-01
5.68673250e-01	1.61432174e-01	1.46841845e-01	1.75648395e-01
5.69953251e-01	1.60505989e-01	1.45859888e-01	1.74376822e-01
5.71233253e-01	1.59584770e-01	1.44884371e-01	1.73110467e-01
5.72513254e-01	1.58668496e-01	1.43915251e-01	1.71849340e-01
5.73793255e-01	1.57757141e-01	1.42952486e-01	1.70593449e-01
5.75073257e-01	1.56850684e-01	1.41996034e-01	1.69342802e-01
5.76353258e-01	1.55949100e-01	1.41045854e-01	1.68097409e-01
5.77633259e-01	1.55052367e-01	1.40101904e-01	1.66857277e-01
5.78913260e-01	1.54160460e-01	1.39164141e-01	1.65622415e-01
5.80193262e-01	1.53273358e-01	1.38232526e-01	1.64392832e-01
5.81473263e-01	1.52391038e-01	1.37307017e-01	1.63168535e-01
5.82753264e-01	1.51513476e-01	1.36387572e-01	1.61949533e-01
5.84033266e-01	1.50640650e-01	1.35474152e-01	1.60735833e-01
5.85313267e-01	1.49772536e-01	1.34566716e-01	1.59527444e-01
5.86593268e-01	1.48909113e-01	1.33665223e-01	1.58324372e-01
5.87873269e-01	1.48050358e-01	1.32769634e-01	1.57126627e-01
5.89153271e-01	1.47196249e-01	1.31879907e-01	1.55934214e-01
5.90433272e-01	1.46346762e-01	1.30996005e-01	1.54747142e-01
5.91713273e-01	1.45501877e-01	1.30117886e-01	1.53565417e-01
5.92993275e-01	1.44661570e-01	1.29245512e-01	1.52389047e-01
5.94273276e-01	1.43825819e-01	1.28378844e-01	1.51218038e-01
5.95553277e-01	1.42994603e-01	1.27517842e-01	1.50052397e-01
5.96833278e-01	1.42167899e-01	1.26662468e-01	1.48892130e-01
5.98113280e-01	1.41345686e-01	1.25812683e-01	1.47737244e-01
5.99393281e-01	1.40527942e-01	1.24968448e-01	1.46587745e-01
6.00673282e-01	1.39714644e-01	1.24129727e-01	1.45443640e-01
6.01953283e-01	1.38905772e-01	1.23296480e-01	1.44304933e-01
6.03233285e-01	1.38101304e-01	1.22468670e-01	1.43171630e-01
6.04513286e-01	1.37301219e-01	1.21646259e-01	1.42043738e-01
6.05793287e-01	1.36505494e-01	1.20829210e-01	1.40921260e-01
6.07073289e-01	1.35714109e-01	1.20017487e-01	1.39804203e-01
6.08353290e-01	1.34927042e-01	1.19211051e-01	1.38692571e-01
6.09633291e-01	1.34144273e-01	1.18409866e-01	1.37586369e-01
6.10913292e-01	1.33365780e-01	1.17613897e-01	1.36485600e-01
6.12193294e-01	1.32591542e-01	1.16823105e-01	1.35390271e-01
6.13473295e-01	1.31821539e-01	1.16037456e-01	1.34300384e-01
6.14753296e-01	1.31055749e-01	1.15256914e-01	1.33215943e-01
6.16033298e-01	1.30294151e-01	1.14481443e-01	1.32136953e-01
6.17313299e-01	1.29536726e-01	1.13711007e-01	1.31063415e-01
6.18593300e-01	1.28783452e-01	1.12945571e-01	1.29995335e-01
6.19873301e-01	1.28034310e-01	1.12185100e-01	1.28932714e-01
6.21153303e-01	1.27289277e-01	1.11429560e-01	1.27875555e-01
6.22433304e-01	1.26548335e-01	1.10678916e-01	1.26823861e-01
6.23713305e-01	1.25811463e-01	1.09933133e-01	1.25777634e-01
6.24993307e-01	1.25078641e-01	1.09192178e-01	1.24736877e-01
6.26273308e-01	1.24349848e-01	1.08456016e-01	1.23701590e-01
6.27553309e-01	1.23625065e-01	1.07724613e-01	1.22671776e-01
6.28833310e-01	1.22904271e-01	1.06997937e-01	1.21647436e-01
6.30113312e-01	1.22187447e-01	1.06275954e-01	1.20628570e-01
6.31393313e-01	1.21474573e-01	1.05558630e-01	1.19615181e-01
6.32673314e-01	1.20765630e-01	1.04845934e-01	1.18607268e-01
6.33953315e-01	1.20060597e-01	1.04137832e-01	1.17604832e-01
6.35233317e-01	1.19359455e-01	1.03434292e-01	1.16607873e-01
6.36513318e-01	1.18662185e-01	1.02735282e-01	1.15616391e-01
6.37793319e-01	1.17968767e-01	1.02040769e-01	1.14630385e-01
6.39073321e-01	1.17279182e-01	1.01350723e-01	1.13649855e-01
6.40353322e-01	1.16593410e-01	1.00665111e-01	1.12674800e-01
6.41633323e-01	1.15911433e-01	9.99839020e-02	1.11705219e-01
6.42913324e-01	1.15233231e-01	9.93070653e-02	1.10741111e-01
6.44193326e-01	1.14558786e-01	9.86345698e-02	1.09782473e-01
6.45473327e-01	1.13888078e-01	9.79663849e-02	1.08829305e-01
6.46753328e-01	1.13221089e-01	9.73024800e-02	1.07881603e-01
6.48033330e-01	1.12557800e-01	9.66428249e-02	1.06939365e-01
6.49313331e-01	1.11898192e-01	9.59873896e-02	1.06002589e-01
6.50593332e-01	1.11242246e-01	9.53361443e-02	1.05071273e-01
6.51873333e-01	1.10589944e-01	9.46890594e-02	1.04145411e-01
6.53153335e-01	1.09941268e-01	9.40461055e-02	1.03225002e-01
6.54433336e-01	1.09296199e-01	9.34072534e-02	1.02310042e-01
6.55713337e-01	1.08654719e-01	9.27724742e-02	1.01400526e-01
6.56993339e-01	1.08016809e-01	9.21417392e-02	1.00496451e-01
6.58273340e-01	1.07382452e-01	9.15150198e-02	9.95978112e-02
6.59553341e-01	1.06751629e-01	9.08922877e-02	9.87046028e-02
6.60833342e-01	1.06124323e-01	9.02735149e-02	9.78168207e-02
6.62113344e-01	1.05500515e-01	8.96586733e-02	9.69344595e-02
6.63393345e-01	1.04880187e-01	8.90477355e-02	9.60575137e-02
6.64673346e-01	1.04263323e-01	8.84406738e-02	9.51859776e-02
6.65953347e-01	1.03649903e-01	8.78374610e-02	9.43198451e-02
6.67233349e-01	1.03039911e-01	8.72380701e-02	9.34591100e-02
6.68513350e-01	1.02433329e-01	8.66424742e-02	9.26037657e-02
6.69793351e-01	1.01830139e-01	8.60506467e-02	9.17538054e-02
6.71073353e-01	1.01230325e-01	8.54625612e-02	9.09092221e-02
6.72353354e-01	1.00633868e-01	8.48781915e-02	9.00700085e-02
6.73633355e-01	1.00040751e-01	8.42975115e-02	8.92361569e-02
6.74913356e-01	9.94509582e-02	8.37204954e-02	8.84076597e-02
6.76193358e-01	9.88644712e-02	8.31471176e-02	8.75845086e-02
6.77473359e-01	9.82812734e-02	8.25773527e-02	8.67666954e-02
6.78753360e-01	9.77013477e-02	8.20111756e-02	8.59542115e-02
6.80033362e-01	9.71246774e-02	8.14485612e-02	8.51470480e-02
6.81313363e-01	9.65512457e-02	8.08894847e-02	8.43451960e-02
6.82593364e-01	9.59810357e-02	8.03339215e-02	8.35486460e-02
6.83873365e-01	9.54140308e-02	7.97818472e-02	8.27573885e-02
6.85153367e-01	9.48502144e-02	7.92332377e-02	8.19714137e-02
6.86433368e-01	9.42895701e-02	7.86880689e-02	8.11907115e-02
6.87713369e-01	9.37320813e-02	7.81463169e-02	8.04152716e-02
6.88993371e-01	9.31777317e-02	7.76079583e-02	7.96450835e-02
6.90273372e-01	9.26265050e-02	7.70729695e-02	7.88801363e-02
6.91553373e-01	9.20783850e-02	7.65413274e-02	7.81204191e-02
6.92833374e-01	9.15333555e-02	7.60130088e-02	7.73659206e-02
6.94113376e-01	9.09914004e-02	7.54879911e-02	7.66166292e-02
6.95393377e-01	9.04525037e-02	7.49662514e-02	7.58725333e-02
6.96673378e-01	8.99166495e-02	7.44477674e-02	7.51336209e-02
6.97953379e-01	8.93838220e-02	7.39325168e-02	7.43998797e-02
6.99233381e-01	8.88540052e-02	7.34204774e-02	7.36712974e-02
7.00513382e-01	8.83271835e-02	7.29116275e-02	7.29478613e-02
7.01793383e-01	8.78033412e-02	7.24059452e-02	7.22295585e-02
7.03073385e-01	8.72824628e-02	7.19034090e-02	7.15163759e-02
7.04353386e-01	8.67645326e-02	7.14039977e-02	7.08083003e-02
7.05633387e-01	8.62495353e-02	7.09076899e-02	7.01053179e-02
7.06913388e-01	8.57374555e-02	7.04144648e-02	6.94074152e-02
7.08193390e-01	8.52282779e-02	6.99243014e-02	6.87145781e-02
7.09473391e-01	8.47219872e-02	6.94371793e-02	6.80267924e-02
7.10753392e-01	8.42185683e-02	6.89530779e-02	6.73440437e-02
7.12033394e-01	8.37180060e-02	6.84719770e-02	6.66663175e-02
7.13313395e-01	8.32202853e-02	6.79938564e-02	6.59935989e-02
7.14593396e-01	8.27253913e-02	6.75186962e-02	6.53258728e-02
7.15873397e-01	8.22333090e-02	6.70464767e-02	6.46631242e-02
7.17153399e-01	8.17440237e-02	6.65771783e-02	6.40053374e-02
7.18433400e-01	8.12575206e-02	6.61107816e-02	6.33524970e-02
7.19713401e-01	8.07737849e-02	6.56472673e-02	6.27045871e-02
7.20993403e-01	8.02928020e-02	6.51866163e-02	6.20615917e-02
7.22273404e-01	7.98145575e-02	6.47288098e-02	6.14234946e-02
7.23553405e-01	7.93390367e-02	6.42738290e-02	6.07902795e-02
7.24833406e-01	7.88662253e-02	6.38216553e-02	6.01619296e-02
7.26113408e-01	7.83961089e-02	6.33722702e-02	5.95384284e-02
7.27393409e-01	7.79286732e-02	6.29256556e-02	5.89197588e-02
7.28673410e-01	7.74639040e-02	6.24817934e-02	5.83059038e-02
7.29953411e-01	7.70017871e-02	6.20406655e-02	5.76968460e-02
7.31233413e-01	7.65423085e-02	6.16022542e-02	5.70925680e-02
7.32513414e-01	7.60854540e-02	6.11665420e-02	5.64930522e-02
7.33793415e-01	7.56312098e-02	6.07335113e-02	5.58982807e-02
7.35073417e-01	7.51795619e-02	6.03031448e-02	5.53082356e-02
7.36353418e-01	7.47304965e-02	5.98754253e-02	5.47228988e-02
7.37633419e-01	7.42839998e-02	5.94503359e-02	5.41422519e-02
7.38913420e-01	7.38400581e-02	5.90278597e-02	5.35662766e-02
7.40193422e-01	7.33986579e-02	5.86079800e-02	5.29949542e-02
7.41473423e-01	7.29597854e-02	5.81906801e-02	5.24282660e-02
7.42753424e-01	7.25234272e-02	5.77759438e-02	5.18661930e-02
7.44033426e-01	7.20895698e-02	5.73637548e-02	5.13087163e-02
7.45313427e-01	7.16581998e-02	5.69540968e-02	5.07558166e-02
7.46593428e-01	7.12293040e-02	5.65469540e-02	5.02074747e-02
7.47873429e-01	7.08028691e-02	5.61423105e-02	4.96636709e-02
7.49153431e-01	7.03788818e-02	5.57401505e-02	4.91243858e-02
7.50433432e-01	6.99573290e-02	5.53404587e-02	4.85895995e-02
7.51713433e-01	6.95381977e-02	5.49432194e-02	4.80592923e-02
7.52993435e-01	6.91214748e-02	5.45484174e-02	4.75334440e-02
7.54273436e-01	6.87071474e-02	5.41560376e-02	4.70120347e-02
7.55553437e-01	6.82952026e-02	5.37660650e-02	4.64950440e-02
7.56833438e-01	6.78856275e-02	5.33784847e-02	4.59824516e-02
7.58113440e-01	6.74784095e-02	5.29932819e-02	4.54742370e-02
7.59393441e-01	6.70735357e-02	5.26104420e-02	4.49703796e-02
7.60673442e-01	6.66709937e-02	5.22299505e-02	4.44708587e-02
7.61953443e-01	6.62707706e-02	5.18517931e-02	4.39756535e-02
7.63233445e-01	6.58728542e-02	5.14759555e-02	4.34847431e-02
7.64513446e-01	6.54772318e-02	5.11024236e-02	4.29981064e-02
7.65793447e-01	6.50838911e-02	5.07311834e-02	4.25157224e-02
7.67073449e-01	6.46928197e-02	5.03622210e-02	4.20375698e-02
7.68353450e-01	6.43040054e-02	4.99955228e-02	4.15636273e-02
7.69633451e-01	6.39174359e-02	4.96310750e-02	4.10938735e-02
7.70913452e-01	6.35330990e-02	4.92688642e-02	4.06282870e-02
7.72193454e-01	6.31509827e-02	4.89088771e-02	4.01668461e-02
7.73473455e-01	6.27710750e-02	4.85511002e-02	3.97095292e-02
7.74753456e-01	6.23933637e-02	4.81955205e-02	3.92563145e-02
7.76033458e-01	6.20178370e-02	4.78421250e-02	3.88071803e-02
7.77313459e-01	6.16444830e-02	4.74909007e-02	3.83621046e-02
7.78593460e-01	6.12732899e-02	4.71418347e-02	3.79210655e-02
7.79873461e-01	6.09042459e-02	4.67949145e-02	3.74840410e-02
7.81153463e-01	6.05373394e-02	4.64501274e-02	3.70510089e-02
7.82433464e-01	6.01725586e-02	4.61074608e-02	3.66219472e-02
7.83713465e-01	5.98098921e-02	4.57669025e-02	3.61968334e-02
7.84993467e-01	5.94493282e-02	4.54284402e-02	3.57756455e-02
7.86273468e-01	5.90908554e-02	4.50920617e-02	3.53583610e-02
7.87553469e-01	5.87344625e-02	4.47577549e-02	3.49449576e-02
7.88833470e-01	5.83801380e-02	4.44255079e-02	3.45354128e-02
7.90113472e-01	5.80278705e-02	4.40953088e-02	3.41297042e-02
7.91393473e-01	5.76776489e-02	4.37671459e-02	3.37278091e-02
7.92673474e-01	5.73294620e-02	4.34410074e-02	3.33297050e-02
7.93953475e-01	5.69832986e-02	4.31168820e-02	3.29353694e-02
7.95233477e-01	5.66391476e-02	4.27947579e-02	3.25447795e-02
7.96513478e-01	5.62969979e-02	4.24746240e-02	3.21579126e-02
7.97793479e-01	5.59568388e-02	4.21564689e-02	3.17747461e-02
7.99073481e-01	5.56186591e-02	4.18402815e-02	3.13952572e-02
8.00353482e-01	5.52824480e-02	4.15260506e-02	3.10194231e-02
8.01633483e-01	5.49481947e-02	4.12137652e-02	3.06472210e-02
8.02913484e-01	5.46158886e-02	4.09034145e-02	3.02786280e-02
8.04193486e-01	5.42855187e-02	4.05949877e-02	2.99136214e-02
8.05473487e-01	5.39570745e-02	4.02884740e-02	2.95521783e-02
8.06753488e-01	5.36305455e-02	3.99838627e-02	2.91942757e-02
8.08033490e-01	5.33059209e-02	3.96811433e-02	2.88398909e-02
8.09313491e-01	5.29831904e-02	3.93803053e-02	2.84890009e-02
8.10593492e-01	5.26623436e-02	3.90813384e-02	2.81415827e-02
8.11873493e-01	5.23433699e-02	3.87842323e-02	2.77976135e-02
8.13153495e-01	5.20262591e-02	3.84889766e-02	2.74570704e-02
8.14433496e-01	5.17110009e-02	3.81955613e-02	2.71199304e-02
8.15713497e-01	5.13975850e-02	3.79039763e-02	2.67861707e-02
8.16993499e-01	5.10860013e-02	3.76142117e-02	2.64557683e-02
8.18273500e-01	5.07762396e-02	3.73262574e-02	2.61287002e-02
8.19553501e-01	5.04682899e-02	3.70401038e-02	2.58049437e-02
8.20833502e-01	5.01621421e-02	3.67557409e-02	2.54844759e-02
8.22113504e-01	4.98577862e-02	3.64731593e-02	2.51672737e-02
8.23393505e-01	4.95552124e-02	3.61923491e-02	2.48533145e-02
8.24673506e-01	4.92544106e-02	3.59133010e-02	2.45425753e-02
8.25953507e-01	4.89553712e-02	3.56360054e-02	2.42350333e-02
8.27233509e-01	4.86580843e-02	3.53604530e-02	2.39306657e-02
8.28513510e-01	4.83625401e-02	3.50866344e-02	2.36294498e-02
8.29793511e-01	4.80687290e-02	3.48145404e-02	2.33313627e-02
8.31073513e-01	4.77766415e-02	3.45441618e-02	2.30363819e-02
8.32353514e-01	4.74862677e-02	3.42754895e-02	2.27444844e-02
8.33633515e-01	4.71975984e-02	3.40085144e-02	2.24556478e-02
8.34913516e-01	4.69106239e-02	3.37432276e-02	2.21698494e-02
8.36193518e-01	4.66253348e-02	3.34796202e-02	2.18870665e-02
8.37473519e-01	4.63417217e-02	3.32176832e-02	2.16072766e-02
8.38753520e-01	4.60597753e-02	3.29574079e-02	2.13304572e-02
8.40033522e-01	4.57794863e-02	3.26987856e-02	2.10565858e-02
8.41313523e-01	4.55008455e-02	3.24418075e-02	2.07856400e-02
8.42593524e-01	4.52238435e-02	3.21864652e-02	2.05175973e-02
8.43873525e-01	4.49484714e-02	3.19327500e-02	2.02524355e-02
8.45153527e-01	4.46747200e-02	3.16806534e-02	1.99901322e-02
8.46433528e-01	4.44025801e-02	3.14301670e-02	1.97306652e-02
8.47713529e-01	4.41320429e-02	3.11812825e-02	1.94740123e-02
8.48993531e-01	4.38630993e-02	3.09339915e-02	1.92201513e-02
8.50273532e-01	4.35957404e-02	3.06882858e-02	1.89690601e-02
8.51553533e-01	4.33299573e-02	3.04441571e-02	1.87207168e-02
8.52833534e-01	4.30657413e-02	3.02015973e-02	1.84750994e-02
8.54113536e-01	4.28030835e-02	2.99605983e-02	1.82321858e-02
8.55393537e-01	4.25419751e-02	2.97211520e-02	1.79919544e-02
8.56673538e-01	4.22824076e-02	2.94832505e-02	1.77543832e-02
8.57953539e-01	4.20243721e-02	2.92468858e-02	1.75194506e-02
8.59233541e-01	4.17678603e-02	2.90120500e-02	1.72871349e-02
8.60513542e-01	4.15128633e-02	2.87787353e-02	1.70574146e-02
8.61793543e-01	4.12593729e-02	2.85469338e-02	1.68302680e-02
8.63073545e-01	4.10073804e-02	2.83166379e-02	1.66056737e-02
8.64353546e-01	4.07568775e-02	2.80878397e-02	1.63836104e-02
8.65633547e-01	4.05078558e-02	2.78605318e-02	1.61640568e-02
8.66913548e-01	4.02603069e-02	2.76347063e-02	1.59469915e-02
8.68193550e-01	4.00142225e-02	2.74103559e-02	1.57323936e-02
8.69473551e-01	3.97695944e-02	2.71874730e-02	1.55202417e-02
8.70753552e-01	3.95264144e-02	2.69660500e-02	1.53105151e-02
8.72033554e-01	3.92846742e-02	2.67460796e-02	1.51031927e-02
8.73313555e-01	3.90443659e-02	2.65275544e-02	1.48982537e-02
8.74593556e-01	3.88054812e-02	2.63104671e-02	1.46956773e-02
8.75873557e-01	3.85680122e-02	2.60948103e-02	1.44954429e-02
8.77153559e-01	3.83319508e-02	2.58805767e-02	1.42975299e-02
8.78433560e-01	3.80972891e-02	2.56677593e-02	1.41019177e-02
8.79713561e-01	3.78640192e-02	2.54563507e-02	1.39085860e-02
8.80993563e-01	3.76321332e-02	2.52463438e-02	1.37175143e-02
8.82273564e-01	3.74016232e-02	2.50377316e-02	1.35286825e-02
8.83553565e-01	3.71724815e-02	2.48305069e-02	1.33420704e-02
8.84833566e-01	3.69447003e-02	2.46246628e-02	1.31576579e-02
8.86113568e-01	3.67182720e-02	2.44201922e-02	1.29754250e-02
8.87393569e-01	3.64931888e-02	2.42170883e-02	1.27953519e-02
8.88673570e-01	3.62694430e-02	2.40153440e-02	1.26174188e-02
8.89953571e-01	3.60470272e-02	2.38149525e-02	1.24416059e-02
8.91233573e-01	3.58259338e-02	2.36159070e-02	1.22678937e-02
8.92513574e-01	3.56061552e-02	2.34182006e-02	1.20962627e-02
8.93793575e-01	3.53876840e-02	2.32218266e-02	1.19266934e-02
8.95073577e-01	3.51705127e-02	2.30267783e-02	1.17591666e-02
8.96353578e-01	3.49546341e-02	2.28330488e-02	1.15936630e-02
8.97633579e-01	3.47400406e-02	2.26406316e-02	1.14301635e-02
8.98913580e-01	3.45267250e-02	2.24495200e-02	1.12686491e-02
9.00193582e-01	3.43146800e-02	2.22597074e-02	1.11091009e-02
9.01473583e-01	3.41038984e-02	2.20711872e-02	1.09515001e-02
9.02753584e-01	3.38943730e-02	2.18839529e-02	1.07958279e-02
9.04033586e-01	3.36860966e-02	2.16979978e-02	1.06420658e-02
9.05313587e-01	3.34790621e-02	2.15133157e-02	1.04901952e-02
9.06593588e-01	3.32732625e-02	2.13298999e-02	1.03401978e-02
9.07873589e-01	3.30686906e-02	2.11477440e-02	1.01920552e-02
9.09153591e-01	3.28653394e-02	2.09668417e-02	1.00457492e-02
9.10433592e-01	3.26632020e-02	2.07871866e-02	9.90126181e-03
9.11713593e-01	3.24622715e-02	2.06087723e-02	9.75857500e-03
9.12993595e-01	3.22625409e-02	2.04315925e-02	9.61767088e-03
9.14273596e-01	3.20640034e-02	2.02556409e-02	9.47853168e-03
9.15553597e-01	3.18666522e-02	2.00809113e-02	9.34113976e-03
9.16833598e-01	3.16704805e-02	1.99073974e-02	9.20547755e-03
9.18113600e-01	3.14754815e-02	1.97350930e-02	9.07152760e-03
9.19393601e-01	3.12816484e-02	1.95639920e-02	8.93927258e-03
9.20673602e-01	3.10889747e-02	1.93940881e-02	8.80869526e-03
9.21953603e-01	3.08974537e-02	1.92253752e-02	8.67977851e-03
9.23233605e-01	3.07070788e-02	1.90578473e-02	8.55250533e-03
9.24513606e-01	3.05178433e-02	1.88914981e-02	8.42685881e-03
9.25793607e-01	3.03297409e-02	1.87263218e-02	8.30282217e-03
9.27073609e-01	3.01427648e-02	1.85623122e-02	8.18037871e-03
9.28353610e-01	2.99569088e-02	1.83994633e-02	8.05951188e-03
9.29633611e-01	2.97721663e-02	1.82377692e-02	7.94020520e-03
9.30913612e-01	2.95885310e-02	1.80772239e-02	7.82244234e-03
9.32193614e-01	2.94059964e-02	1.79178213e-02	7.70620706e-03
9.33473615e-01	2.92245563e-02	1.77595557e-02	7.59148322e-03
9.34753616e-01	2.90442044e-02	1.76024211e-02	7.47825482e-03
9.36033618e-01	2.88649344e-02	1.74464116e-02	7.36650595e-03
9.37313619e-01	2.86867400e-02	1.72915214e-02	7.25622082e-03
9.38593620e-01	2.85096152e-02	1.71377447e-02	7.14738375e-03
9.39873621e-01	2.83335536e-02	1.69850756e-02	7.03997917e-03
9.41153623e-01	2.81585492e-02	1.68335083e-02	6.93399164e-03
9.42433624e-01	2.79845960e-02	1.66830371e-02	6.82940580e-03
9.43713625e-01	2.78116877e-02	1.65336563e-02	6.72620643e-03
9.44993627e-01	2.76398185e-02	1.63853600e-02	6.62437841e-03
9.46273628e-01	2.74689822e-02	1.62381427e-02	6.52390673e-03
9.47553629e-01	2.72991730e-02	1.60919985e-02	6.42477649e-03
9.48833630e-01	2.71303849e-02	1.59469219e-02	6.32697292e-03
9.50113632e-01	2.69626120e-02	1.58029071e-02	6.23048135e-03
9.51393633e-01	2.67958484e-02	1.56599487e-02	6.13528722e-03
9.52673634e-01	2.66300884e-02	1.55180408e-02	6.04137609e-03
9.53953635e-01	2.64653260e-02	1.53771781e-02	5.94873361e-03
9.55233637e-01	2.63015556e-02	1.52373548e-02	5.85734557e-03
9.56513638e-01	2.61387713e-02	1.50985654e-02	5.76719787e-03
9.57793639e-01	2.59769676e-02	1.49608045e-02	5.67827649e-03
9.59073641e-01	2.58161386e-02	1.48240664e-02	5.59056756e-03
9.60353642e-01	2.56562787e-02	1.46883457e-02	5.50405730e-03
9.61633643e-01	2.54973824e-02	1.45536369e-02	5.41873204e-03
9.62913644e-01	2.53394441e-02	1.44199346e-02	5.33457824e-03
9.64193646e-01	2.51824581e-02	1.42872332e-02	5.25158245e-03
9.65473647e-01	2.50264190e-02	1.41555275e-02	5.16973134e-03
9.66753648e-01	2.48713212e-02	1.40248119e-02	5.08901168e-03
9.68033650e-01	2.47171594e-02	1.38950810e-02	5.00941037e-03
9.69313651e-01	2.45639280e-02	1.37663296e-02	4.93091441e-03
9.70593652e-01	2.44116216e-02	1.36385522e-02	4.85351091e-03
9.71873653e-01	2.42602350e-02	1.35117434e-02	4.77718708e-03
9.73153655e-01	2.41097627e-02	1.33858981e-02	4.70193025e-03
9.74433656e-01	2.39601994e-02	1.32610109e-02	4.62772786e-03
9.75713657e-01	2.38115398e-02	1.31370764e-02	4.55456745e-03
9.76993659e-01	2.36637787e-02	1.30140894e-02	4.48243667e-03
9.78273660e-01	2.35169108e-02	1.28920447e-02	4.41132330e-03
9.79553661e-01	2.33709310e-02	1.27709369e-02	4.34121519e-03
9.80833662e-01	2.32258341e-02	1.26507610e-02	4.27210032e-03
9.82113664e-01	2.30816148e-02	1.25315117e-02	4.20396678e-03
9.83393665e-01	2.29382682e-02	1.24131837e-02	4.13680275e-03
9.84673666e-01	2.27957890e-02	1.22957719e-02	4.07059654e-03
9.85953667e-01	2.26541724e-02	1.21792712e-02	4.00533654e-03
9.87233669e-01	2.25134131e-02	1.20636764e-02	3.94101127e-03
9.88513670e-01	2.23735063e-02	1.19489824e-02	3.87760933e-03
9.89793671e-01	2.22344469e-02	1.18351841e-02	3.81511944e-03
9.91073673e-01	2.20962300e-02	1.17222763e-02	3.75353042e-03
9.92353674e-01	2.19588507e-02	1.16102540e-02	3.69283121e-03
9.93633675e-01	2.18223040e-02	1.14991121e-02	3.63301082e-03
9.94913676e-01	2.16865852e-02	1.13888457e-02	3.57405840e-03
9.96193678e-01	2.15516893e-02	1.12794495e-02	3.51596317e-03
9.97473679e-01	2.14176115e-02	1.11709187e-02	3.45871448e-03
9.98753680e-01	2.12843472e-02	1.10632483e-02	3.40230176e-03
1.00003368e+00	2.11518914e-02	1.09564331e-02	3.34671455e-03
1.00131368e+00	2.10202395e-02	1.08504683e-02	3.29194249e-03
1.00259368e+00	2.08893867e-02	1.07453490e-02	3.23797533e-03
1.00387369e+00	2.07593285e-02	1.06410701e-02	3.18480291e-03
1.00515369e+00	2.06300600e-02	1.05376267e-02	3.13241517e-03
1.00643369e+00	2.05015768e-02	1.04350140e-02	3.08080213e-03
1.00771369e+00	2.03738741e-02	1.03332270e-02	3.02995396e-03
1.00899369e+00	2.02469474e-02	1.02322609e-02	2.97986087e-03
1.01027369e+00	2.01207922e-02	1.01321107e-02	2.93051320e-03
1.01155369e+00	1.99954039e-02	1.00327717e-02	2.88190139e-03
1.01283369e+00	1.98707781e-02	9.93423901e-03	2.83401595e-03
1.01411370e+00	1.97469102e-02	9.83650779e-03	2.78684751e-03
1.01539370e+00	1.96237957e-02	9.73957325e-03	2.74038679e-03
1.01667370e+00	1.95014304e-02	9.64343060e-03	2.69462460e-03
1.01795370e+00	1.93798097e-02	9.54807506e-03	2.64955185e-03
1.01923370e+00	1.92589292e-02	9.45350188e-03	2.60515952e-03
1.02051370e+00	1.91387847e-02	9.35970630e-03	2.56143873e-03
1.02179370e+00	1.90193718e-02	9.26668361e-03	2.51838065e-03
1.02307370e+00	1.89006862e-02	9.17442908e-03	2.47597656e-03
1.02435371e+00	1.87827236e-02	9.08293802e-03	2.43421782e-03
1.02563371e+00	1.86654797e-02	8.99220574e-03	2.39309591e-03
1.02691371e+00	1.85489504e-02	8.90222757e-03	2.35260236e-03
1.02819371e+00	1.84331314e-02	8.81299886e-03	2.31272883e-03
1.02947371e+00	1.83180184e-02	8.72451497e-03	2.27346703e-03
1.03075371e+00	1.82036075e-02	8.63677127e-03	2.23480878e-03
1.03203371e+00	1.80898943e-02	8.54976316e-03	2.19674600e-03
1.03331371e+00	1.79768749e-02	8.46348603e-03	2.15927067e-03
1.03459372e+00	1.78645450e-02	8.37793532e-03	2.12237487e-03
1.03587372e+00	1.77529007e-02	8.29310646e-03	2.08605078e-03
1.03715372e+00	1.76419379e-02	8.20899489e-03	2.05029063e-03
1.03843372e+00	1.75316525e-02	8.12559609e-03	2.01508677e-03
1.03971372e+00	1.74220406e-02	8.04290554e-03	1.98043162e-03
1.04099372e+00	1.73130982e-02	7.96091873e-03	1.94631769e-03
1.04227372e+00	1.72048213e-02	7.87963117e-03	1.91273756e-03
1.04355373e+00	1.70972060e-02	7.79903840e-03	1.87968391e-03
1.04483373e+00	1.69902483e-02	7.71913594e-03	1.84714948e-03
1.04611373e+00	1.68839444e-02	7.63991937e-03	1.81512711e-03
1.04739373e+00	1.67782905e-02	7.56138426e-03	1.78360973e-03
1.04867373e+00	1.66732826e-02	7.48352618e-03	1.75259032e-03
1.04995373e+00	1.65689170e-02	7.40634075e-03	1.72206196e-03
1.05123373e+00	1.64651897e-02	7.32982358e-03	1.69201780e-03
1.05251373e+00	1.63620972e-02	7.25397031e-03	1.66245109e-03
1.05379374e+00	1.62596355e-02	7.17877658e-03	1.63335512e-03
1.05507374e+00	1.61578010e-02	7.10423807e-03	1.60472330e-03
1.05635374e+00	1.60565899e-02	7.03035045e-03	1.57654908e-03
1.05763374e+00	1.59559986e-02	6.95710941e-03	1.54882600e-03
1.05891374e+00	1.58560233e-02	6.88451067e-03	1.52154769e-03
1.06019374e+00	1.57566604e-02	6.81254995e-03	1.49470783e-03
1.06147374e+00	1.56579063e-02	6.74122300e-03	1.46830020e-03
1.06275374e+00	1.55597573e-02	6.67052557e-03	1.44231862e-03
1.06403375e+00	1.54622099e-02	6.60045344e-03	1.41675702e-03
1.06531375e+00	1.53652605e-02	6.53100239e-03	1.39160937e-03
1.06659375e+00	1.52689055e-02	6.46216823e-03	1.36686974e-03
1.06787375e+00	1.51731414e-02	6.39394678e-03	1.34253225e-03
1.06915375e+00	1.50779647e-02	6.32633388e-03	1.31859110e-03
1.07043375e+00	1.49833719e-02	6.25932537e-03	1.29504057e-03
1.07171375e+00	1.48893595e-02	6.19291713e-03	1.27187498e-03
1.07299375e+00	1.47959241e-02	6.12710503e-03	1.24908875e-03
1.07427376e+00	1.47030622e-02	6.06188497e-03	1.22667635e-03
1.07555376e+00	1.46107704e-02	5.99725288e-03	1.20463233e-03
1.07683376e+00	1.45190453e-02	5.93320467e-03	1.18295129e-03
1.07811376e+00	1.44278836e-02	5.86973631e-03	1.16162790e-03
1.07939376e+00	1.43372818e-02	5.80684374e-03	1.14065693e-03
1.08067376e+00	1.42472367e-02	5.74452294e-03	1.12003316e-03
1.08195376e+00	1.41577450e-02	5.68276992e-03	1.09975147e-03
1.08323376e+00	1.40688033e-02	5.62158068e-03	1.07980680e-03
1.08451377e+00	1.39804083e-02	5.56095125e-03	1.06019415e-03
1.08579377e+00	1.38925568e-02	5.50087767e-03	1.04090858e-03
1.08707377e+00	1.38052456e-02	5.44135600e-03	1.02194522e-03
1.08835377e+00	1.37184714e-02	5.38238231e-03	1.00329924e-03
1.08963377e+00	1.36322310e-02	5.32395269e-03	9.84965910e-04
1.09091377e+00	1.35465212e-02	5.26606325e-03	9.66940521e-04
1.09219377e+00	1.34613389e-02	5.20871012e-03	9.49218448e-04
1.09347377e+00	1.33766808e-02	5.15188943e-03	9.31795116e-04
1.09475378e+00	1.32925440e-02	5.09559734e-03	9.14666013e-04
1.09603378e+00	1.32089252e-02	5.03983003e-03	8.97826683e-04
1.09731378e+00	1.31258214e-02	4.98458367e-03	8.81272728e-04
1.09859378e+00	1.30432295e-02	4.92985447e-03	8.64999808e-04
1.09987378e+00	1.29611463e-02	4.87563866e-03	8.49003637e-04
1.10115378e+00	1.28795690e-02	4.82193248e-03	8.33279988e-04
1.10243378e+00	1.27984943e-02	4.76873216e-03	8.17824688e-04
1.10371379e+00	1.27179195e-02	4.71603400e-03	8.02633619e-04
1.10499379e+00	1.26378413e-02	4.66383427e-03	7.87702718e-04
1.10627379e+00	1.25582569e-02	4.61212928e-03	7.73027973e-04
1.10755379e+00	1.24791634e-02	4.56091534e-03	7.58605429e-04
1.10883379e+00	1.24005577e-02	4.51018879e-03	7.44431181e-04
1.11011379e+00	1.23224369e-02	4.45994600e-03	7.30501378e-04
1.11139379e+00	1.22447982e-02	4.41018331e-03	7.16812219e-04
1.11267379e+00	1.21676386e-02	4.36089713e-03	7.03359954e-04
1.11395380e+00	1.20909552e-02	4.31208385e-03	6.90140885e-04
1.11523380e+00	1.20147453e-02	4.26373990e-03	6.77151363e-04
1.11651380e+00	1.19390060e-02	4.21586170e-03	6.64387787e-04
1.11779380e+00	1.18637344e-02	4.16844572e-03	6.51846609e-04
1.11907380e+00	1.17889277e-02	4.12148842e-03	6.39524324e-04
1.12035380e+00	1.17145831e-02	4.07498629e-03	6.27417480e-04
1.12163380e+00	1.16406980e-02	4.02893582e-03	6.15522668e-04
1.12291380e+00	1.15672694e-02	3.98333355e-03	6.03836529e-04
1.12419381e+00	1.14942947e-02	3.93817600e-03	5.92355749e-04
1.12547381e+00	1.14217711e-02	3.89345974e-03	5.81077060e-04
1.12675381e+00	1.13496960e-02	3.84918132e-03	5.69997238e-04
1.12803381e+00	1.12780666e-02	3.80533734e-03	5.59113107e-04
1.12931381e+00	1.12068802e-02	3.76192440e-03	5.48421531e-04
1.13059381e+00	1.11361342e-02	3.71893912e-03	5.37919422e-04
1.13187381e+00	1.10658259e-02	3.67637813e-03	5.27603733e-04
1.13315381e+00	1.09959527e-02	3.63423810e-03	5.17471459e-04
1.13443382e+00	1.09265119e-02	3.59251569e-03	5.07519641e-04
1.13571382e+00	1.08575010e-02	3.55120759e-03	4.97745357e-04
1.13699382e+00	1.07889174e-02	3.51031051e-03	4.88145730e-04
1.13827382e+00	1.07207585e-02	3.46982116e-03	4.78717923e-04
1.13955382e+00	1.06530218e-02	3.42973629e-03	4.69459138e-04
1.14083382e+00	1.05857046e-02	3.39005264e-03	4.60366620e-04
1.14211382e+00	1.05188045e-02	3.35076700e-03	4.51437650e-04
1.14339382e+00	1.04523189e-02	3.31187615e-03	4.42669550e-04
1.14467383e+00	1.03862454e-02	3.27337690e-03	4.34059680e-04
1.14595383e+00	1.03205814e-02	3.23526607e-03	4.25605440e-04
1.14723383e+00	1.02553246e-02	3.19754050e-03	4.17304265e-04
1.14851383e+00	1.01904723e-02	3.16019705e-03	4.09153627e-04
1.14979383e+00	1.01260223e-02	3.12323258e-03	4.01151038e-04
1.15107383e+00	1.00619720e-02	3.08664400e-03	3.93294044e-04
1.15235383e+00	9.99831902e-03	3.05042821e-03	3.85580226e-04
1.15363384e+00	9.93506100e-03	3.01458212e-03	3.78007204e-04
1.15491384e+00	9.87219554e-03	2.97910270e-03	3.70572629e-04
1.15619384e+00	9.80972027e-03	2.94398688e-03	3.63274189e-04
1.15747384e+00	9.74763281e-03	2.90923165e-03	3.56109606e-04
1.15875384e+00	9.68593083e-03	2.87483400e-03	3.49076635e-04
1.16003384e+00	9.62461199e-03	2.84079094e-03	3.42173064e-04
1.16131384e+00	9.56367398e-03	2.80709949e-03	3.35396716e-04
1.16259384e+00	9.50311450e-03	2.77375670e-03	3.28745446e-04
1.16387385e+00	9.44293124e-03	2.74075962e-03	3.22217138e-04
1.16515385e+00	9.38312193e-03	2.70810533e-03	3.15809711e-04
1.16643385e+00	9.32368431e-03	2.67579093e-03	3.09521116e-04
1.16771385e+00	9.26461613e-03	2.64381352e-03	3.03349331e-04
1.16899385e+00	9.20591514e-03	2.61217023e-03	2.97292369e-04
1.17027385e+00	9.14757913e-03	2.58085820e-03	2.91348269e-04
1.17155385e+00	9.08960587e-03	2.54987460e-03	2.85515104e-04
1.17283385e+00	9.03199318e-03	2.51921660e-03	2.79790972e-04
1.17411386e+00	8.97473886e-03	2.48888139e-03	2.74174004e-04
1.17539386e+00	8.91784074e-03	2.45886619e-03	2.68662358e-04
1.17667386e+00	8.86129667e-03	2.42916822e-03	2.63254219e-04
1.17795386e+00	8.80510448e-03	2.39978472e-03	2.57947801e-04
1.17923386e+00	8.74926205e-03	2.37071296e-03	2.52741347e-04
1.18051386e+00	8.69376725e-03	2.34195022e-03	2.47633125e-04
1.18179386e+00	8.63861797e-03	2.31349377e-03	2.42621430e-04
1.18307386e+00	8.58381212e-03	2.28534095e-03	2.37704585e-04
1.18435387e+00	8.52934760e-03	2.25748907e-03	2.32880937e-04
1.18563387e+00	8.47522235e-03	2.22993547e-03	2.28148862e-04
1.18691387e+00	8.42143430e-03	2.20267752e-03	2.23506758e-04
1.18819387e+00	8.36798140e-03	2.17571259e-03	2.18953049e-04
1.18947387e+00	8.31486162e-03	2.14903808e-03	2.14486186e-04
1.19075387e+00	8.26207293e-03	2.12265140e-03	2.10104641e-04
1.19203387e+00	8.20961331e-03	2.09654996e-03	2.05806913e-04
1.19331387e+00	8.15748077e-03	2.07073122e-03	2.01591524e-04
1.19459388e+00	8.10567331e-03	2.04519263e-03	1.97457017e-04
1.19587388e+00	8.05418895e-03	2.01993167e-03	1.93401962e-04
1.19715388e+00	8.00302574e-03	1.99494582e-03	1.89424949e-04
1.19843388e+00	7.95218170e-03	1.97023260e-03	1.85524591e-04
1.19971388e+00	7.90165491e-03	1.94578952e-03	1.81699525e-04
1.20099388e+00	7.85144342e-03	1.92161414e-03	1.77948408e-04
1.20227388e+00	7.80154532e-03	1.89770400e-03	1.74269919e-04
1.20355389e+00	7.75195870e-03	1.87405667e-03	1.70662759e-04
1.20483389e+00	7.70268166e-03	1.85066975e-03	1.67125648e-04
1.20611389e+00	7.65371231e-03	1.82754084e-03	1.63657330e-04
1.20739389e+00	7.60504877e-03	1.80466756e-03	1.60256566e-04
1.20867389e+00	7.55668919e-03	1.78204755e-03	1.56922139e-04
1.20995389e+00	7.50863170e-03	1.75967845e-03	1.53652852e-04
1.21123389e+00	7.46087447e-03	1.73755794e-03	1.50447527e-04
1.21251389e+00	7.41341565e-03	1.71568370e-03	1.47305004e-04
1.21379390e+00	7.36625344e-03	1.69405343e-03	1.44224145e-04
1.21507390e+00	7.31938602e-03	1.67266485e-03	1.41203828e-04
1.21635390e+00	7.27281159e-03	1.65151569e-03	1.38242951e-04
1.21763390e+00	7.22652836e-03	1.63060369e-03	1.35340429e-04
1.21891390e+00	7.18053455e-03	1.60992662e-03	1.32495197e-04
1.22019390e+00	7.13482840e-03	1.58948225e-03	1.29706205e-04
1.22147390e+00	7.08940814e-03	1.56926839e-03	1.26972423e-04
1.22275390e+00	7.04427203e-03	1.54928284e-03	1.24292835e-04
1.22403391e+00	6.99941834e-03	1.52952343e-03	1.21666446e-04
1.22531391e+00	6.95484533e-03	1.50998799e-03	1.19092275e-04
1.22659391e+00	6.91055129e-03	1.49067438e-03	1.16569356e-04
1.22787391e+00	6.86653451e-03	1.47158048e-03	1.14096744e-04
1.22915391e+00	6.82279330e-03	1.45270417e-03	1.11673506e-04
1.23043391e+00	6.77932597e-03	1.43404335e-03	1.09298725e-04
1.23171391e+00	6.73613084e-03	1.41559594e-03	1.06971501e-04
1.23299391e+00	6.69320626e-03	1.39735988e-03	1.04690948e-04
1.23427392e+00	6.65055055e-03	1.37933310e-03	1.02456196e-04
1.23555392e+00	6.60816208e-03	1.36151358e-03	1.00266390e-04
1.23683392e+00	6.56603922e-03	1.34389928e-03	9.81206886e-05
1.23811392e+00	6.52418032e-03	1.32648821e-03	9.60182645e-05
1.23939392e+00	6.48258377e-03	1.30927837e-03	9.39583055e-05
1.24067392e+00	6.44124798e-03	1.29226778e-03	9.19400131e-05
1.24195392e+00	6.40017133e-03	1.27545448e-03	8.99626023e-05
1.24323392e+00	6.35935224e-03	1.25883652e-03	8.80253018e-05
1.24451393e+00	6.31878914e-03	1.24241197e-03	8.61273534e-05
1.24579393e+00	6.27848044e-03	1.22617891e-03	8.42680123e-05
1.24707393e+00	6.23842460e-03	1.21013543e-03	8.24465463e-05
1.24835393e+00	6.19862005e-03	1.19427965e-03	8.06622361e-05
1.24963393e+00	6.15906527e-03	1.17860969e-03	7.89143748e-05
1.25091393e+00	6.11975870e-03	1.16312368e-03	7.72022679e-05
1.25219393e+00	6.08069884e-03	1.14781979e-03	7.55252330e-05
1.25347393e+00	6.04188416e-03	1.13269618e-03	7.38825996e-05
1.25475394e+00	6.00331317e-03	1.11775103e-03	7.22737089e-05
1.25603394e+00	5.96498435e-03	1.10298254e-03	7.06979138e-05
1.25731394e+00	5.92689624e-03	1.08838892e-03	6.91545786e-05
1.25859394e+00	5.88904734e-03	1.07396839e-03	6.76430787e-05
1.25987394e+00	5.85143618e-03	1.05971920e-03	6.61628005e-05
1.26115394e+00	5.81406132e-03	1.04563959e-03	6.47131413e-05
1.26243394e+00	5.77692129e-03	1.03172783e-03	6.32935093e-05
1.26371395e+00	5.74001464e-03	1.01798220e-03	6.19033229e-05
1.26499395e+00	5.70333995e-03	1.00440099e-03	6.05420110e-05
1.26627395e+00	5.66689579e-03	9.90982522e-04	5.92090126e-05
1.26755395e+00	5.63068074e-03	9.77725105e-04	5.79037770e-05
1.26883395e+00	5.59469339e-03	9.64627076e-04	5.66257630e-05
1.27011395e+00	5.55893233e-03	9.51686785e-04	5.53744393e-05
1.27139395e+00	5.52339618e-03	9.38902594e-04	5.41492841e-05
1.27267395e+00	5.48808355e-03	9.26272877e-04	5.29497851e-05
1.27395396e+00	5.45299307e-03	9.13796023e-04	5.17754390e-05
1.27523396e+00	5.41812336e-03	9.01470434e-04	5.06257519e-05
1.27651396e+00	5.38347307e-03	8.89294526e-04	4.95002387e-05
1.27779396e+00	5.34904084e-03	8.77266725e-04	4.83984230e-05
1.27907396e+00	5.31482533e-03	8.65385475e-04	4.73198371e-05
1.28035396e+00	5.28082521e-03	8.53649229e-04	4.62640221e-05
1.28163396e+00	5.24703915e-03	8.42056455e-04	4.52305271e-05
1.28291396e+00	5.21346582e-03	8.30605632e-04	4.42189096e-05
1.28419397e+00	5.18010392e-03	8.19295254e-04	4.32287352e-05
1.28547397e+00	5.14695215e-03	8.08123827e-04	4.22595775e-05
1.28675397e+00	5.11400919e-03	7.97089868e-04	4.13110178e-05
1.28803397e+00	5.08127378e-03	7.86191910e-04	4.03826453e-05
1.28931397e+00	5.04874462e-03	7.75428495e-04	3.94740567e-05
1.29059397e+00	5.01642045e-03	7.64798181e-04	3.85848561e-05
1.29187397e+00	4.98430000e-03	7.54299535e-04	3.77146550e-05
1.29315397e+00	4.95238201e-03	7.43931138e-04	3.68630721e-05
1.29443398e+00	4.92066523e-03	7.33691585e-04	3.60297331e-05
1.29571398e+00	4.88914841e-03	7.23579479e-04	3.52142707e-05
1.29699398e+00	4.85783033e-03	7.13593440e-04	3.44163246e-05
1.29827398e+00	4.82670976e-03	7.03732096e-04	3.36355411e-05
1.29955398e+00	4.79578547e-03	6.93994090e-04	3.28715730e-05
1.30083398e+00	4.76505625e-03	6.84378075e-04	3.21240799e-05
1.30211398e+00	4.73452090e-03	6.74882716e-04	3.13927276e-05
1.30339398e+00	4.70417822e-03	6.65506692e-04	3.06771881e-05
1.30467399e+00	4.67402701e-03	6.56248692e-04	2.99771399e-05
1.30595399e+00	4.64406610e-03	6.47107415e-04	2.92922673e-05
1.30723399e+00	4.61429430e-03	6.38081576e-04	2.86222606e-05
1.30851399e+00	4.58471044e-03	6.29169897e-04	2.79668160e-05
1.30979399e+00	4.55531337e-03	6.20371115e-04	2.73256356e-05
1.31107399e+00	4.52610193e-03	6.11683977e-04	2.66984270e-05
1.31235399e+00	4.49707496e-03	6.03107240e-04	2.60849035e-05
1.31363400e+00	4.46823133e-03	5.94639675e-04	2.54847836e-05
1.31491400e+00	4.43956989e-03	5.86280062e-04	2.48977916e-05
1.31619400e+00	4.41108953e-03	5.78027194e-04	2.43236567e-05
1.31747400e+00	4.38278912e-03	5.69879872e-04	2.37621134e-05
1.31875400e+00	4.35466755e-03	5.61836913e-04	2.32129016e-05
1.32003400e+00	4.32672371e-03	5.53897139e-04	2.26757657e-05
1.32131400e+00	4.29895649e-03	5.46059388e-04	2.21504554e-05
1.32259400e+00	4.27136480e-03	5.38322506e-04	2.16367251e-05
1.32387401e+00	4.24394756e-03	5.30685350e-04	2.11343340e-05
1.32515401e+00	4.21670367e-03	5.23146789e-04	2.06430459e-05
1.32643401e+00	4.18963208e-03	5.15705701e-04	2.01626292e-05
1.32771401e+00	4.16273171e-03	5.08360975e-04	1.96928569e-05
1.32899401e+00	4.13600149e-03	5.01111511e-04	1.92335063e-05
1.33027401e+00	4.10944037e-03	4.93956220e-04	1.87843591e-05
1.33155401e+00	4.08304731e-03	4.86894021e-04	1.83452013e-05
1.33283401e+00	4.05682125e-03	4.79923846e-04	1.79158230e-05
1.33411402e+00	4.03076117e-03	4.73044634e-04	1.74960184e-05
1.33539402e+00	4.00486603e-03	4.66255338e-04	1.70855859e-05
1.33667402e+00	3.97913480e-03	4.59554918e-04	1.66843278e-05
1.33795402e+00	3.95356648e-03	4.52942345e-04	1.62920502e-05
1.33923402e+00	3.92816005e-03	4.46416600e-04	1.59085631e-05
1.34051402e+00	3.90291450e-03	4.39976674e-04	1.55336803e-05
1.34179402e+00	3.87782883e-03	4.33621568e-04	1.51672192e-05
1.34307402e+00	3.85290205e-03	4.27350291e-04	1.48090008e-05
1.34435403e+00	3.82813317e-03	4.21161864e-04	1.44588499e-05
1.34563403e+00	3.80352122e-03	4.15055317e-04	1.41165945e-05
1.34691403e+00	3.77906521e-03	4.09029688e-04	1.37820661e-05
1.34819403e+00	3.75476417e-03	4.03084025e-04	1.34550997e-05
1.34947403e+00	3.73061715e-03	3.97217387e-04	1.31355334e-05
1.35075403e+00	3.70662319e-03	3.91428841e-04	1.28232087e-05
1.35203403e+00	3.68278132e-03	3.85717464e-04	1.25179702e-05
1.35331403e+00	3.65909061e-03	3.80082340e-04	1.22196657e-05
1.35459404e+00	3.63555012e-03	3.74522565e-04	1.19281459e-05
1.35587404e+00	3.61215890e-03	3.69037242e-04	1.16432648e-05
1.35715404e+00	3.58891604e-03	3.63625484e-04	1.13648790e-05
1.35843404e+00	3.56582060e-03	3.58286413e-04	1.10928482e-05
1.35971404e+00	3.54287168e-03	3.53019160e-04	1.08270350e-05
1.36099404e+00	3.52006835e-03	3.47822863e-04	1.05673047e-05
1.36227404e+00	3.49740971e-03	3.42696671e-04	1.03135252e-05
1.36355405e+00	3.47489486e-03	3.37639740e-04	1.00655674e-05
1.36483405e+00	3.45252291e-03	3.32651235e-04	9.82330450e-06
1.36611405e+00	3.43029296e-03	3.27730331e-04	9.58661256e-06
1.36739405e+00	3.40820412e-03	3.22876210e-04	9.35537002e-06
1.36867405e+00	3.38625553e-03	3.18088062e-04	9.12945787e-06
1.36995405e+00	3.36444629e-03	3.13365086e-04	8.90875951e-06
1.37123405e+00	3.34277556e-03	3.08706489e-04	8.69316076e-06
1.37251405e+00	3.32124245e-03	3.04111487e-04	8.48254978e-06
1.37379406e+00	3.29984612e-03	2.99579303e-04	8.27681704e-06
1.37507406e+00	3.27858571e-03	2.95109170e-04	8.07585526e-06
1.37635406e+00	3.25746037e-03	2.90700326e-04	7.87955938e-06
1.37763406e+00	3.23646926e-03	2.86352019e-04	7.68782653e-06
1.37891406e+00	3.21561154e-03	2.82063505e-04	7.50055597e-06
1.38019406e+00	3.19488638e-03	2.77834047e-04	7.31764903e-06
1.38147406e+00	3.17429295e-03	2.73662915e-04	7.13900913e-06
1.38275406e+00	3.15383043e-03	2.69549390e-04	6.96454166e-06
1.38403407e+00	3.13349801e-03	2.65492757e-04	6.79415402e-06
1.38531407e+00	3.11329486e-03	2.61492309e-04	6.62775553e-06
1.38659407e+00	3.09322018e-03	2.57547349e-04	6.46525741e-06
1.38787407e+00	3.07327318e-03	2.53657186e-04	6.30657273e-06
1.38915407e+00	3.05345304e-03	2.49821135e-04	6.15161641e-06
1.39043407e+00	3.03375898e-03	2.46038521e-04	6.00030513e-06
1.39171407e+00	3.01419022e-03	2.42308673e-04	5.85255735e-06
1.39299407e+00	2.99474596e-03	2.38630931e-04	5.70829323e-06
1.39427408e+00	2.97542543e-03	2.35004640e-04	5.56743464e-06
1.39555408e+00	2.95622786e-03	2.31429151e-04	5.42990506e-06
1.39683408e+00	2.93715247e-03	2.27903824e-04	5.29562965e-06
1.39811408e+00	2.91819851e-03	2.24428025e-04	5.16453510e-06
1.39939408e+00	2.89936520e-03	2.21001128e-04	5.03654969e-06
1.40067408e+00	2.88065181e-03	2.17622513e-04	4.91160323e-06
1.40195408e+00	2.86205758e-03	2.14291566e-04	4.78962701e-06
1.40323408e+00	2.84358175e-03	2.11007682e-04	4.67055379e-06
1.40451409e+00	2.82522360e-03	2.07770259e-04	4.55431777e-06
1.40579409e+00	2.80698238e-03	2.04578706e-04	4.44085456e-06
1.40707409e+00	2.78885737e-03	2.01432435e-04	4.33010114e-06
1.40835409e+00	2.77084782e-03	1.98330866e-04	4.22199586e-06
1.40963409e+00	2.75295304e-03	1.95273427e-04	4.11647838e-06
1.41091409e+00	2.73517228e-03	1.92259549e-04	4.01348967e-06
1.41219409e+00	2.71750484e-03	1.89288671e-04	3.91297197e-06
1.41347409e+00	2.69995001e-03	1.86360240e-04	3.81486875e-06
1.41475410e+00	2.68250708e-03	1.83473706e-04	3.71912474e-06
1.41603410e+00	2.66517536e-03	1.80628527e-04	3.62568582e-06
1.41731410e+00	2.64795414e-03	1.77824168e-04	3.53449909e-06
1.41859410e+00	2.63084273e-03	1.75060097e-04	3.44551276e-06
1.41987410e+00	2.61384045e-03	1.72335791e-04	3.35867620e-06
1.42115410e+00	2.59694660e-03	1.69650732e-04	3.27393985e-06
1.42243410e+00	2.58016052e-03	1.67004407e-04	3.19125526e-06
1.42371411e+00	2.56348151e-03	1.64396310e-04	3.11057503e-06
1.42499411e+00	2.54690892e-03	1.61825940e-04	3.03185277e-06
1.42627411e+00	2.53044208e-03	1.59292802e-04	2.95504315e-06
1.42755411e+00	2.51408031e-03	1.56796408e-04	2.88010180e-06
1.42883411e+00	2.49782296e-03	1.54336272e-04	2.80698534e-06
1.43011411e+00	2.48166938e-03	1.51911918e-04	2.73565135e-06
1.43139411e+00	2.46561892e-03	1.49522873e-04	2.66605834e-06
1.43267411e+00	2.44967092e-03	1.47168670e-04	2.59816571e-06
1.43395412e+00	2.43382474e-03	1.44848846e-04	2.53193380e-06
1.43523412e+00	2.41807975e-03	1.42562946e-04	2.46732379e-06
1.43651412e+00	2.40243531e-03	1.40310518e-04	2.40429776e-06
1.43779412e+00	2.38689079e-03	1.38091118e-04	2.34281858e-06
1.43907412e+00	2.37144555e-03	1.35904304e-04	2.28284999e-06
1.44035412e+00	2.35609898e-03	1.33749641e-04	2.22435651e-06
1.44163412e+00	2.34085045e-03	1.31626699e-04	2.16730346e-06
1.44291412e+00	2.32569936e-03	1.29535052e-04	2.11165694e-06
1.44419413e+00	2.31064508e-03	1.27474281e-04	2.05738380e-06
1.44547413e+00	2.29568700e-03	1.25443970e-04	2.00445162e-06
1.44675413e+00	2.28082454e-03	1.23443709e-04	1.95282874e-06
1.44803413e+00	2.26605707e-03	1.21473092e-04	1.90248416e-06
1.44931413e+00	2.25138401e-03	1.19531720e-04	1.85338763e-06
1.45059413e+00	2.23680475e-03	1.17619196e-04	1.80550954e-06
1.45187413e+00	2.22231872e-03	1.15735128e-04	1.75882098e-06
1.45315413e+00	2.20792533e-03	1.13879132e-04	1.71329365e-06
1.45443414e+00	2.19362398e-03	1.12050825e-04	1.66889993e-06
1.45571414e+00	2.17941410e-03	1.10249829e-04	1.62561280e-06
1.45699414e+00	2.16529513e-03	1.08475773e-04	1.58340587e-06
1.45827414e+00	2.15126647e-03	1.06728287e-04	1.54225333e-06
1.45955414e+00	2.13732757e-03	1.05007009e-04	1.50212996e-06
1.46083414e+00	2.12347786e-03	1.03311579e-04	1.46301114e-06
1.46211414e+00	2.10971678e-03	1.01641643e-04	1.42487276e-06
1.46339414e+00	2.09604377e-03	9.99968488e-05	1.38769131e-06
1.46467415e+00	2.08245827e-03	9.83768513e-05	1.35144379e-06
1.46595415e+00	2.06895974e-03	9.67813080e-05	1.31610772e-06
1.46723415e+00	2.05554762e-03	9.52098812e-05	1.28166117e-06
1.46851415e+00	2.04222138e-03	9.36622371e-05	1.24808266e-06
1.46979415e+00	2.02898046e-03	9.21380461e-05	1.21535125e-06
1.47107415e+00	2.01582434e-03	9.06369826e-05	1.18344646e-06
1.47235415e+00	2.00275248e-03	8.91587251e-05	1.15234828e-06
1.47363416e+00	1.98976434e-03	8.77029560e-05	1.12203717e-06
1.47491416e+00	1.97685940e-03	8.62693617e-05	1.09249403e-06
1.47619416e+00	1.96403713e-03	8.48576325e-05	1.06370022e-06
1.47747416e+00	1.95129702e-03	8.34674624e-05	1.03563750e-06
1.47875416e+00	1.93863854e-03	8.20985495e-05	1.00828809e-06
1.48003416e+00	1.92606118e-03	8.07505955e-05	9.81634591e-07
1.48131416e+00	1.91356443e-03	7.94233057e-05	9.55660028e-07
1.48259416e+00	1.90114777e-03	7.81163894e-05	9.30347810e-07
1.48387417e+00	1.88881071e-03	7.68295593e-05	9.05681739e-07
1.48515417e+00	1.87655274e-03	7.55625319e-05	8.81645990e-07
1.48643417e+00	1.86437336e-03	7.43150271e-05	8.58225111e-07
1.48771417e+00	1.85227208e-03	7.30867685e-05	8.35404009e-07
1.48899417e+00	1.84024840e-03	7.18774832e-05	8.13167946e-07
1.49027417e+00	1.82830183e-03	7.06869016e-05	7.91502527e-07
1.49155417e+00	1.81643189e-03	6.95147576e-05	7.70393697e-07
1.49283417e+00	1.80463808e-03	6.83607887e-05	7.49827731e-07
1.49411418e+00	1.79291994e-03	6.72247354e-05	7.29791227e-07
1.49539418e+00	1.78127698e-03	6.61063417e-05	7.10271098e-07
1.49667418e+00	1.76970872e-03	6.50053550e-05	6.91254567e-07
1.49795418e+00	1.75821470e-03	6.39215257e-05	6.72729156e-07
1.49923418e+00	1.74679444e-03	6.28546076e-05	6.54682687e-07
1.50051418e+00	1.73544749e-03	6.18043575e-05	6.37103265e-07
1.50179418e+00	1.72417337e-03	6.07705355e-05	6.19979282e-07
1.50307418e+00	1.71297162e-03	5.97529048e-05	6.03299402e-07
1.50435419e+00	1.70184179e-03	5.87512315e-05	5.87052559e-07
1.50563419e+00	1.69078342e-03	5.77652849e-05	5.71227953e-07
1.50691419e+00	1.67979607e-03	5.67948373e-05	5.55815038e-07
1.50819419e+00	1.66887927e-03	5.58396638e-05	5.40803521e-07
1.50947419e+00	1.65803259e-03	5.48995427e-05	5.26183357e-07
1.51075419e+00	1.64725558e-03	5.39742549e-05	5.11944738e-07
1.51203419e+00	1.63654781e-03	5.30635844e-05	4.98078093e-07
1.51331419e+00	1.62590882e-03	5.21673179e-05	4.84574080e-07
1.51459420e+00	1.61533819e-03	5.12852451e-05	4.71423581e-07
1.51587420e+00	1.60483548e-03	5.04171583e-05	4.58617698e-07
1.51715420e+00	1.59440027e-03	4.95628524e-05	4.46147745e-07
1.51843420e+00	1.58403212e-03	4.87221254e-05	4.34005249e-07
1.51971420e+00	1.57373062e-03	4.78947777e-05	4.22181939e-07
1.52099420e+00	1.56349533e-03	4.70806125e-05	4.10669744e-07
1.52227420e+00	1.55332584e-03	4.62794353e-05	3.99460790e-07
1.52355421e+00	1.54322174e-03	4.54910546e-05	3.88547391e-07
1.52483421e+00	1.53318260e-03	4.47152813e-05	3.77922049e-07
1.52611421e+00	1.52320803e-03	4.39519288e-05	3.67577448e-07
1.52739421e+00	1.51329760e-03	4.32008129e-05	3.57506450e-07
1.52867421e+00	1.50345091e-03	4.24617520e-05	3.47702091e-07
1.52995421e+00	1.49366756e-03	4.17345670e-05	3.38157575e-07
1.53123421e+00	1.48394714e-03	4.10190812e-05	3.28866274e-07
1.53251421e+00	1.47428926e-03	4.03151200e-05	3.19821721e-07
1.53379422e+00	1.46469352e-03	3.96225115e-05	3.11017607e-07
1.53507422e+00	1.45515953e-03	3.89410860e-05	3.02447778e-07
1.53635422e+00	1.44568689e-03	3.82706761e-05	2.94106231e-07
1.53763422e+00	1.43627521e-03	3.76111167e-05	2.85987109e-07
1.53891422e+00	1.42692412e-03	3.69622448e-05	2.78084701e-07
1.54019422e+00	1.41763322e-03	3.63238999e-05	2.70393435e-07
1.54147422e+00	1.40840213e-03	3.56959234e-05	2.62907877e-07
1.54275422e+00	1.39923047e-03	3.50781591e-05	2.55622727e-07
1.54403423e+00	1.39011786e-03	3.44704528e-05	2.48532816e-07
1.54531423e+00	1.38106394e-03	3.38726525e-05	2.41633103e-07
1.54659423e+00	1.37206832e-03	3.32846082e-05	2.34918670e-07
1.54787423e+00	1.36313065e-03	3.27061720e-05	2.28384724e-07
1.54915423e+00	1.35425054e-03	3.21371982e-05	2.22026588e-07
1.55043423e+00	1.34542763e-03	3.15775428e-05	2.15839704e-07
1.55171423e+00	1.33666157e-03	3.10270640e-05	2.09819625e-07
1.55299423e+00	1.32795198e-03	3.04856220e-05	2.03962016e-07
1.55427424e+00	1.31929851e-03	2.99530789e-05	1.98262650e-07
1.55555424e+00	1.31070081e-03	2.94292985e-05	1.92717405e-07
1.55683424e+00	1.30215852e-03	2.89141469e-05	1.87322262e-07
1.55811424e+00	1.29367129e-03	2.84074917e-05	1.82073304e-07
1.55939424e+00	1.28523876e-03	2.79092026e-05	1.76966710e-07
1.56067424e+00	1.27686059e-03	2.74191510e-05	1.71998757e-07
1.56195424e+00	1.26853644e-03	2.69372101e-05	1.67165814e-07
1.56323424e+00	1.26026595e-03	2.64632551e-05	1.62464342e-07
1.56451425e+00	1.25204880e-03	2.59971625e-05	1.57890891e-07
1.56579425e+00	1.24388464e-03	2.55388110e-05	1.53442097e-07
1.56707425e+00	1.23577313e-03	2.50880809e-05	1.49114682e-07
1.56835425e+00	1.22771393e-03	2.46448539e-05	1.44905451e-07
1.56963425e+00	1.21970673e-03	2.42090137e-05	1.40811288e-07
1.57091425e+00	1.21175117e-03	2.37804456e-05	1.36829159e-07
1.57219425e+00	1.20384695e-03	2.33590365e-05	1.32956104e-07
1.57347425e+00	1.19599372e-03	2.29446748e-05	1.29189240e-07
1.57475426e+00	1.18819116e-03	2.25372506e-05	1.25525755e-07
1.57603426e+00	1.18043896e-03	2.21366557e-05	1.21962912e-07
1.57731426e+00	1.17273679e-03	2.17427830e-05	1.18498040e-07
1.57859426e+00	1.16508433e-03	2.13555276e-05	1.15128538e-07
1.57987426e+00	1.15748127e-03	2.09747854e-05	1.11851873e-07
1.58115426e+00	1.14992729e-03	2.06004544e-05	1.08665573e-07
1.58243426e+00	1.14242209e-03	2.02324337e-05	1.05567232e-07
1.58371427e+00	1.13496533e-03	1.98706239e-05	1.02554505e-07
1.58499427e+00	1.12755673e-03	1.95149273e-05	9.96251061e-08
1.58627427e+00	1.12019597e-03	1.91652472e-05	9.67768099e-08
1.58755427e+00	1.11288275e-03	1.88214886e-05	9.40074468e-08
1.58883427e+00	1.10561677e-03	1.84835578e-05	9.13149036e-08
1.59011427e+00	1.09839772e-03	1.81513625e-05	8.86971213e-08
1.59139427e+00	1.09122530e-03	1.78248116e-05	8.61520942e-08
1.59267427e+00	1.08409922e-03	1.75038155e-05	8.36778683e-08
1.59395428e+00	1.07701919e-03	1.71882859e-05	8.12725400e-08
1.59523428e+00	1.06998490e-03	1.68781355e-05	7.89342552e-08
1.59651428e+00	1.06299607e-03	1.65732788e-05	7.66612076e-08
1.59779428e+00	1.05605241e-03	1.62736310e-05	7.44516379e-08
1.59907428e+00	1.04915362e-03	1.59791090e-05	7.23038324e-08
1.60035428e+00	1.04229943e-03	1.56896307e-05	7.02161219e-08
1.60163428e+00	1.03548955e-03	1.54051152e-05	6.81868809e-08
1.60291428e+00	1.02872369e-03	1.51254828e-05	6.62145258e-08
1.60419429e+00	1.02200158e-03	1.48506551e-05	6.42975148e-08
1.60547429e+00	1.01532294e-03	1.45805548e-05	6.24343461e-08
1.60675429e+00	1.00868748e-03	1.43151056e-05	6.06235570e-08
1.60803429e+00	1.00209493e-03	1.40542326e-05	5.88637234e-08
1.60931429e+00	9.95545025e-04	1.37978617e-05	5.71534582e-08
1.61059429e+00	9.89037484e-04	1.35459203e-05	5.54914111e-08
1.61187429e+00	9.82572039e-04	1.32983365e-05	5.38762668e-08
1.61315429e+00	9.76148422e-04	1.30550397e-05	5.23067448e-08
1.61443430e+00	9.69766364e-04	1.28159603e-05	5.07815983e-08
1.61571430e+00	9.63425601e-04	1.25810297e-05	4.92996134e-08
1.61699430e+00	9.57125868e-04	1.23501804e-05	4.78596079e-08
1.61827430e+00	9.50866904e-04	1.21233459e-05	4.64604311e-08
1.61955430e+00	9.44648449e-04	1.19004606e-05	4.51009628e-08
1.62083430e+00	9.38470242e-04	1.16814601e-05	4.37801121e-08
1.62211430e+00	9.32332028e-04	1.14662808e-05	4.24968173e-08
1.62339430e+00	9.26233550e-04	1.12548600e-05	4.12500447e-08
1.62467431e+00	9.20174555e-04	1.10471362e-05	4.00387880e-08
1.62595431e+00	9.14154790e-04	1.08430486e-05	3.88620679e-08
1.62723431e+00	9.08174005e-04	1.06425375e-05	3.77189308e-08
1.62851431e+00	9.02231950e-04	1.04455440e-05	3.66084487e-08
1.62979431e+00	8.96328377e-04	1.02520101e-05	3.55297183e-08
1.63107431e+00	8.90463041e-04	1.00618788e-05	3.44818605e-08
1.63235431e+00	8.84635697e-04	9.87509370e-06	3.34640195e-08
1.63363432e+00	8.78846101e-04	9.69159958e-06	3.24753626e-08
1.63491432e+00	8.73094013e-04	9.51134189e-06	3.15150792e-08
1.63619432e+00	8.67379193e-04	9.33426697e-06	3.05823806e-08
1.63747432e+00	8.61701402e-04	9.16032197e-06	2.96764992e-08
1.63875432e+00	8.56060402e-04	8.98945486e-06	2.87966880e-08
1.64003432e+00	8.50455960e-04	8.82161440e-06	2.79422200e-08
1.64131432e+00	8.44887840e-04	8.65675016e-06	2.71123880e-08
1.64259432e+00	8.39355810e-04	8.49481247e-06	2.63065036e-08
1.64387433e+00	8.33859640e-04	8.33575246e-06	2.55238973e-08
1.64515433e+00	8.28399099e-04	8.17952198e-06	2.47639172e-08
1.64643433e+00	8.22973960e-04	8.02607365e-06	2.40259296e-08
1.64771433e+00	8.17583995e-04	7.87536083e-06	2.33093175e-08
1.64899433e+00	8.12228980e-04	7.72733760e-06	2.26134808e-08
1.65027433e+00	8.06908691e-04	7.58195875e-06	2.19378356e-08
1.65155433e+00	8.01622905e-04	7.43917979e-06	2.12818140e-08
1.65283433e+00	7.96371402e-04	7.29895691e-06	2.06448634e-08
1.65411434e+00	7.91153961e-04	7.16124699e-06	2.00264463e-08
1.65539434e+00	7.85970364e-04	7.02600761e-06	1.94260398e-08
1.65667434e+00	7.80820395e-04	6.89319698e-06	1.88431353e-08
1.65795434e+00	7.75703838e-04	6.76277400e-06	1.82772380e-08
1.65923434e+00	7.70620479e-04	6.63469819e-06	1.77278667e-08
1.66051434e+00	7.65570105e-04	6.50892973e-06	1.71945533e-08
1.66179434e+00	7.60552504e-04	6.38542942e-06	1.66768427e-08
1.66307434e+00	7.55567467e-04	6.26415868e-06	1.61742920e-08
1.66435435e+00	7.50614785e-04	6.14507953e-06	1.56864706e-08
1.66563435e+00	7.45694251e-04	6.02815463e-06	1.52129597e-08
1.66691435e+00	7.40805657e-04	5.91334718e-06	1.47533521e-08
1.66819435e+00	7.35948800e-04	5.80062101e-06	1.43072516e-08
1.66947435e+00	7.31123475e-04	5.68994051e-06	1.38742732e-08
1.67075435e+00	7.26329481e-04	5.58127063e-06	1.34540422e-08
1.67203435e+00	7.21566617e-04	5.47457689e-06	1.30461946e-08
1.67331435e+00	7.16834682e-04	5.36982536e-06	1.26503762e-08
1.67459436e+00	7.12133478e-04	5.26698265e-06	1.22662425e-08
1.67587436e+00	7.07462809e-04	5.16601592e-06	1.18934590e-08
1.67715436e+00	7.02822477e-04	5.06689283e-06	1.15317000e-08
1.67843436e+00	6.98212289e-04	4.96958158e-06	1.11806490e-08
1.67971436e+00	6.93632051e-04	4.87405089e-06	1.08399985e-08
1.68099436e+00	6.89081571e-04	4.78026996e-06	1.05094492e-08
1.68227436e+00	6.84560657e-04	4.68820850e-06	1.01887103e-08
1.68355437e+00	6.80069120e-04	4.59783672e-06	9.87749922e-09
1.68483437e+00	6.75606771e-04	4.50912530e-06	9.57554107e-09
1.68611437e+00	6.71173422e-04	4.42204539e-06	9.28256873e-09
1.68739437e+00	6.66768888e-04	4.33656862e-06	8.99832252e-09
1.68867437e+00	6.62392984e-04	4.25266707e-06	8.72255004e-09
1.68995437e+00	6.58045524e-04	4.17031330e-06	8.45500595e-09
1.69123437e+00	6.53726327e-04	4.08948029e-06	8.19545180e-09
1.69251437e+00	6.49435212e-04	4.01014147e-06	7.94365581e-09
1.69379438e+00	6.45171997e-04	3.93227071e-06	7.69939274e-09
1.69507438e+00	6.40936503e-04	3.85584230e-06	7.46244366e-09
1.69635438e+00	6.36728552e-04	3.78083095e-06	7.23259582e-09
1.69763438e+00	6.32547968e-04	3.70721179e-06	7.00964245e-09
1.69891438e+00	6.28394573e-04	3.63496036e-06	6.79338262e-09
1.70019438e+00	6.24268194e-04	3.56405261e-06	6.58362108e-09
1.70147438e+00	6.20168657e-04	3.49446486e-06	6.38016810e-09
1.70275438e+00	6.16095788e-04	3.42617384e-06	6.18283929e-09
1.70403439e+00	6.12049418e-04	3.35915668e-06	5.99145551e-09
1.70531439e+00	6.08029374e-04	3.29339085e-06	5.80584270e-09
1.70659439e+00	6.04035489e-04	3.22885422e-06	5.62583171e-09
1.70787439e+00	6.00067593e-04	3.16552502e-06	5.45125823e-09
1.70915439e+00	5.96125519e-04	3.10338184e-06	5.28196261e-09
1.71043439e+00	5.92209102e-04	3.04240363e-06	5.11778972e-09
1.71171439e+00	5.88318175e-04	2.98256970e-06	4.95858889e-09
1.71299439e+00	5.84452576e-04	2.92385967e-06	4.80421372e-09
1.71427440e+00	5.80612141e-04	2.86625354e-06	4.65452199e-09
1.71555440e+00	5.76796709e-04	2.80973163e-06	4.50937556e-09
1.71683440e+00	5.73006117e-04	2.75427457e-06	4.36864022e-09
1.71811440e+00	5.69240207e-04	2.69986335e-06	4.23218563e-09
1.71939440e+00	5.65498820e-04	2.64647925e-06	4.09988515e-09
1.72067440e+00	5.61781797e-04	2.59410388e-06	3.97161580e-09
1.72195440e+00	5.58088981e-04	2.54271915e-06	3.84725813e-09
1.72323440e+00	5.54420218e-04	2.49230728e-06	3.72669612e-09
1.72451441e+00	5.50775351e-04	2.44285080e-06	3.60981707e-09
1.72579441e+00	5.47154228e-04	2.39433251e-06	3.49651155e-09
1.72707441e+00	5.43556694e-04	2.34673552e-06	3.38667328e-09
1.72835441e+00	5.39982599e-04	2.30004322e-06	3.28019904e-09
1.72963441e+00	5.36431791e-04	2.25423929e-06	3.17698859e-09
1.73091441e+00	5.32904120e-04	2.20930767e-06	3.07694460e-09
1.73219441e+00	5.29399437e-04	2.16523258e-06	2.97997255e-09
1.73347441e+00	5.25917593e-04	2.12199852e-06	2.88598065e-09
1.73475442e+00	5.22458443e-04	2.07959024e-06	2.79487979e-09
1.73603442e+00	5.19021839e-04	2.03799276e-06	2.70658343e-09
1.73731442e+00	5.15607635e-04	1.99719135e-06	2.62100754e-09
1.73859442e+00	5.12215689e-04	1.95717153e-06	2.53807057e-09
1.73987442e+00	5.08845855e-04	1.91791906e-06	2.45769329e-09
1.74115442e+00	5.05497993e-04	1.87941997e-06	2.37979883e-09
1.74243442e+00	5.02171959e-04	1.84166051e-06	2.30431253e-09
1.74371443e+00	4.98867613e-04	1.80462718e-06	2.23116191e-09
1.74499443e+00	4.95584816e-04	1.76830668e-06	2.16027663e-09
1.74627443e+00	4.92323427e-04	1.73268598e-06	2.09158838e-09
1.74755443e+00	4.89083310e-04	1.69775226e-06	2.02503088e-09
1.74883443e+00	4.85864327e-04	1.66349290e-06	1.96053977e-09
1.75011443e+00	4.82666342e-04	1.62989553e-06	1.89805257e-09
1.75139443e+00	4.79489218e-04	1.59694799e-06	1.83750867e-09
1.75267443e+00	4.76332823e-04	1.56463830e-06	1.77884922e-09
1.75395444e+00	4.73197020e-04	1.53295472e-06	1.72201708e-09
1.75523444e+00	4.70081679e-04	1.50188570e-06	1.66695683e-09
1.75651444e+00	4.66986667e-04	1.47141990e-06	1.61361467e-09
1.75779444e+00	4.63911852e-04	1.44154617e-06	1.56193838e-09
1.75907444e+00	4.60857104e-04	1.41225356e-06	1.51187728e-09
1.76035444e+00	4.57822294e-04	1.38353130e-06	1.46338221e-09
1.76163444e+00	4.54807292e-04	1.35536881e-06	1.41640543e-09
1.76291444e+00	4.51811972e-04	1.32775572e-06	1.37090065e-09
1.76419445e+00	4.48836205e-04	1.30068181e-06	1.32682293e-09
1.76547445e+00	4.45879866e-04	1.27413705e-06	1.28412867e-09
1.76675445e+00	4.42942830e-04	1.24811159e-06	1.24277556e-09
1.76803445e+00	4.40024970e-04	1.22259576e-06	1.20272255e-09
1.76931445e+00	4.37126164e-04	1.19758005e-06	1.16392982e-09
1.77059445e+00	4.34246289e-04	1.17305511e-06	1.12635872e-09
1.77187445e+00	4.31385221e-04	1.14901176e-06	1.08997177e-09
1.77315445e+00	4.28542840e-04	1.12544101e-06	1.05473259e-09
1.77443446e+00	4.25719025e-04	1.10233398e-06	1.02060590e-09
1.77571446e+00	4.22913656e-04	1.07968199e-06	9.87557469e-10
1.77699446e+00	4.20126614e-04	1.05747649e-06	9.55554091e-10
1.77827446e+00	4.17357779e-04	1.03570909e-06	9.24563555e-10
1.77955446e+00	4.14607035e-04	1.01437154e-06	8.94554617e-10
1.78083446e+00	4.11874265e-04	9.93455760e-07	8.65496966e-10
1.78211446e+00	4.09159351e-04	9.72953788e-07	8.37361207e-10
1.78339446e+00	4.06462180e-04	9.52857817e-07	8.10118823e-10
1.78467447e+00	4.03782635e-04	9.33160176e-07	7.83742160e-10
1.78595447e+00	4.01120604e-04	9.13853334e-07	7.58204394e-10
1.78723447e+00	3.98475973e-04	8.94929891e-07	7.33479510e-10
1.78851447e+00	3.95848628e-04	8.76382583e-07	7.09542278e-10
1.78979447e+00	3.93238460e-04	8.58204274e-07	6.86368230e-10
1.79107447e+00	3.90645355e-04	8.40387958e-07	6.63933638e-10
1.79235447e+00	3.88069204e-04	8.22926753e-07	6.42215492e-10
1.79363448e+00	3.85509898e-04	8.05813903e-07	6.21191477e-10
1.79491448e+00	3.82967327e-04	7.89042772e-07	6.00839956e-10
1.79619448e+00	3.80441383e-04	7.72606846e-07	5.81139949e-10
1.79747448e+00	3.77931958e-04	7.56499725e-07	5.62071111e-10
1.79875448e+00	3.75438945e-04	7.40715129e-07	5.43613717e-10
1.80003448e+00	3.72962238e-04	7.25246889e-07	5.25748642e-10
1.80131448e+00	3.70501732e-04	7.10088948e-07	5.08457343e-10
1.80259448e+00	3.68057322e-04	6.95235360e-07	4.91721841e-10
1.80387449e+00	3.65628903e-04	6.80680287e-07	4.75524707e-10
1.80515449e+00	3.63216372e-04	6.66417997e-07	4.59849044e-10
1.80643449e+00	3.60819627e-04	6.52442861e-07	4.44678471e-10
1.80771449e+00	3.58438563e-04	6.38749354e-07	4.29997107e-10
1.80899449e+00	3.56073082e-04	6.25332053e-07	4.15789560e-10
1.81027449e+00	3.53723080e-04	6.12185631e-07	4.02040906e-10
1.81155449e+00	3.51388459e-04	5.99304861e-07	3.88736682e-10
1.81283449e+00	3.49069117e-04	5.86684612e-07	3.75862866e-10
1.81411450e+00	3.46764958e-04	5.74319844e-07	3.63405871e-10
1.81539450e+00	3.44475881e-04	5.62205613e-07	3.51352523e-10
1.81667450e+00	3.42201789e-04	5.50337065e-07	3.39690056e-10
1.81795450e+00	3.39942586e-04	5.38709433e-07	3.28406098e-10
1.81923450e+00	3.37698174e-04	5.27318040e-07	3.17488658e-10
1.82051450e+00	3.35468458e-04	5.16158296e-07	3.06926113e-10
1.82179450e+00	3.33253343e-04	5.05225693e-07	2.96707201e-10
1.82307450e+00	3.31052733e-04	4.94515809e-07	2.86821009e-10
1.82435451e+00	3.28866535e-04	4.84024303e-07	2.77256961e-10
1.82563451e+00	3.26694656e-04	4.73746912e-07	2.68004806e-10
1.82691451e+00	3.24537002e-04	4.63679457e-07	2.59054615e-10
1.82819451e+00	3.22393482e-04	4.53817831e-07	2.50396764e-10
1.82947451e+00	3.20264003e-04	4.44158007e-07	2.42021930e-10
1.83075451e+00	3.18148474e-04	4.34696033e-07	2.33921078e-10
1.83203451e+00	3.16046806e-04	4.25428028e-07	2.26085456e-10
1.83331451e+00	3.13958908e-04	4.16350186e-07	2.18506581e-10
1.83459452e+00	3.11884691e-04	4.07458771e-07	2.11176240e-10
1.83587452e+00	3.09824065e-04	3.98750116e-07	2.04086470e-10
1.83715452e+00	3.07776944e-04	3.90220623e-07	1.97229562e-10
1.83843452e+00	3.05743239e-04	3.81866763e-07	1.90598044e-10
1.83971452e+00	3.03722863e-04	3.73685072e-07	1.84184680e-10
1.84099452e+00	3.01715730e-04	3.65672150e-07	1.77982459e-10
1.84227452e+00	2.99721753e-04	3.57824662e-07	1.71984591e-10
1.84355453e+00	2.97740848e-04	3.50139335e-07	1.66184499e-10
1.84483453e+00	2.95772930e-04	3.42612960e-07	1.60575810e-10
1.84611453e+00	2.93817913e-04	3.35242385e-07	1.55152355e-10
1.84739453e+00	2.91875715e-04	3.28024520e-07	1.49908156e-10
1.84867453e+00	2.89946252e-04	3.20956332e-07	1.44837423e-10
1.84995453e+00	2.88029441e-04	3.14034846e-07	1.39934552e-10
1.85123453e+00	2.86125201e-04	3.07257144e-07	1.35194110e-10
1.85251453e+00	2.84233450e-04	3.00620361e-07	1.30610841e-10
1.85379454e+00	2.82354106e-04	2.94121690e-07	1.26179652e-10
1.85507454e+00	2.80487089e-04	2.87758373e-07	1.21895610e-10
1.85635454e+00	2.78632319e-04	2.81527707e-07	1.17753941e-10
1.85763454e+00	2.76789716e-04	2.75427041e-07	1.13750021e-10
1.85891454e+00	2.74959202e-04	2.69453774e-07	1.09879370e-10
1.86019454e+00	2.73140697e-04	2.63605352e-07	1.06137655e-10
1.86147454e+00	2.71334124e-04	2.57879274e-07	1.02520676e-10
1.86275454e+00	2.69539405e-04	2.52273085e-07	9.90243684e-11
1.86403455e+00	2.67756463e-04	2.46784375e-07	9.56447974e-11
1.86531455e+00	2.65985222e-04	2.41410782e-07	9.23781524e-11
1.86659455e+00	2.64225605e-04	2.36149991e-07	8.92207446e-11
1.86787455e+00	2.62477538e-04	2.30999728e-07	8.61690026e-11
1.86915455e+00	2.60740944e-04	2.25957766e-07	8.32194692e-11
1.87043455e+00	2.59015749e-04	2.21021917e-07	8.03687973e-11
1.87171455e+00	2.57301880e-04	2.16190039e-07	7.76137470e-11
1.87299455e+00	2.55599262e-04	2.11460029e-07	7.49511821e-11
1.87427456e+00	2.53907822e-04	2.06829825e-07	7.23780667e-11
1.87555456e+00	2.52227488e-04	2.02297406e-07	6.98914621e-11
1.87683456e+00	2.50558188e-04	1.97860788e-07	6.74885239e-11
1.87811456e+00	2.48899849e-04	1.93518027e-07	6.51664992e-11
1.87939456e+00	2.47252400e-04	1.89267216e-07	6.29227233e-11
1.88067456e+00	2.45615771e-04	1.85106485e-07	6.07546172e-11
1.88195456e+00	2.43989891e-04	1.81034001e-07	5.86596851e-11
1.88323456e+00	2.42374690e-04	1.77047966e-07	5.66355113e-11
1.88451457e+00	2.40770099e-04	1.73146617e-07	5.46797581e-11
1.88579457e+00	2.39176049e-04	1.69328226e-07	5.27901634e-11
1.88707457e+00	2.37592470e-04	1.65591097e-07	5.09645378e-11
1.88835457e+00	2.36019295e-04	1.61933569e-07	4.92007628e-11
1.88963457e+00	2.34456457e-04	1.58354013e-07	4.74967887e-11
1.89091457e+00	2.32903887e-04	1.54850830e-07	4.58506316e-11
1.89219457e+00	2.31361520e-04	1.51422456e-07	4.42603724e-11
1.89347457e+00	2.29829288e-04	1.48067355e-07	4.27241539e-11
1.89475458e+00	2.28307126e-04	1.44784020e-07	4.12401793e-11
1.89603458e+00	2.26794967e-04	1.41570977e-07	3.98067101e-11
1.89731458e+00	2.25292748e-04	1.38426779e-07	3.84220644e-11
1.89859458e+00	2.23800403e-04	1.35350008e-07	3.70846150e-11
1.89987458e+00	2.22317868e-04	1.32339272e-07	3.57927876e-11
1.90115458e+00	2.20845078e-04	1.29393210e-07	3.45450592e-11
1.90243458e+00	2.19381971e-04	1.26510485e-07	3.33399567e-11
1.90371459e+00	2.17928484e-04	1.23689787e-07	3.21760548e-11
1.90499459e+00	2.16484553e-04	1.20929834e-07	3.10519750e-11
1.90627459e+00	2.15050117e-04	1.18229366e-07	2.99663836e-11
1.90755459e+00	2.13625114e-04	1.15587150e-07	2.89179909e-11
1.90883459e+00	2.12209481e-04	1.13001978e-07	2.79055491e-11
1.91011459e+00	2.10803159e-04	1.10472664e-07	2.69278515e-11
1.91139459e+00	2.09406086e-04	1.07998048e-07	2.59837310e-11
1.91267459e+00	2.08018203e-04	1.05576990e-07	2.50720587e-11
1.91395460e+00	2.06639448e-04	1.03208376e-07	2.41917428e-11
1.91523460e+00	2.05269764e-04	1.00891112e-07	2.33417276e-11
1.91651460e+00	2.03909090e-04	9.86241268e-08	2.25209920e-11
1.91779460e+00	2.02557368e-04	9.64063704e-08	2.17285484e-11
1.91907460e+00	2.01214539e-04	9.42368135e-08	2.09634421e-11
1.92035460e+00	1.99880546e-04	9.21144478e-08	2.02247495e-11
1.92163460e+00	1.98555330e-04	9.00382850e-08	1.95115779e-11
1.92291460e+00	1.97238836e-04	8.80073567e-08	1.88230639e-11
1.92419461e+00	1.95931005e-04	8.60207139e-08	1.81583725e-11
1.92547461e+00	1.94631782e-04	8.40774268e-08	1.75166968e-11
1.92675461e+00	1.93341109e-04	8.21765841e-08	1.68972561e-11
1.92803461e+00	1.92058932e-04	8.03172930e-08	1.62992959e-11
1.92931461e+00	1.90785195e-04	7.84986786e-08	1.57220868e-11
1.93059461e+00	1.89519843e-04	7.67198839e-08	1.51649234e-11
1.93187461e+00	1.88262821e-04	7.49800688e-08	1.46271239e-11
1.93315461e+00	1.87014075e-04	7.32784105e-08	1.41080291e-11
1.93443462e+00	1.85773550e-04	7.16141028e-08	1.36070018e-11
1.93571462e+00	1.84541194e-04	6.99863557e-08	1.31234259e-11
1.93699462e+00	1.83316953e-04	6.83943955e-08	1.26567062e-11
1.93827462e+00	1.82100773e-04	6.68374638e-08	1.22062669e-11
1.93955462e+00	1.80892603e-04	6.53148180e-08	1.17715518e-11
1.94083462e+00	1.79692390e-04	6.38257303e-08	1.13520231e-11
1.94211462e+00	1.78500081e-04	6.23694879e-08	1.09471610e-11
1.94339462e+00	1.77315626e-04	6.09453925e-08	1.05564632e-11
1.94467463e+00	1.76138974e-04	5.95527600e-08	1.01794441e-11
1.94595463e+00	1.74970072e-04	5.81909203e-08	9.81563464e-12
1.94723463e+00	1.73808871e-04	5.68592169e-08	9.46458118e-12
1.94851463e+00	1.72655321e-04	5.55570069e-08	9.12584552e-12
1.94979463e+00	1.71509371e-04	5.42836605e-08	8.79900412e-12
1.95107463e+00	1.70370971e-04	5.30385606e-08	8.48364773e-12
1.95235463e+00	1.69240073e-04	5.18211032e-08	8.17938085e-12
1.95363464e+00	1.68116627e-04	5.06306962e-08	7.88582132e-12
1.95491464e+00	1.67000585e-04	4.94667600e-08	7.60259987e-12
1.95619464e+00	1.65891898e-04	4.83287269e-08	7.32935968e-12
1.95747464e+00	1.64790519e-04	4.72160408e-08	7.06575600e-12
1.95875464e+00	1.63696399e-04	4.61281571e-08	6.81145574e-12
1.96003464e+00	1.62609491e-04	4.50645424e-08	6.56613705e-12
1.96131464e+00	1.61529748e-04	4.40246744e-08	6.32948901e-12
1.96259464e+00	1.60457123e-04	4.30080415e-08	6.10121121e-12
1.96387465e+00	1.59391569e-04	4.20141427e-08	5.88101346e-12
1.96515465e+00	1.58333041e-04	4.10424875e-08	5.66861539e-12
1.96643465e+00	1.57281493e-04	4.00925954e-08	5.46374616e-12
1.96771465e+00	1.56236878e-04	3.91639960e-08	5.26614415e-12
1.96899465e+00	1.55199152e-04	3.82562286e-08	5.07555663e-12
1.97027465e+00	1.54168269e-04	3.73688422e-08	4.89173948e-12
1.97155465e+00	1.53144185e-04	3.65013949e-08	4.71445690e-12
1.97283465e+00	1.52126856e-04	3.56534543e-08	4.54348112e-12
1.97411466e+00	1.51116236e-04	3.48245969e-08	4.37859215e-12
1.97539466e+00	1.50112283e-04	3.40144081e-08	4.21957752e-12
1.97667466e+00	1.49114952e-04	3.32224818e-08	4.06623203e-12
1.97795466e+00	1.48124200e-04	3.24484205e-08	3.91835747e-12
1.97923466e+00	1.47139985e-04	3.16918351e-08	3.77576245e-12
1.98051466e+00	1.46162263e-04	3.09523445e-08	3.63826211e-12
1.98179466e+00	1.45190992e-04	3.02295757e-08	3.50567795e-12
1.98307466e+00	1.44226130e-04	2.95231634e-08	3.37783759e-12
1.98435467e+00	1.43267635e-04	2.88327502e-08	3.25457456e-12
1.98563467e+00	1.42315465e-04	2.81579860e-08	3.13572812e-12
1.98691467e+00	1.41369579e-04	2.74985282e-08	3.02114307e-12
1.98819467e+00	1.40429935e-04	2.68540412e-08	2.91066952e-12
1.98947467e+00	1.39496494e-04	2.62241968e-08	2.80416279e-12
1.99075467e+00	1.38569213e-04	2.56086735e-08	2.70148315e-12
1.99203467e+00	1.37648054e-04	2.50071566e-08	2.60249570e-12
1.99331467e+00	1.36732975e-04	2.44193382e-08	2.50707022e-12
1.99459468e+00	1.35823938e-04	2.38449168e-08	2.41508096e-12
1.99587468e+00	1.34920902e-04	2.32835972e-08	2.32640653e-12
1.99715468e+00	1.34023828e-04	2.27350908e-08	2.24092976e-12
1.99843468e+00	1.33132677e-04	2.21991147e-08	2.15853751e-12
1.99971468e+00	1.32247410e-04	2.16753922e-08	2.07912059e-12
2.00099468e+00	1.31367990e-04	2.11636526e-08	2.00257357e-12
2.00227468e+00	1.30494377e-04	2.06636308e-08	1.92879469e-12
2.00355469e+00	1.29626533e-04	2.01750674e-08	1.85768574e-12
2.00483469e+00	1.28764422e-04	1.96977085e-08	1.78915192e-12
2.00611469e+00	1.27908004e-04	1.92313056e-08	1.72310171e-12
2.00739469e+00	1.27057243e-04	1.87756157e-08	1.65944680e-12
2.00867469e+00	1.26212102e-04	1.83304006e-08	1.59810194e-12
2.00995469e+00	1.25372544e-04	1.78954276e-08	1.53898488e-12
2.01123469e+00	1.24538533e-04	1.74704689e-08	1.48201620e-12
2.01251469e+00	1.23710031e-04	1.70553013e-08	1.42711930e-12
2.01379470e+00	1.22887004e-04	1.66497067e-08	1.37422022e-12
2.01507470e+00	1.22069415e-04	1.62534716e-08	1.32324761e-12
2.01635470e+00	1.21257228e-04	1.58663870e-08	1.27413261e-12
2.01763470e+00	1.20450408e-04	1.54882486e-08	1.22680878e-12
2.01891470e+00	1.19648920e-04	1.51188562e-08	1.18121200e-12
2.02019470e+00	1.18852729e-04	1.47580141e-08	1.13728041e-12
2.02147470e+00	1.18061800e-04	1.44055309e-08	1.09495430e-12
2.02275470e+00	1.17276099e-04	1.40612191e-08	1.05417610e-12
2.02403471e+00	1.16495591e-04	1.37248955e-08	1.01489022e-12
2.02531471e+00	1.15720242e-04	1.33963807e-08	9.77043063e-13
2.02659471e+00	1.14950020e-04	1.30754992e-08	9.40582896e-13
2.02787471e+00	1.14184889e-04	1.27620793e-08	9.05459820e-13
2.02915471e+00	1.13424816e-04	1.24559532e-08	8.71625696e-13
2.03043471e+00	1.12669769e-04	1.21569564e-08	8.39034083e-13
2.03171471e+00	1.11919714e-04	1.18649283e-08	8.07640182e-13
2.03299471e+00	1.11174619e-04	1.15797117e-08	7.77400776e-13
2.03427472e+00	1.10434451e-04	1.13011527e-08	7.48274180e-13
2.03555472e+00	1.09699178e-04	1.10291008e-08	7.20220183e-13
2.03683472e+00	1.08968768e-04	1.07634089e-08	6.93200002e-13
2.03811472e+00	1.08243188e-04	1.05039330e-08	6.67176225e-13
2.03939472e+00	1.07522407e-04	1.02505323e-08	6.42112773e-13
2.04067472e+00	1.06806394e-04	1.00030690e-08	6.17974845e-13
2.04195472e+00	1.06095118e-04	9.76140846e-09	5.94728878e-13
2.04323472e+00	1.05388546e-04	9.52541877e-09	5.72342502e-13
2.04451473e+00	1.04686649e-04	9.29497111e-09	5.50784502e-13
2.04579473e+00	1.03989396e-04	9.06993939e-09	5.30024773e-13
2.04707473e+00	1.03296755e-04	8.85020032e-09	5.10034284e-13
2.04835473e+00	1.02608698e-04	8.63563330e-09	4.90785039e-13
2.04963473e+00	1.01925193e-04	8.42612041e-09	4.72250042e-13
2.05091473e+00	1.01246212e-04	8.22154630e-09	4.54403262e-13
2.05219473e+00	1.00571723e-04	8.02179817e-09	4.37219600e-13
2.05347473e+00	9.99016986e-05	7.82676571e-09	4.20674852e-13
2.05475474e+00	9.92361083e-05	7.63634103e-09	4.04745684e-13
2.05603474e+00	9.85749233e-05	7.45041866e-09	3.89409596e-13
2.05731474e+00	9.79181147e-05	7.26889542e-09	3.74644896e-13
2.05859474e+00	9.72656537e-05	7.09167044e-09	3.60430672e-13
2.05987474e+00	9.66175118e-05	6.91864508e-09	3.46746760e-13
2.06115474e+00	9.59736606e-05	6.74972287e-09	3.33573723e-13
2.06243474e+00	9.53340719e-05	6.58480950e-09	3.20892822e-13
2.06371475e+00	9.46987177e-05	6.42381275e-09	3.08685994e-13
2.06499475e+00	9.40675703e-05	6.26664244e-09	2.96935825e-13
2.06627475e+00	9.34406018e-05	6.11321041e-09	2.85625531e-13
2.06755475e+00	9.28177850e-05	5.96343045e-09	2.74738930e-13
2.06883475e+00	9.21990925e-05	5.81721829e-09	2.64260429e-13
2.07011475e+00	9.15844973e-05	5.67449151e-09	2.54174994e-13
2.07139475e+00	9.09739723e-05	5.53516955e-09	2.44468137e-13
2.07267475e+00	9.03674909e-05	5.39917365e-09	2.35125894e-13
2.07395476e+00	8.97650265e-05	5.26642680e-09	2.26134805e-13
2.07523476e+00	8.91665526e-05	5.13685374e-09	2.17481901e-13
2.07651476e+00	8.85720431e-05	5.01038085e-09	2.09154679e-13
2.07779476e+00	8.79814718e-05	4.88693620e-09	2.01141094e-13
2.07907476e+00	8.73948129e-05	4.76644946e-09	1.93429535e-13
2.08035476e+00	8.68120408e-05	4.64885187e-09	1.86008816e-13
2.08163476e+00	8.62331297e-05	4.53407624e-09	1.78868154e-13
2.08291476e+00	8.56580543e-05	4.42205687e-09	1.71997163e-13
2.08419477e+00	8.50867895e-05	4.31272954e-09	1.65385832e-13
2.08547477e+00	8.45193101e-05	4.20603149e-09	1.59024515e-13
2.08675477e+00	8.39555912e-05	4.10190135e-09	1.52903920e-13
2.08803477e+00	8.33956082e-05	4.00027918e-09	1.47015093e-13
2.08931477e+00	8.28393365e-05	3.90110635e-09	1.41349406e-13
2.09059477e+00	8.22867515e-05	3.80432557e-09	1.35898547e-13
2.09187477e+00	8.17378292e-05	3.70988085e-09	1.30654510e-13
2.09315477e+00	8.11925454e-05	3.61771747e-09	1.25609579e-13
2.09443478e+00	8.06508761e-05	3.52778194e-09	1.20756323e-13
2.09571478e+00	8.01127976e-05	3.44002200e-09	1.16087581e-13
2.09699478e+00	7.95782862e-05	3.35438657e-09	1.11596459e-13
2.09827478e+00	7.90473186e-05	3.27082570e-09	1.07276311e-13
2.09955478e+00	7.85198713e-05	3.18929063e-09	1.03120738e-13
2.10083478e+00	7.79959211e-05	3.10973367e-09	9.91235765e-14
2.10211478e+00	7.74754452e-05	3.03210824e-09	9.52788884e-14
2.10339478e+00	7.69584206e-05	2.95636879e-09	9.15809551e-14
2.10467479e+00	7.64448246e-05	2.88247085e-09	8.80242684e-14
2.10595479e+00	7.59346346e-05	2.81037094e-09	8.46035233e-14
2.10723479e+00	7.54278283e-05	2.74002657e-09	8.13136104e-14
2.10851479e+00	7.49243833e-05	2.67139625e-09	7.81496091e-14
2.10979479e+00	7.44242774e-05	2.60443940e-09	7.51067806e-14
2.11107479e+00	7.39274889e-05	2.53911640e-09	7.21805613e-14
2.11235479e+00	7.34339957e-05	2.47538854e-09	6.93665565e-14
2.11363480e+00	7.29437762e-05	2.41321797e-09	6.66605340e-14
2.11491480e+00	7.24568088e-05	2.35256773e-09	6.40584189e-14
2.11619480e+00	7.19730721e-05	2.29340172e-09	6.15562869e-14
2.11747480e+00	7.14925449e-05	2.23568465e-09	5.91503596e-14
2.11875480e+00	7.10152059e-05	2.17938204e-09	5.68369989e-14
2.12003480e+00	7.05410343e-05	2.12446023e-09	5.46127019e-14
2.12131480e+00	7.00700091e-05	2.07088631e-09	5.24740957e-14
2.12259480e+00	6.96021096e-05	2.01862814e-09	5.04179334e-14
2.12387481e+00	6.91373153e-05	1.96765433e-09	4.84410885e-14
2.12515481e+00	6.86756056e-05	1.91793420e-09	4.65405514e-14
2.12643481e+00	6.82169602e-05	1.86943780e-09	4.47134246e-14
2.12771481e+00	6.77613590e-05	1.82213585e-09	4.29569186e-14
2.12899481e+00	6.73087819e-05	1.77599976e-09	4.12683483e-14
2.13027481e+00	6.68592089e-05	1.73100162e-09	3.96451289e-14
2.13155481e+00	6.64126204e-05	1.68711413e-09	3.80847720e-14
2.13283481e+00	6.59689965e-05	1.64431067e-09	3.65848826e-14
2.13411482e+00	6.55283178e-05	1.60256519e-09	3.51431555e-14
2.13539482e+00	6.50905648e-05	1.56185228e-09	3.37573715e-14
2.13667482e+00	6.46557183e-05	1.52214712e-09	3.24253950e-14
2.13795482e+00	6.42237591e-05	1.48342546e-09	3.11451702e-14
2.13923482e+00	6.37946682e-05	1.44566361e-09	2.99147189e-14
2.14051482e+00	6.33684267e-05	1.40883844e-09	2.87321369e-14
2.14179482e+00	6.29450157e-05	1.37292737e-09	2.75955918e-14
2.14307482e+00	6.25244166e-05	1.33790833e-09	2.65033201e-14
2.14435483e+00	6.21066110e-05	1.30375977e-09	2.54536247e-14
2.14563483e+00	6.16915802e-05	1.27046067e-09	2.44448725e-14
2.14691483e+00	6.12793062e-05	1.23799046e-09	2.34754920e-14
2.14819483e+00	6.08697706e-05	1.20632908e-09	2.25439710e-14
2.14947483e+00	6.04629554e-05	1.17545695e-09	2.16488543e-14
2.15075483e+00	6.00588427e-05	1.14535493e-09	2.07887419e-14
2.15203483e+00	5.96574147e-05	1.11600432e-09	1.99622864e-14
2.15331483e+00	5.92586536e-05	1.08738690e-09	1.91681919e-14
2.15459484e+00	5.88625419e-05	1.05948483e-09	1.84052111e-14
2.15587484e+00	5.84690620e-05	1.03228074e-09	1.76721443e-14
2.15715484e+00	5.80781966e-05	1.00575764e-09	1.69678370e-14
2.15843484e+00	5.76899285e-05	9.79898933e-10	1.62911787e-14
2.15971484e+00	5.73042405e-05	9.54688441e-10	1.56411012e-14
2.16099484e+00	5.69211156e-05	9.30110351e-10	1.50165765e-14
2.16227484e+00	5.65405369e-05	9.06149229e-10	1.44166161e-14
2.16355485e+00	5.61624876e-05	8.82790007e-10	1.38402689e-14
2.16483485e+00	5.57869509e-05	8.60017973e-10	1.32866200e-14
2.16611485e+00	5.54139104e-05	8.37818764e-10	1.27547895e-14
2.16739485e+00	5.50433495e-05	8.16178358e-10	1.22439309e-14
2.16867485e+00	5.46752519e-05	7.95083068e-10	1.17532302e-14
2.16995485e+00	5.43096012e-05	7.74519529e-10	1.12819042e-14
2.17123485e+00	5.39463814e-05	7.54474698e-10	1.08291998e-14
2.17251485e+00	5.35855764e-05	7.34935839e-10	1.03943928e-14
2.17379486e+00	5.32271703e-05	7.15890522e-10	9.97678647e-15
2.17507486e+00	5.28711472e-05	6.97326613e-10	9.57571096e-15
2.17635486e+00	5.25174914e-05	6.79232267e-10	9.19052196e-15
2.17763486e+00	5.21661872e-05	6.61595921e-10	8.82059992e-15
2.17891486e+00	5.18172192e-05	6.44406292e-10	8.46534904e-15
2.18019486e+00	5.14705718e-05	6.27652363e-10	8.12419641e-15
2.18147486e+00	5.11262298e-05	6.11323383e-10	7.79659112e-15
2.18275486e+00	5.07841780e-05	5.95408858e-10	7.48200344e-15
2.18403487e+00	5.04444012e-05	5.79898547e-10	7.17992403e-15
2.18531487e+00	5.01068844e-05	5.64782453e-10	6.88986314e-15
2.18659487e+00	4.97716126e-05	5.50050819e-10	6.61134991e-15
2.18787487e+00	4.94385711e-05	5.35694124e-10	6.34393162e-15
2.18915487e+00	4.91077450e-05	5.21703076e-10	6.08717302e-15
2.19043487e+00	4.87791199e-05	5.08068605e-10	5.84065565e-15
2.19171487e+00	4.84526810e-05	4.94781862e-10	5.60397722e-15
2.19299487e+00	4.81284140e-05	4.81834209e-10	5.37675100e-15
2.19427488e+00	4.78063046e-05	4.69217218e-10	5.15860521e-15
2.19555488e+00	4.74863384e-05	4.56922664e-10	4.94918247e-15
2.19683488e+00	4.71685013e-05	4.44942520e-10	4.74813922e-15
2.19811488e+00	4.68527792e-05	4.33268956e-10	4.55514523e-15
2.19939488e+00	4.65391582e-05	4.21894328e-10	4.36988310e-15
2.20067488e+00	4.62276244e-05	4.10811179e-10	4.19204771e-15
2.20195488e+00	4.59181639e-05	4.00012233e-10	4.02134581e-15
2.20323488e+00	4.56107631e-05	3.89490390e-10	3.85749556e-15
2.20451489e+00	4.53054083e-05	3.79238723e-10	3.70022605e-15
2.20579489e+00	4.50020860e-05	3.69250471e-10	3.54927693e-15
2.20707489e+00	4.47007828e-05	3.59519041e-10	3.40439799e-15
2.20835489e+00	4.44014854e-05	3.50037998e-10	3.26534876e-15
2.20963489e+00	4.41041804e-05	3.40801065e-10	3.13189817e-15
2.21091489e+00	4.38088547e-05	3.31802116e-10	3.00382414e-15
2.21219489e+00	4.35154953e-05	3.23035178e-10	2.88091327e-15
2.21347489e+00	4.32240890e-05	3.14494419e-10	2.76296050e-15
2.21475490e+00	4.29346230e-05	3.06174155e-10	2.64976880e-15
2.21603490e+00	4.26470845e-05	2.98068835e-10	2.54114882e-15
2.21731490e+00	4.23614607e-05	2.90173050e-10	2.43691864e-15
2.21859490e+00	4.20777389e-05	2.82481519e-10	2.33690347e-15
2.21987490e+00	4.17959065e-05	2.74989091e-10	2.24093537e-15
2.22115490e+00	4.15159512e-05	2.67690743e-10	2.14885298e-15
2.22243490e+00	4.12378603e-05	2.60581574e-10	2.06050129e-15
2.22371491e+00	4.09616217e-05	2.53656804e-10	1.97573136e-15
2.22499491e+00	4.06872230e-05	2.46911770e-10	1.89440011e-15
2.22627491e+00	4.04146521e-05	2.40341924e-10	1.81637010e-15
2.22755491e+00	4.01438969e-05	2.33942830e-10	1.74150929e-15
2.22883491e+00	3.98749454e-05	2.27710161e-10	1.66969084e-15
2.23011491e+00	3.96077856e-05	2.21639697e-10	1.60079290e-15
2.23139491e+00	3.93424056e-05	2.15727322e-10	1.53469845e-15
2.23267491e+00	3.90787938e-05	2.09969021e-10	1.47129506e-15
2.23395492e+00	3.88169383e-05	2.04360878e-10	1.41047476e-15
2.23523492e+00	3.85568276e-05	1.98899077e-10	1.35213383e-15
2.23651492e+00	3.82984502e-05	1.93579891e-10	1.29617267e-15
2.23779492e+00	3.80417944e-05	1.88399691e-10	1.24249561e-15
2.23907492e+00	3.77868490e-05	1.83354934e-10	1.19101076e-15
2.24035492e+00	3.75336027e-05	1.78442165e-10	1.14162988e-15
2.24163492e+00	3.72820441e-05	1.73658018e-10	1.09426824e-15
2.24291492e+00	3.70321621e-05	1.68999207e-10	1.04884444e-15
2.24419493e+00	3.67839456e-05	1.64462530e-10	1.00528034e-15
2.24547493e+00	3.65373836e-05	1.60044862e-10	9.63500899e-16
2.24675493e+00	3.62924651e-05	1.55743160e-10	9.23434043e-16
2.24803493e+00	3.60491792e-05	1.51554453e-10	8.85010578e-16
2.24931493e+00	3.58075151e-05	1.47475845e-10	8.48164062e-16
2.25059493e+00	3.55674621e-05	1.43504514e-10	8.12830697e-16
2.25187493e+00	3.53290095e-05	1.39637706e-10	7.78949229e-16
2.25315493e+00	3.50921467e-05	1.35872737e-10	7.46460847e-16
2.25443494e+00	3.48568632e-05	1.32206991e-10	7.15309084e-16
2.25571494e+00	3.46231485e-05	1.28637915e-10	6.85439731e-16
2.25699494e+00	3.43909922e-05	1.25163023e-10	6.56800743e-16
2.25827494e+00	3.41603840e-05	1.21779888e-10	6.29342156e-16
2.25955494e+00	3.39313137e-05	1.18486147e-10	6.03016007e-16
2.26083494e+00	3.37037709e-05	1.15279495e-10	5.77776250e-16
2.26211494e+00	3.34777457e-05	1.12157683e-10	5.53578685e-16
2.26339494e+00	3.32532280e-05	1.09118523e-10	5.30380884e-16
2.26467495e+00	3.30302078e-05	1.06159876e-10	5.08142120e-16
2.26595495e+00	3.28086751e-05	1.03279663e-10	4.86823303e-16
2.26723495e+00	3.25886200e-05	1.00475853e-10	4.66386909e-16
2.26851495e+00	3.23700329e-05	9.77464689e-11	4.46796926e-16
2.26979495e+00	3.21529040e-05	9.50895810e-11	4.28018788e-16
2.27107495e+00	3.19372236e-05	9.25033101e-11	4.10019320e-16
2.27235495e+00	3.17229821e-05	8.99858240e-11	3.92766684e-16
2.27363496e+00	3.15101699e-05	8.75353367e-11	3.76230323e-16
2.27491496e+00	3.12987776e-05	8.51501075e-11	3.60380914e-16
2.27619496e+00	3.10887959e-05	8.28284397e-11	3.45190315e-16
2.27747496e+00	3.08802152e-05	8.05686796e-11	3.30631522e-16
2.27875496e+00	3.06730263e-05	7.83692155e-11	3.16678621e-16
2.28003496e+00	3.04672201e-05	7.62284764e-11	3.03306746e-16
2.28131496e+00	3.02627873e-05	7.41449314e-11	2.90492035e-16
2.28259496e+00	3.00597189e-05	7.21170883e-11	2.78211593e-16
2.28387497e+00	2.98580057e-05	7.01434931e-11	2.66443454e-16
2.28515497e+00	2.96576388e-05	6.82227285e-11	2.55166539e-16
2.28643497e+00	2.94586093e-05	6.63534134e-11	2.44360625e-16
2.28771497e+00	2.92609082e-05	6.45342021e-11	2.34006311e-16
2.28899497e+00	2.90645269e-05	6.27637829e-11	2.24084982e-16
2.29027497e+00	2.88694565e-05	6.10408777e-11	2.14578779e-16
2.29155497e+00	2.86756883e-05	5.93642411e-11	2.05470571e-16
2.29283497e+00	2.84832137e-05	5.77326594e-11	1.96743922e-16
2.29411498e+00	2.82920241e-05	5.61449500e-11	1.88383066e-16
2.29539498e+00	2.81021110e-05	5.45999606e-11	1.80372879e-16
2.29667498e+00	2.79134659e-05	5.30965683e-11	1.72698854e-16
2.29795498e+00	2.77260804e-05	5.16336792e-11	1.65347074e-16
2.29923498e+00	2.75399461e-05	5.02102272e-11	1.58304191e-16
2.30051498e+00	2.73550548e-05	4.88251736e-11	1.51557403e-16
2.30179498e+00	2.71713982e-05	4.74775066e-11	1.45094429e-16
2.30307498e+00	2.69889680e-05	4.61662401e-11	1.38903492e-16
2.30435499e+00	2.68077563e-05	4.48904135e-11	1.32973296e-16
2.30563499e+00	2.66277547e-05	4.36490911e-11	1.27293007e-16
2.30691499e+00	2.64489555e-05	4.24413609e-11	1.21852236e-16
2.30819499e+00	2.62713505e-05	4.12663347e-11	1.16641018e-16
2.30947499e+00	2.60949318e-05	4.01231473e-11	1.11649799e-16
2.31075499e+00	2.59196915e-05	3.90109554e-11	1.06869416e-16
2.31203499e+00	2.57456219e-05	3.79289380e-11	1.02291082e-16
2.31331499e+00	2.55727152e-05	3.68762948e-11	9.79063715e-17
2.31459500e+00	2.54009636e-05	3.58522467e-11	9.37072048e-17
2.31587500e+00	2.52303594e-05	3.48560345e-11	8.96858356e-17
2.31715500e+00	2.50608951e-05	3.38869186e-11	8.58348358e-17
2.31843500e+00	2.48925631e-05	3.29441787e-11	8.21470837e-17
2.31971500e+00	2.47253558e-05	3.20271131e-11	7.86157511e-17
2.32099500e+00	2.45592658e-05	3.11350385e-11	7.52342912e-17
2.32227500e+00	2.43942857e-05	3.02672890e-11	7.19964278e-17
2.32355501e+00	2.42304081e-05	2.94232165e-11	6.88961435e-17
2.32483501e+00	2.40676256e-05	2.86021892e-11	6.59276699e-17
2.32611501e+00	2.39059311e-05	2.78035921e-11	6.30854768e-17
2.32739501e+00	2.37453172e-05	2.70268263e-11	6.03642632e-17
2.32867501e+00	2.35857768e-05	2.62713081e-11	5.77589473e-17
2.32995501e+00	2.34273028e-05	2.55364694e-11	5.52646578e-17
2.33123501e+00	2.32698880e-05	2.48217568e-11	5.28767255e-17
2.33251501e+00	2.31135255e-05	2.41266314e-11	5.05906749e-17
2.33379502e+00	2.29582083e-05	2.34505682e-11	4.84022160e-17
2.33507502e+00	2.28039293e-05	2.27930562e-11	4.63072372e-17
2.33635502e+00	2.26506818e-05	2.21535975e-11	4.43017976e-17
2.33763502e+00	2.24984587e-05	2.15317076e-11	4.23821204e-17
2.33891502e+00	2.23472535e-05	2.09269143e-11	4.05445857e-17
2.34019502e+00	2.21970592e-05	2.03387581e-11	3.87857244e-17
2.34147502e+00	2.20478691e-05	1.97667913e-11	3.71022120e-17
2.34275502e+00	2.18996767e-05	1.92105781e-11	3.54908625e-17
2.34403503e+00	2.17524752e-05	1.86696943e-11	3.39486228e-17
2.34531503e+00	2.16062581e-05	1.81437266e-11	3.24725671e-17
2.34659503e+00	2.14610187e-05	1.76322726e-11	3.10598920e-17
2.34787503e+00	2.13167507e-05	1.71349407e-11	2.97079112e-17
2.34915503e+00	2.11734476e-05	1.66513494e-11	2.84140507e-17

